The Microlensing Event Rate and Optical Depth Toward the Galactic Bulge from MOA-II

We present measurements of the microlensing optical depth and event rate toward the Galactic Bulge based on two years of the MOA-II survey. This sample contains ~1000 microlensing events, with an Einstein Radius crossing time of t_E < 200 days between -5 <l< 10 degree and -7 <b< -1 degree. Our event rate and optical depth analysis uses 474 events with well defined microlensing parameters. In the central fields with |l|< 5 degree, we find an event rates of \Gamma = [2.39+/-1.1]e^{[0.60\pm0.05](3-|b|)}x 10^{-5}/star/yr and an optical depth of \tau_{200} = [2.35+/-0.18]e^{[0.51+/-0.07](3-|b|)}x 10^{-6} for the 427 events using all sources brighter than I_s = 20 mag centered at (l,b)=(0.38, -3.72). We find that the event rate is maximized at low latitudes and a longitude of $l~1 degree. For the 111 events in 3.2 deg^2 of the central Galactic Bulge at |b| < 3.0 degree and 0.0 < l < 2.0, centered at (l,b)=(0.97, -2.26), we find \Gamma = 4.57_{-0.46}^{+0.51} x 10^{-5}/star/yr and \tau_{200} = 3.64_{-0.45}^{+ 0.51} x 10^{-6}. We also consider a Red Clump Giant (RCG) star sample with I_s<17.5 mag. Our results are consistent with previous optical depth measurements. We find that the previously observed difference in optical depth measurements between all-source and RCG samples may be largely due to statistical fluctuations. These event rate measurements towards the central galactic bulge are necessary to predict the microlensing event rate and to optimize the survey fields in the future space mission such as WFIRST.

==> Table/Table2.dat <==
# 1 field      : field-chip-subfield
# 2 l          : galactic longitude (deg)
# 3 b          : galactic latitude  (deg)
# 4 Nstar      : number of star in the subfield
# 5 Nev        : number of event in the subfield
# 6 <tE>       : mean Einstein time scale (day)
# 7 <epsilon>  : mean detection efficiency
# 8 Nsub       : number of subfields used for estimating <tE> and <epsilon> within 1.0degree around the subfield
# 9 NsubWT     : same as Nsub but weighted by Gaussian with Sigma of 0.4 degree
# 10 NstarMA   : number of stars in subfields used for estimating <tE> and <epsilon> within 1.0 degree around the subfield
# 11 NstarMAWT : same as NstarMA but weighted by Gaussian with Sigma of 0.4 degree
# 12 NevMA     : number of events in subfields used for estimating <tE> and <epsilon> within 1.0 degree around the subfield
# 13 NevMAWT   : same as NevMA but weighted by Gaussian with Sigma of 0.4 degree
#   field     l       b       Nstar Nev   <tE>  <epsilon> Nsub NsubWT  NstarMA NstarMAWT NevMA NevMAWT
   gb1-1-0 -4.1017 -2.2806    41233  0   39.2240  0.181582   37  13.5   1860910   686896    8   3.6
   gb1-1-1 -4.0153 -2.4216    68019  2   37.8666  0.181506   43  17.3   2157037   854441   12   4.2
   gb1-1-2 -3.9286 -2.5637    34544  0   35.9862  0.181522   50  20.3   2467613   977483   13   4.2
   gb1-1-3 -3.8421 -2.7067    37044  0   33.3678  0.183403   57  22.4   2847314  1056616   14   4.0
   gb1-1-5 -3.8737 -2.3384    30628  0   33.5896  0.200817   37  13.6   1846328   647897    9   3.1
   gb1-1-6 -3.7871 -2.4799    15967  0   32.2727  0.200327   43  16.0   2107418   751854    9   3.1
   gb1-1-7 -3.7008 -2.6223    53796  0   30.4653  0.200474   49  17.8   2416228   828766    9   2.9
   gb1-2-0 -4.4012 -2.4573    60223  0   50.0564  0.150230   48  17.6   2440276   964043   11   5.2
   gb1-2-1 -4.3151 -2.5995    68220  0   47.9526  0.149477   57  22.4   2923720  1188220   14   6.1
   gb1-2-2 -4.2285 -2.7427    69329  0   44.8621  0.149306   66  26.2   3390743  1339316   15   6.2
   gb1-2-3 -4.1419 -2.8865    59091  0   40.8502  0.152798   73  28.6   3833297  1417693   16   5.8
   gb1-2-4 -4.2578 -2.3726    64643  0   45.7074  0.169249   43  16.1   2175386   853715   10   4.5
   gb1-2-5 -4.1715 -2.5143    68601  1   44.0462  0.168593   51  20.5   2571970  1054663   13   5.2
   gb1-2-6 -4.0848 -2.6570    56365  0   41.8891  0.168323   59  24.1   2965135  1193381   13   5.2
   gb1-2-7 -3.9982 -2.8006    11624  0   38.5332  0.170846   65  26.3   3328022  1267370   15   4.9
   gb1-3-0 -4.7029 -2.6379    67443  1   49.6188  0.127675   53  18.7   2802863  1061667   14   6.3
   gb1-3-1 -4.6173 -2.7806    65819  1   46.3753  0.127207   63  23.7   3345454  1316735   16   7.5
   gb1-3-2 -4.5310 -2.9242    52009  0   41.8987  0.130118   74  27.6   3961579  1500326   21   8.1
   gb1-3-3 -4.4443 -3.0682    48231  0   36.7760  0.136181   83  30.0   4524023  1609303   22   8.0
   gb1-3-4 -4.5592 -2.5517    61961  0   51.3233  0.136659   53  18.6   2764464  1040510   13   5.9
   gb1-3-5 -4.4733 -2.6941    59658  1   48.6542  0.135803   63  23.6   3322999  1284660   15   6.9
   gb1-3-6 -4.3867 -2.8375    55883  0   44.7751  0.137832   74  27.5   3934321  1454170   19   7.3
   gb1-3-7 -4.2999 -2.9815    48894  0   39.9923  0.142850   82  29.9   4433620  1544612   21   7.0
   gb1-4-0 -5.0034 -2.8182    53307  0   41.1657  0.130248   44  16.8   2545717   966035   12   5.6
   gb1-4-1 -4.9190 -2.9611    62407  0   37.1847  0.131684   52  21.2   2947940  1215792   14   7.0
   gb1-4-2 -4.8337 -3.1048    49583  0   32.5716  0.136187   60  24.5   3373705  1408710   19   8.2
   gb1-4-3 -4.7477 -3.2487    59322  0   27.8278  0.143948   67  26.7   3843824  1544139   21   8.9
   gb1-4-4 -4.8608 -2.7318    62742  0   45.6741  0.127702   49  18.1   2717353  1035702   14   6.2
   gb1-4-5 -4.7759 -2.8747    56545  1   41.9288  0.127992   58  22.8   3181917  1293802   16   7.5
   gb1-4-6 -4.6901 -3.0184    50176  1   37.2291  0.131937   67  26.5   3670063  1485600   21   8.5
   gb1-4-7 -4.6040 -3.1626    55159  1   32.0990  0.139090   75  28.9   4200705  1612393   23   8.8
   gb1-5-0 -5.2980 -2.9987    58638  0   31.7670  0.147658   33  11.5   1930920   670034   11   3.6
   gb1-5-1 -5.2147 -3.1411    60360  1   28.1669  0.150334   38  14.5   2234871   851238   13   4.8
   gb1-5-2 -5.1302 -3.2840    63127  0   24.5107  0.154892   44  16.7   2580288   999904   16   5.8
   gb1-5-3 -5.0450 -3.4271    79766  0   21.2347  0.162332   51  18.4   3067986  1120580   18   6.7
   gb1-5-4 -5.1584 -2.9127    45476  0   35.9394  0.134895   38  14.4   2216228   831208   11   4.6
   gb1-5-5 -5.0744 -3.0553    47586  0   32.0538  0.137568   44  18.1   2576267  1054163   13   6.0
   gb1-5-6 -4.9894 -3.1986    56640  1   27.8717  0.142909   51  21.0   2958557  1232481   16   7.2
   gb1-5-7 -4.9037 -3.3421    70897  0   23.8438  0.151669   59  23.0   3517878  1371355   18   8.0
   gb1-6-0 -4.5521 -3.9215    71831  2   17.1418  0.192689   76  27.1   4525285  1763757   25  10.5
   gb1-6-1 -4.6388 -3.7806    65487  1   16.1619  0.186974   73  26.1   4386648  1671746   23  10.0
   gb1-6-2 -4.7256 -3.6385    65119  0   18.4654  0.177343   74  25.4   4440711  1585890   25   9.5
   gb1-6-3 -4.8123 -3.4955    56792  1   20.3621  0.166602   68  24.4   4117554  1489473   22   8.8
   gb1-6-4 -4.6939 -4.0042    60087  0   16.8541  0.192675   66  22.9   4040255  1538042   22   9.3
   gb1-6-5 -4.7807 -3.8639    62313  1   16.1550  0.188262   63  21.6   3878376  1427626   21   8.8
   gb1-6-6 -4.8674 -3.7224    66241  0   17.4233  0.181225   64  20.6   3942675  1331623   22   8.2
   gb1-6-7 -4.9539 -3.5800    69277  1   18.7601  0.173355   58  19.6   3582659  1229626   19   7.4
   gb1-7-0 -4.2511 -3.7452    64920  1   17.6155  0.197285   92  31.6   5241114  1870084   24   9.4
   gb1-7-1 -4.3373 -3.6030    59691  0   19.9183  0.185476   91  31.3   5141819  1816575   25   9.2
   gb1-7-2 -4.4238 -3.4598    57652  0   22.4658  0.170681   92  31.1   5228367  1769203   24   9.0
   gb1-7-3 -4.5104 -3.3159    50490  1   26.5916  0.154403   85  30.3   4802371  1702831   24   8.9
   gb1-7-4 -4.3948 -3.8299    63018  0   17.3442  0.196350   85  30.2   4917925  1877714   24  10.4
   gb1-7-5 -4.4812 -3.6882    72929  0   18.6052  0.186408   84  29.6   4857393  1810635   25  10.1
   gb1-7-6 -4.5678 -3.5453    75285  0   20.2501  0.174059   85  29.1   4893410  1742413   24   9.7
   gb1-7-7 -4.6544 -3.4017    55863  0   23.2452  0.159362   77  28.2   4478435  1656395   23   9.3
   gb1-8-0 -3.9494 -3.5650    51903  0   19.0794  0.200972   99  31.9   5479956  1682168   23   6.3
   gb1-8-1 -4.0350 -3.4224    40617  0   23.3652  0.189768   97  31.8   5314187  1638496   26   6.3
   gb1-8-2 -4.1213 -3.2788    40525  0   27.7284  0.176082   98  31.8   5337931  1617573   27   6.5
   gb1-8-3 -4.2079 -3.1348    44006  0   33.2645  0.159452   90  31.2   4889054  1587973   24   6.6
   gb1-8-4 -4.0931 -3.6513    47789  0   18.1686  0.197718   99  32.2   5538923  1787931   25   7.8
   gb1-8-5 -4.1791 -3.5088    41552  0   21.6132  0.185836   98  32.1   5468411  1747055   24   7.6
   gb1-8-6 -4.2656 -3.3654    43528  0   25.3041  0.172151   99  32.0   5513284  1717130   27   7.7
   gb1-8-7 -4.3523 -3.2214    42557  0   30.3991  0.156053   92  31.4   5083171  1673942   26   7.9
   gb1-9-0 -3.6502 -3.3834    22674  0   22.3791  0.230848   89  29.3   4788299  1468822   16   4.5
   gb1-9-1 -3.7347 -3.2406    30292  0   25.5116  0.220973   85  28.8   4532557  1397952   20   4.5
   gb1-9-2 -3.8201 -3.0971    36918  0   29.2336  0.210264   82  28.4   4339167  1353707   17   4.3
   gb1-9-3 -3.9061 -2.9532    16215  0   33.9232  0.199282   73  27.6   3803612  1311220   15   4.5
   gb1-9-4 -3.7926 -3.4700    48877  0   21.3105  0.227600   94  30.9   5124964  1563208   20   5.1
   gb1-9-5 -3.8776 -3.3272    49998  2   24.9802  0.210772   91  30.6   4889381  1509544   24   5.2
   gb1-9-6 -3.9634 -3.1835    48007  0   29.2311  0.196744   89  30.5   4772545  1482304   22   5.1
   gb1-9-7 -4.0497 -3.0394    40262  0   35.1933  0.181953   81  29.9   4300754  1454498   19   5.3
  gb1-10-0 -3.3553 -3.2018    46139  0   25.3591  0.213361   77  23.9   4034264  1256671   13   4.2
  gb1-10-1 -3.4387 -3.0597    56689  1   24.5015  0.213224   71  22.0   3655636  1107721   13   3.6
  gb1-10-2 -3.5232 -2.9169    56214  0   22.9992  0.212861   66  20.5   3331681   993652   11   3.1
  gb1-10-3 -3.6085 -2.7739    56848  0   21.0800  0.214772   57  19.2   2842263   903310    9   2.8
  gb1-10-4 -3.4947 -3.2880    60225  0   24.0509  0.213293   83  26.8   4395649  1364697   13   4.2
  gb1-10-5 -3.5787 -3.1456    60458  0   22.8272  0.213934   77  25.6   4016583  1255790   15   3.9
  gb1-10-6 -3.6637 -3.0024    62352  0   28.1396  0.209738   73  24.7   3772857  1179527   14   3.6
  gb1-10-7 -3.7494 -2.8589    48304  0   29.7899  0.195165   65  23.8   3296279  1115740   13   3.6
   gb2-1-0 -3.6203 -3.5662    30735  0   21.4817  0.218993   96  30.6   5341164  1594880   24   5.4
   gb2-1-1 -3.5358 -3.7084    48480  0   21.5790  0.220161   96  31.0   5409395  1674168   23   6.0
   gb2-1-2 -3.4511 -3.8519    46332  0   21.9343  0.221235  100  31.6   5807152  1770507   24   6.8
   gb2-1-3 -3.3666 -3.9962    60428  0   22.7851  0.223436   97  31.6   5721553  1836651   23   7.4
   gb2-1-5 -3.3929 -3.6274    31831  0   23.3655  0.225020   93  30.1   5278743  1652649   22   5.9
   gb2-1-6 -3.3083 -3.7702    55563  0   23.5735  0.225487   99  31.2   5831005  1781497   23   6.9
   gb2-1-7 -3.2239 -3.9139    61134  1   24.0726  0.226143   97  31.6   5790031  1872810   23   7.7
   gb2-2-0 -3.9227 -3.7384    56985  0   19.5728  0.205605  101  32.2   5705094  1765959   28   7.3
   gb2-2-1 -3.8386 -3.8818    55553  0   19.9458  0.207354  101  32.1   5810750  1795493   26   7.5
   gb2-2-2 -3.7541 -4.0263    41833  0   20.9422  0.210811  103  32.2   5988988  1820358   24   7.6
   gb2-2-3 -3.6694 -4.1714    50880  0   22.1825  0.214754   97  31.7   5731339  1815233   24   7.6
   gb2-2-4 -3.7779 -3.6558    64144  0   20.4538  0.208463   99  31.6   5534473  1672492   24   6.1
   gb2-2-5 -3.6935 -3.7988    57363  0   20.4482  0.208574  100  31.7   5693958  1727383   26   6.6
   gb2-2-6 -3.6089 -3.9428    44638  0   20.9280  0.210281  102  31.9   5948108  1786889   26   7.1
   gb2-2-7 -3.5243 -4.0876    56309  1   21.8907  0.213529   96  31.6   5621181  1810628   22   7.3
   gb2-3-0 -4.2277 -3.9140    74882  0   18.6848  0.167161   91  31.5   5255609  1919157   25  10.1
   gb2-3-1 -4.1442 -4.0580    67200  1   19.3362  0.169530   93  31.7   5365838  1922571   27  10.0
   gb2-3-2 -4.0601 -4.2029    61326  1   20.4817  0.173233   97  31.9   5717920  1908486   25   9.5
   gb2-3-3 -3.9755 -4.3483    60468  0   21.7790  0.176979   92  31.5   5504486  1847113   22   8.5
   gb2-3-4 -4.0826 -3.8300    88337  0   19.0060  0.168982   98  32.2   5580546  1864973   24   8.7
   gb2-3-5 -3.9987 -3.9738    66005  1   19.5671  0.170736   99  32.2   5699414  1875994   24   8.8
   gb2-3-6 -3.9143 -4.1186    45646  0   20.6344  0.174010  104  32.4   6125954  1881463   25   8.7
   gb2-3-7 -3.8296 -4.2638    53006  0   22.0601  0.177580   98  31.8   5833066  1841054   23   8.1
   gb2-4-0 -4.5311 -4.0889    82789  1   17.8492  0.165064   72  26.4   4333970  1746393   21  10.1
   gb2-4-1 -4.4487 -4.2331    86347  0   18.3479  0.167476   74  27.2   4423703  1771677   22   9.9
   gb2-4-2 -4.3655 -4.3781    68321  0   18.9278  0.170554   77  27.8   4674263  1761552   21   9.3
   gb2-4-3 -4.2815 -4.5233    47012  1   19.5827  0.173868   72  27.7   4390437  1685725   19   8.1
   gb2-4-4 -4.3870 -4.0047    70831  1   18.2211  0.165926   82  29.6   4800908  1888741   24  10.7
   gb2-4-5 -4.3041 -4.1489    63909  0   18.9328  0.168332   83  30.0   4867111  1896036   24  10.4
   gb2-4-6 -4.2205 -4.2939    50728  0   19.7974  0.171334   87  30.4   5177310  1877521   20   9.5
   gb2-4-7 -4.1363 -4.4393    44922  0   20.8518  0.175415   82  30.1   4974483  1803213   21   8.5
   gb2-5-0 -4.8292 -4.2654    79864  0   16.9428  0.190846   52  16.4   3320648  1137068   18   6.4
   gb2-5-1 -4.7480 -4.4090    80559  0   16.8922  0.193416   51  17.4   3199667  1185014   18   6.6
   gb2-5-2 -4.6657 -4.5533    75368  1   16.9320  0.196413   53  18.3   3314444  1200085   17   6.4
   gb2-5-3 -4.5825 -4.6977    63988  0   16.6837  0.198293   50  18.5   3065528  1155648   16   5.9
   gb2-5-4 -4.6881 -4.1815    75139  0   17.4131  0.191055   61  21.5   3797019  1466167   20   8.5
   gb2-5-5 -4.6062 -4.3255    77839  0   17.6803  0.194111   62  22.6   3794725  1508478   19   8.4
   gb2-5-6 -4.5234 -4.4701    79037  1   17.8896  0.197548   64  23.4   3940503  1511867   18   8.0
   gb2-5-7 -4.4398 -4.6149    74009  0   18.0914  0.200278   61  23.5   3736579  1453331   18   7.2
   gb2-6-0 -4.0975 -5.1994    53838  0   19.3070  0.224563   38  14.4   2167188   799048    9   1.7
   gb2-6-1 -4.1821 -5.0572    45277  0   19.0231  0.224325   45  18.2   2643223  1013953   10   2.8
   gb2-6-2 -4.2669 -4.9137    48271  0   18.5466  0.222552   51  21.0   3068733  1197375   13   4.3
   gb2-6-3 -4.3515 -4.7694    43682  0   18.2432  0.219604   56  22.7   3410150  1340637   15   5.8
   gb2-6-4 -4.2407 -5.2798    36212  0   16.3231  0.219855   33  11.6   1878076   629960    7   1.4
   gb2-6-5 -4.3255 -5.1383    48309  0   16.5673  0.219832   38  14.5   2248059   800691    8   2.5
   gb2-6-6 -4.4102 -4.9954    48371  0   16.6758  0.219632   44  16.7   2676890   954265   11   3.7
   gb2-6-7 -4.4946 -4.8517    58136  2   16.7418  0.217582   47  18.0   2869379  1068087   13   4.9
   gb2-7-0 -3.7937 -5.0274    70618  0   25.9904  0.247445   49  18.1   2864173  1035694   12   2.0
   gb2-7-1 -3.8778 -4.8840    46354  0   24.6254  0.244101   58  22.9   3450038  1300780   14   3.4
   gb2-7-2 -3.9623 -4.7394    50685  0   23.3550  0.241232   67  26.5   4095226  1519092   16   5.1
   gb2-7-3 -4.0468 -4.5943    52940  0   22.1192  0.236483   74  28.8   4498233  1677174   19   6.9
   gb2-7-4 -3.9389 -5.1099   103073  0   23.1095  0.242836   44  16.8   2527824   946097    9   1.8
   gb2-7-5 -4.0232 -4.9670    45369  0   22.1217  0.240273   52  21.2   3083681  1194915   11   3.0
   gb2-7-6 -4.1077 -4.8228    47453  0   21.1031  0.237845   60  24.6   3667388  1405091   14   4.7
   gb2-7-7 -4.1923 -4.6780    74629  0   20.3350  0.233784   65  26.6   3959221  1558950   17   6.5
   gb2-8-0 -3.4876 -4.8527    59957  0   28.6579  0.197898   60  19.2   3496608  1139014   10   2.6
   gb2-8-1 -3.5712 -4.7088    60676  0   26.7651  0.195324   70  24.2   4134658  1415804   15   4.2
   gb2-8-2 -3.6554 -4.5639    53554  0   25.4411  0.193283   81  28.0   4831450  1627646   17   5.7
   gb2-8-3 -3.7399 -4.4186    53625  1   23.7604  0.189668   88  30.4   5257066  1756334   21   7.1
   gb2-8-4 -3.6329 -4.9367    55079  0   28.3568  0.198483   54  18.8   3107577  1090411   10   2.2
   gb2-8-5 -3.7168 -4.7930    58456  0   26.5253  0.195811   64  23.7   3762095  1366484   14   3.7
   gb2-8-6 -3.8012 -4.6483    47228  0   24.9305  0.193143   75  27.6   4543220  1588781   17   5.4
   gb2-8-7 -3.8858 -4.5029    52412  1   23.4162  0.189442   84  30.1   5068935  1740507   20   7.1
   gb2-9-0 -3.1851 -4.6757    69648  0   26.0225  0.222791   69  21.1   4127506  1315110   17   4.1
   gb2-9-1 -3.2676 -4.5317    65720  0   25.4737  0.221227   77  25.5   4642826  1568363   20   5.6
   gb2-9-2 -3.3509 -4.3869    74207  0   24.6057  0.219338   85  28.7   5131095  1735757   18   6.6
   gb2-9-3 -3.4348 -4.2417    72160  0   23.2930  0.216326   90  30.6   5317252  1802831   21   7.3
   gb2-9-4 -3.3291 -4.7601    58574  0   26.9332  0.225545   64  19.9   3817337  1212274   14   3.3
   gb2-9-5 -3.4121 -4.6160    61016  0   26.1225  0.223022   73  24.6   4311457  1477395   14   4.7
   gb2-9-6 -3.4958 -4.4711    55188  1   25.0132  0.220678   81  28.2   4837747  1667272   15   6.0
   gb2-9-7 -3.5799 -4.3257    54530  0   23.6898  0.217271   89  30.5   5294763  1771549   20   7.1
  gb2-10-0 -2.8872 -4.4986    62086  0   25.8117  0.217480   83  26.0   4955572  1654014   20   6.5
  gb2-10-1 -2.9685 -4.3552    58601  0   26.3745  0.217923   87  28.8   5171034  1826595   19   7.4
  gb2-10-2 -3.0509 -4.2112    72691  0   25.7914  0.217080   92  30.7   5531706  1923095   22   8.1
  gb2-10-3 -3.1341 -4.0669    57399  0   25.0516  0.216371   95  31.5   5745679  1933912   21   8.1
  gb2-10-4 -3.0280 -4.5827    72104  0   25.5022  0.217361   76  23.4   4554152  1477588   19   5.3
  gb2-10-5 -3.1099 -4.4390    66514  0   25.6307  0.217656   82  27.0   4914832  1694394   20   6.5
  gb2-10-6 -3.1929 -4.2946    69258  2   24.8084  0.216171   88  29.6   5321308  1827394   22   7.4
  gb2-10-7 -3.2765 -4.1498    57530  0   23.8950  0.214825   94  31.1   5628873  1870415   19   7.6
   gb3-1-0 -2.1060 -2.6851    17939  1   20.1778  0.221076   57  17.7   2794511   745546   18   5.4
   gb3-1-1 -2.0213 -2.8272    40018  0   19.7887  0.222111   66  22.8   3375866  1041993   18   6.1
   gb3-1-2 -1.9365 -2.9704    48941  0   19.0979  0.222642   80  27.1   4275674  1350924   24   6.6
   gb3-1-3 -1.8517 -3.1146    39126  0   18.2757  0.221699   90  30.2   5018212  1627115   26   6.7
   gb3-1-5 -1.8786 -2.7458    24477  0   18.1310  0.221591   67  22.6   3372103   997828   20   6.5
   gb3-1-6 -1.7938 -2.8885    42184  0   17.6915  0.221572   81  27.0   4304668  1319748   25   7.2
   gb3-1-7 -1.7092 -3.0320    61526  0   17.2794  0.221474   90  30.1   4987359  1612224   28   7.7
   gb3-2-0 -2.4078 -2.8579    28562  0   26.1217  0.218924   56  18.4   2985176   893560   12   5.4
   gb3-2-1 -2.3235 -3.0012    54825  0   25.0250  0.220441   66  23.5   3618577  1192898   14   5.9
   gb3-2-2 -2.2388 -3.1455    69937  0   23.1506  0.220622   81  27.8   4598269  1480212   20   6.1
   gb3-2-3 -2.1540 -3.2905    60170  0   21.0132  0.218975   91  30.7   5315435  1713528   24   6.1
   gb3-2-4 -2.2633 -2.7751    19866  1   23.1713  0.218492   56  18.1   2871659   816833   14   5.3
   gb3-2-5 -2.1787 -2.9179    38874  0   22.3278  0.219824   67  23.2   3566314  1117201   16   5.9
   gb3-2-6 -2.0939 -3.0617    42734  1   20.7234  0.220262   82  27.5   4548631  1416914   21   6.2
   gb3-2-7 -2.0091 -3.2063    48361  0   19.0084  0.219036   90  30.4   5114773  1662082   22   6.0
   gb3-3-0 -2.7122 -3.0341    48519  0   28.6518  0.229478   63  19.8   3446710  1093464   12   5.4
   gb3-3-1 -2.6285 -3.1780    51136  0   27.6500  0.230161   71  24.4   3971948  1381186   15   6.2
   gb3-3-2 -2.5441 -3.3227    64877  0   26.2343  0.230043   86  28.4   4968928  1645266   22   6.6
   gb3-3-3 -2.4594 -3.4680    56296  0   24.9423  0.228214   95  31.1   5586317  1843660   25   6.7
   gb3-3-4 -2.5674 -2.9499    43192  1   27.8588  0.226977   59  19.0   3239296   994088   13   5.5
   gb3-3-5 -2.4832 -3.0935    55253  1   26.7444  0.227673   68  23.9   3798104  1289629   16   6.2
   gb3-3-6 -2.3986 -3.2381    55085  1   24.9593  0.227380   84  28.1   4891254  1569867   21   6.3
   gb3-3-7 -2.3138 -3.3832    51871  0   23.1566  0.225260   94  30.9   5568850  1784365   24   6.2
   gb3-4-0 -3.0141 -3.2107    66095  0   27.9899  0.216008   74  22.7   4059185  1308582   15   5.3
   gb3-4-1 -2.9317 -3.3548    73883  0   27.8269  0.217206   80  26.2   4518576  1548224   21   6.4
   gb3-4-2 -2.8483 -3.4996    64402  0   27.4700  0.217620   93  29.4   5424283  1773028   20   7.1
   gb3-4-3 -2.7644 -3.6448    62122  0   27.5539  0.218002   97  31.4   5748371  1933804   21   7.7
   gb3-4-4 -2.8703 -3.1263    59868  0   28.4735  0.213105   69  21.1   3789617  1208919   14   5.4
   gb3-4-5 -2.7874 -3.2704    66035  1   28.1391  0.214651   76  25.2   4243763  1476439   17   6.3
   gb3-4-6 -2.7036 -3.4153    58768  0   27.5503  0.215552   89  28.8   5093629  1718392   18   6.8
   gb3-4-7 -2.6194 -3.5606    61213  0   26.6236  0.214740   97  31.3   5694886  1902543   24   7.2
   gb3-5-0 -3.3124 -3.3877    54766  0   24.8859  0.236082   85  27.0   4657078  1471641   17   5.2
   gb3-5-1 -3.2311 -3.5312    46086  0   25.4322  0.237194   88  28.8   4964645  1627654   21   6.2
   gb3-5-2 -3.1487 -3.6754    63185  0   25.4999  0.237637   96  30.5   5664440  1790866   23   7.1
   gb3-5-3 -3.0654 -3.8197    62643  0   25.6065  0.237990   97  31.6   5778464  1910937   23   8.0
   gb3-5-4 -3.1716 -3.3036    69354  1   26.6041  0.238390   80  25.0   4374996  1404045   16   5.3
   gb3-5-5 -3.0896 -3.4474    71320  0   27.0643  0.239619   84  27.6   4772259  1601098   19   6.3
   gb3-5-6 -3.0067 -3.5920    58667  1   26.9044  0.239835   94  30.0   5566695  1794690   20   7.2
   gb3-5-7 -2.9229 -3.7367    70079  1   27.2220  0.239807   98  31.6   5854646  1938616   20   8.0
   gb3-6-0 -2.5795 -4.3198    69411  0   25.4224  0.239182   95  31.8   5740739  2002747   24   8.6
   gb3-6-1 -2.6643 -4.1777    65155  1   27.1266  0.240951   97  32.7   5873558  2079325   25   8.9
   gb3-6-2 -2.7492 -4.0344    66435  1   27.7157  0.242922  100  33.0   6045034  2095246   25   9.0
   gb3-6-3 -2.8340 -3.8902    57035  0   27.8704  0.244025   99  32.5   5918512  2041198   21   8.6
   gb3-6-4 -2.7224 -4.4004    66662  0   26.0842  0.241775   89  29.3   5360159  1858559   19   7.7
   gb3-6-5 -2.8073 -4.2590    60208  1   27.3522  0.243040   93  31.0   5601019  1978696   20   8.4
   gb3-6-6 -2.8922 -4.1163    72397  0   27.4803  0.243574   97  32.0   5844941  2027882   20   8.7
   gb3-6-7 -2.9768 -3.9728    69497  0   26.7420  0.243743   97  32.1   5790893  1997199   20   8.5
   gb3-7-0 -2.2764 -4.1472    67479  1   21.9014  0.222634  105  34.9   6386704  2162550   25   8.7
   gb3-7-1 -2.3607 -4.0039    64605  0   23.7677  0.224987  106  34.7   6519036  2175188   26   8.4
   gb3-7-2 -2.4453 -3.8595    78495  0   25.4107  0.227271  108  34.2   6556023  2138053   27   8.0
   gb3-7-3 -2.5300 -3.7145    67935  0   26.1272  0.229119  102  33.0   6067249  2039691   27   7.6
   gb3-7-4 -2.4212 -4.2300    76716  0   23.9297  0.226623  100  33.8   6099937  2110165   24   8.8
   gb3-7-5 -2.5057 -4.0872    68278  1   25.9356  0.228539  103  34.1   6324265  2153815   25   8.8
   gb3-7-6 -2.5905 -3.9432    55151  0   27.0672  0.230090  105  33.8   6404461  2138849   28   8.7
   gb3-7-7 -2.6751 -3.7985    62718  1   27.5382  0.231945  101  32.9   6040751  2057912   24   8.2
   gb3-8-0 -1.9710 -3.9714    60185  0   17.4178  0.192575  110  35.3   6699285  2175650   22   8.0
   gb3-8-1 -2.0548 -3.8276    53640  0   18.1577  0.196088  110  34.9   6750379  2148551   24   7.4
   gb3-8-2 -2.1391 -3.6829    59681  0   19.6560  0.200565  111  34.3   6663392  2076761   26   6.7
   gb3-8-3 -2.2238 -3.5377    67282  0   21.3718  0.205580  102  32.9   6154946  1955139   26   6.3
   gb3-8-4 -2.1160 -4.0557    53996  0   19.2767  0.197711  107  35.3   6435705  2173157   23   8.3
   gb3-8-5 -2.2001 -3.9121    59789  0   20.6937  0.201385  108  35.0   6569919  2163351   23   7.7
   gb3-8-6 -2.2847 -3.7676    65098  0   22.3409  0.205645  110  34.3   6627625  2110458   27   7.2
   gb3-8-7 -2.3695 -3.6224    60736  0   23.6807  0.209613  104  33.0   6217953  2004072   26   6.8
   gb3-9-0 -1.6692 -3.7938    69514  1   15.7411  0.203026  110  34.7   6796899  2169141   22   7.3
   gb3-9-1 -1.7519 -3.6499    53409  0   15.7256  0.206401  110  34.4   6710694  2129476   21   6.9
   gb3-9-2 -1.8354 -3.5053    50061  0   16.5181  0.211109  109  33.8   6438967  2033760   24   6.5
   gb3-9-3 -1.9194 -3.3602    62445  0   17.7409  0.215739  100  32.5   5769923  1875469   24   6.2
   gb3-9-4 -1.8129 -3.8785    58074  1   15.9799  0.201315  111  35.0   6824575  2172332   23   7.8
   gb3-9-5 -1.8960 -3.7345    44370  0   16.1519  0.204342  110  34.7   6694659  2129986   22   7.1
   gb3-9-6 -1.9799 -3.5898    48058  0   17.2704  0.209133  109  34.0   6512894  2044338   25   6.5
   gb3-9-7 -2.0642 -3.4445    68473  0   18.9990  0.214377  101  32.7   5993826  1906922   25   6.1
  gb3-10-0 -1.3719 -3.6162    51934  0   16.9060  0.190375  110  34.3   6773871  2198414   24   6.8
  gb3-10-1 -1.4533 -3.4729    71022  0   16.5135  0.191204  108  34.0   6518214  2160884   26   7.5
  gb3-10-2 -1.5359 -3.3290    67211  1   16.4254  0.192188  108  33.5   6278883  2058345   29   7.9
  gb3-10-3 -1.6193 -3.1849    67997  0   16.7798  0.192947  100  32.2   5641008  1872883   31   8.0
  gb3-10-4 -1.5124 -3.7005    68773  0   15.9189  0.184954  111  34.5   6845193  2180401   20   6.8
  gb3-10-5 -1.5945 -3.5569    71786  0   15.9095  0.187252  110  34.2   6635391  2140050   20   6.8
  gb3-10-6 -1.6776 -3.4126    61524  0   16.1093  0.189712  108  33.6   6303525  2037723   23   6.8
  gb3-10-7 -1.7614 -3.2680    54291  0   17.2073  0.192167  101  32.4   5782585  1871120   26   6.8
   gb4-1-0 -0.5939 -1.8017    18005  0   19.6736  0.131513   56  18.0   3176335   903896   39  10.1
   gb4-1-1 -0.5091 -1.9437    39521  1   21.0673  0.132813   65  22.9   3830847  1245080   48  13.7
   gb4-1-2 -0.4241 -2.0870    47952  1   22.3660  0.135084   78  26.9   4728615  1575713   53  16.9
   gb4-1-3 -0.3393 -2.2310    78229  1   23.4587  0.137261   89  29.6   5629214  1848257   60  19.7
   gb4-1-5 -0.3665 -1.8623    36522  1   21.8149  0.138496   65  22.8   3990722  1318616   48  14.4
   gb4-1-6 -0.2817 -2.0048    71359  0   23.0767  0.139889   78  26.9   4936408  1681024   55  18.1
   gb4-1-7 -0.1970 -2.1482    96513  0   24.0384  0.141087   88  29.6   5755887  1976393   64  21.4
   gb4-2-0 -0.8961 -1.9749    39978  0   17.1691  0.144931   56  18.4   2826392   819366   34   9.7
   gb4-2-1 -0.8116 -2.1181    63089  1   17.4276  0.145007   66  23.3   3547704  1123386   41  12.7
   gb4-2-2 -0.7268 -2.2623    53303  1   17.9381  0.149075   80  27.2   4568002  1424935   50  15.7
   gb4-2-3 -0.6419 -2.4072    36279  0   18.6684  0.155016   90  29.8   5364859  1681852   52  17.8
   gb4-2-4 -0.7517 -1.8919    17851  1   18.4556  0.152767   56  18.2   3016449   856559   38   9.9
   gb4-2-5 -0.6671 -2.0346    37147  0   19.3302  0.153666   67  23.1   3835524  1180079   46  13.1
   gb4-2-6 -0.5822 -2.1784    35629  0   20.2840  0.156738   81  27.1   4810408  1489426   49  15.9
   gb4-2-7 -0.4972 -2.3229    86808  0   21.2279  0.160942   89  29.6   5488357  1737660   53  18.3
   gb4-3-0 -1.2008 -2.1505    27843  0   14.3289  0.159041   53  18.5   2476181   736366   26   9.2
   gb4-3-1 -1.1168 -2.2942    43442  1   14.3160  0.160385   64  23.5   3251707  1036287   36  12.2
   gb4-3-2 -1.0321 -2.4388    44853  0   14.3521  0.164783   79  27.6   4328585  1353339   38  14.6
   gb4-3-3 -0.9471 -2.5838    53627  0   14.6165  0.172849   90  30.3   5067578  1643626   41  16.5
   gb4-3-4 -1.0561 -2.0659    23650  1   15.0635  0.156988   54  18.5   2586086   775876   27   9.4
   gb4-3-5 -0.9718 -2.2093    43515  0   15.2487  0.158396   65  23.4   3390066  1076430   38  12.5
   gb4-3-6 -0.8869 -2.3537    76989  1   15.6731  0.163057   79  27.4   4468650  1383235   44  15.2
   gb4-3-7 -0.8018 -2.4987    69715  0   16.1315  0.170836   90  30.1   5244306  1655446   47  17.3
   gb4-4-0 -1.5018 -2.3289    16609  2   14.0737  0.204494   55  18.0   2557568   663259   25   8.0
   gb4-4-1 -1.4191 -2.4728    14744  1   13.9372  0.205384   66  23.1   3316258   967316   32  10.4
   gb4-4-2 -1.3356 -2.6175    34795  0   14.0037  0.209162   80  27.4   4330271  1303422   34  12.2
   gb4-4-3 -1.2514 -2.7625    43962  1   14.1900  0.215654   88  30.2   4964915  1620804   34  13.5
   gb4-4-4 -1.3583 -2.2442    15042  0   13.9468  0.191083   54  18.3   2554963   698041   25   8.7
   gb4-4-5 -1.2751 -2.3882    18080  0   13.8020  0.192367   65  23.4   3271217   997420   34  11.5
   gb4-4-6 -1.1911 -2.5329    48428  1   13.7667  0.197061   79  27.5   4249583  1322567   36  13.6
   gb4-4-7 -1.1067 -2.6781    51934  1   14.2450  0.205457   90  30.4   5013955  1634989   39  15.3
   gb4-5-1 -1.7172 -2.6493    22878  0   15.5964  0.234564   66  22.5   3355354   961332   26   7.6
   gb4-5-2 -1.6346 -2.7933    62053  1   15.6218  0.236265   79  26.9   4202055  1290519   28   8.6
   gb4-5-3 -1.5511 -2.9375    73339  0   15.5064  0.239134   89  30.0   4958463  1604391   29   9.3
   gb4-5-4 -1.6580 -2.4216    11692  0   14.3728  0.221614   56  17.6   2697049   651005   22   7.0
   gb4-5-5 -1.5759 -2.5653    16932  0   14.5430  0.222515   66  22.7   3353891   952646   26   8.7
   gb4-5-6 -1.4928 -2.7097    34348  0   14.7450  0.225597   80  27.1   4315708  1290835   30  10.3
   gb4-5-7 -1.4089 -2.8543    52876  0   14.9945  0.230209   90  30.2   5027017  1611666   33  11.4
   gb4-6-0 -1.0645 -3.4374    58048  0   17.2639  0.204548  110  34.4   6937330  2285753   32   9.0
   gb4-6-1 -1.1495 -3.2954    65644  0   16.4049  0.199929  108  34.1   6589173  2242611   36  10.5
   gb4-6-2 -1.2345 -3.1522    77030  1   15.8182  0.197112  108  33.6   6315530  2121200   37  11.6
   gb4-6-3 -1.3194 -3.0082    68863  1   15.3126  0.192847  100  32.3   5651791  1905495   34  11.8
   gb4-6-4 -1.2071 -3.5182    68645  0   17.4318  0.204749  110  34.3   6854218  2241973   30   7.7
   gb4-6-5 -1.2922 -3.3770    79024  0   16.9449  0.205914  109  34.0   6590753  2204028   30   8.8
   gb4-6-6 -1.3772 -3.2345    75653  1   16.6402  0.206815  109  33.5   6337191  2091595   32   9.5
   gb4-6-7 -1.4620 -3.0910    72025  0   15.7866  0.200673  100  32.2   5676227  1888832   31   9.7
   gb4-7-0 -0.7620 -3.2643    82316  0   16.0807  0.196218  107  34.4   6653361  2313369   34  12.2
   gb4-7-1 -0.8464 -3.1212    78238  1   15.3559  0.190782  106  34.1   6269484  2264069   36  14.3
   gb4-7-2 -0.9312 -2.9770    76648  0   15.0147  0.184128  107  33.5   6098377  2138216   38  15.8
   gb4-7-3 -1.0161 -2.8320    51826  0   14.6310  0.176481   98  32.2   5569185  1921991   39  16.1
   gb4-7-4 -0.9065 -3.3474    76381  0   16.3945  0.199840  108  34.5   6733075  2312218   31  10.6
   gb4-7-5 -0.9912 -3.2047    69716  2   15.5814  0.195110  108  34.2   6460916  2269458   33  12.5
   gb4-7-6 -1.0761 -3.0608    69784  0   15.0743  0.189607  108  33.6   6252500  2143574   36  13.9
   gb4-7-7 -1.1609 -2.9163    67003  0   14.6040  0.183217   99  32.3   5657626  1922622   36  14.2
   gb4-8-0 -0.4571 -3.0876    80870  1   17.6296  0.155839  106  33.8   6965679  2240108   45  14.6
   gb4-8-1 -0.5410 -2.9439    81410  0   17.6338  0.151499  106  33.4   6725071  2190603   45  16.9
   gb4-8-2 -0.6255 -2.7993    74898  1   17.2211  0.145356  107  32.9   6398754  2075194   51  18.5
   gb4-8-3 -0.7104 -2.6542    52922  0   16.7769  0.138149   99  31.8   5847354  1897754   50  18.6
   gb4-8-4 -0.6018 -3.1721    80734  0   16.5945  0.158178  105  34.1   6606993  2280291   40  13.7
   gb4-8-5 -0.6861 -3.0286    66432  2   16.2184  0.153511  105  33.8   6384693  2233982   41  16.0
   gb4-8-6 -0.7708 -2.8842    72378  1   15.8010  0.147400  107  33.3   6167528  2112504   46  17.5
   gb4-8-7 -0.8558 -2.7392    64336  2   15.2865  0.139790  101  32.2   5811774  1918730   43  17.6
   gb4-9-0 -0.1571 -2.9080    34350  0   21.7352  0.175211  107  32.9   7790876  2217151   61  16.5
   gb4-9-1 -0.2399 -2.7643    58321  0   22.2036  0.173236  107  32.7   7496820  2167121   59  18.5
   gb4-9-2 -0.3235 -2.6198    36902  1   22.4743  0.171034  106  32.2   7031309  2079076   61  20.0
   gb4-9-4 -0.3004 -2.9930    88707  1   19.7411  0.177517  107  33.3   7420347  2204087   47  15.2
   gb4-9-5 -0.3837 -2.8492    77038  1   19.9428  0.174295  106  33.0   7065733  2149604   51  17.6
   gb4-9-6 -0.4678 -2.7046    54317  1   19.9019  0.169074  105  32.4   6593921  2046058   50  19.0
   gb4-9-7 -0.5523 -2.5595    51580  2   19.4076  0.162124   98  31.4   5985984  1892475   53  19.1
  gb4-10-0  0.1409 -2.7316    71793  0   22.2838  0.162178  108  32.9   8475304  2481624   86  21.5
  gb4-10-1  0.0594 -2.5884    84109  2   23.2376  0.162990  106  32.7   8044417  2427337   76  22.9
  gb4-10-2 -0.0233 -2.4446    83721  1   23.9175  0.164253  105  32.3   7483370  2345131   73  24.0
  gb4-10-3 -0.1068 -2.3006    65702  0   24.3196  0.165029   97  31.4   6596909  2202825   68  23.5
  gb4-10-4  0.0006 -2.8161    45636  0   22.5988  0.162711  107  32.7   8185820  2318888   66  18.4
  gb4-10-5 -0.0816 -2.6726    50117  0   23.4681  0.162797  106  32.6   7842375  2269412   68  20.4
  gb4-10-6 -0.1648 -2.5284    33643  2   24.1388  0.163204  105  32.2   7343946  2190140   66  21.6
  gb4-10-7 -0.2488 -2.3839    32995  0   24.0815  0.162035   98  31.2   6534620  2057916   68  21.6
   gb5-1-3  1.1704 -1.3459    24032  2   15.3579  0.205398   58  19.5   3476887   988113   55  17.5
   gb5-1-7  1.3125 -1.2630    25504  1   15.3632  0.205782   51  17.0   2826886   761161   46  13.8
   gb5-2-2  0.7835 -1.3776    29267  1   15.4673  0.191143   59  18.8   3756406  1087037   59  18.0
   gb5-2-3  0.8685 -1.5224    72017  0   15.4163  0.190174   69  23.6   4605788  1463335   67  23.7
   gb5-2-6  0.9280 -1.2935    20980  0   15.1745  0.190471   54  16.9   3210920   897156   49  15.6
   gb5-2-7  1.0130 -1.4379    61885  1   15.2397  0.190166   63  21.8   4042440  1238594   63  21.1
   gb5-3-1  0.3942 -1.4104    23886  0   17.6053  0.198110   53  17.5   3639406  1041123   52  15.1
   gb5-3-2  0.4788 -1.5549    31046  0   17.4108  0.196778   67  22.6   4635780  1463234   63  21.2
   gb5-3-3  0.5639 -1.6998    66763  1   16.8386  0.195149   78  26.7   5615435  1877028   74  27.1
   gb5-3-6  0.6239 -1.4697    43697  2   16.3190  0.195268   65  20.8   4326789  1289567   65  20.0
   gb5-3-7  0.7091 -1.6146    83169  1   15.9161  0.194051   76  25.4   5229492  1691330   75  26.0
   gb5-4-0  0.0089 -1.4439    39811  0   19.8486  0.190973   48  15.6   3061436   884192   37  10.7
   gb5-4-1  0.0918 -1.5877    51173  0   20.3410  0.191555   59  20.9   3949695  1299968   52  16.2
   gb5-4-2  0.1755 -1.7322    74557  1   20.6567  0.191166   73  25.5   5041433  1743275   65  22.0
   gb5-4-3  0.2599 -1.8771    96247  1   20.2650  0.189765   81  28.9   5740732  2134049   70  27.1
   gb5-4-5  0.2356 -1.5028    27844  0   19.1053  0.189935   56  19.4   3878445  1192399   53  15.9
   gb5-4-6  0.3197 -1.6474    42434  2   18.9433  0.189000   70  24.3   4909533  1631885   67  22.1
   gb5-4-7  0.4044 -1.7925    56646  3   18.5588  0.187355   81  28.1   5774820  2040844   76  27.7
   gb5-5-0 -0.2872 -1.6227    37610  1   20.3679  0.191031   53  17.5   3233763   969985   43  11.0
   gb5-5-1 -0.2055 -1.7661    39203  0   21.8752  0.193232   63  22.5   4002999  1368387   50  15.4
   gb5-5-2 -0.1227 -1.9100    82900  0   22.8233  0.193942   76  26.8   4986751  1767988   57  19.7
   gb5-5-3 -0.0391 -2.0540   105087  1   23.3616  0.194275   86  29.6   5831505  2102226   63  23.4
   gb5-5-4 -0.1467 -1.5383    30807  0   20.4881  0.195333   50  16.8   3178975   954069   40  11.0
   gb5-5-5 -0.0644 -1.6818    47945  2   21.6450  0.196956   60  21.9   3899146  1363429   48  15.9
   gb5-5-6  0.0188 -1.8261    90394  0   22.1081  0.197032   74  26.4   4981352  1791573   62  21.1
   gb5-5-7  0.1029 -1.9706    97115  1   22.0642  0.196181   85  29.5   5818831  2160053   70  25.6
   gb5-6-0  0.4477 -2.5527    74843  0   19.2692  0.173023  107  33.4   8783610  2858590  102  30.0
   gb5-6-1  0.3626 -2.4109    79836  0   19.8018  0.174205  105  33.2   8149724  2774689   98  30.7
   gb5-6-2  0.2775 -2.2678    96181  0   20.7196  0.176278  103  32.7   7562009  2655717   87  30.4
   gb5-6-3  0.1925 -2.1239    93881  2   21.5238  0.178429   95  31.6   6700816  2459508   79  29.0
   gb5-6-4  0.3052 -2.6338    82380  0   20.6463  0.172782  108  33.2   8667028  2701138   95  25.9
   gb5-6-5  0.2200 -2.4926    88604  1   21.6935  0.174319  107  33.0   8110534  2630215   86  26.8
   gb5-6-6  0.1350 -2.3502   104571  2   22.7373  0.176714  105  32.6   7540270  2531133   77  27.1
   gb5-6-7  0.0501 -2.2069   104697  2   23.1497  0.177089   96  31.5   6687477  2364152   72  26.3
   gb5-7-0  0.7497 -2.3785   101997  2   17.3095  0.175989  108  33.5   9232434  2977778  113  37.4
   gb5-7-1  0.6651 -2.2354    96806  1   17.0541  0.176205  106  33.2   8530554  2849352  107  36.8
   gb5-7-2  0.5802 -2.0913   101396  2   17.3576  0.176709  100  32.4   7699852  2665568   97  35.2
   gb5-7-3  0.4952 -1.9465    98550  0   17.9202  0.177868   89  30.7   6649712  2401057   84  32.2
   gb5-7-4  0.6053 -2.4617    84202  1   18.0918  0.175805  107  33.6   8932812  2958913  106  34.3
   gb5-7-5  0.5206 -2.3191   108432  2   18.2557  0.176656  106  33.3   8343917  2857365  100  34.2
   gb5-7-6  0.4356 -2.1754    92170  3   18.7924  0.178106  101  32.7   7644418  2706183   94  33.5
   gb5-7-7  0.3506 -2.0309    82820  0   19.5482  0.179477   91  31.3   6660762  2471784   74  30.8
   gb5-8-0  1.0530 -2.2011    47472  1   16.2314  0.165087  107  32.8   8914098  2799564  113  39.2
   gb5-8-1  0.9690 -2.0576    78901  3   15.8528  0.165766  101  32.2   8059086  2603527  106  37.9
   gb5-8-2  0.8843 -1.9132    67066  1   15.5725  0.166062   94  31.0   7120632  2366030   96  35.3
   gb5-8-3  0.7993 -1.7682   105888  1   15.7626  0.166800   85  28.9   6173816  2071218   92  31.7
   gb5-8-4  0.9085 -2.2859    94000  1   16.6487  0.165876  106  33.1   9026837  2904406  118  39.3
   gb5-8-5  0.8241 -2.1425    85438  1   16.1551  0.166106  102  32.7   8337264  2747118  107  38.0
   gb5-8-6  0.7393 -1.9982    78974  0   16.1649  0.166674   97  31.8   7533003  2538635  100  36.0
   gb5-8-7  0.6541 -1.8534    84255  1   16.3594  0.167675   89  29.9   6652803  2258195   91  32.5
   gb5-9-0  1.3538 -2.0234    55598  2   16.0221  0.162751  101  31.8   7616395  2455543  102  35.2
   gb5-9-1  1.2709 -1.8798    76064  0   15.4399  0.163626   94  30.9   6860911  2199183   93  33.4
   gb5-9-2  1.1872 -1.7353    72899  1   15.3231  0.164171   84  29.0   5963748  1913180   91  30.6
   gb5-9-3  1.1028 -1.5905    75890  1   15.2101  0.164175   73  26.1   4958775  1595149   73  26.2
   gb5-9-5  1.1272 -1.9648    69173  2   15.5556  0.163702   98  31.6   7547321  2411491  102  36.3
   gb5-9-6  1.0431 -1.8202    84181  3   15.3848  0.164024   90  30.1   6633948  2147536   93  33.4
   gb5-9-7  0.9585 -1.6752    82942  1   15.4252  0.164474   80  27.6   5599353  1835939   81  29.2
  gb5-10-0  1.6509 -1.8465    62963  2   15.5825  0.184306   87  29.8   6075971  1951428   79  27.0
  gb5-10-1  1.5694 -1.7034    31071  1   14.6965  0.187043   78  28.0   5259242  1653562   70  24.6
  gb5-10-2  1.4867 -1.5596    35657  0   14.8771  0.189735   70  25.4   4513639  1354623   64  21.5
  gb5-10-3  1.4030 -1.4156    21928  1   15.0114  0.192108   60  21.7   3630591  1055842   56  17.9
  gb5-10-4  1.5109 -1.9311   100968  3   15.9194  0.187645   94  31.0   6816373  2210206   89  31.1
  gb5-10-5  1.4286 -1.7876    61163  1   15.1086  0.189513   87  29.7   6127354  1931555   80  29.0
  gb5-10-6  1.3453 -1.6435    44816  0   15.1869  0.191537   78  27.5   5254228  1630788   75  26.1
  gb5-10-7  1.2613 -1.4991    46977  1   15.0943  0.193144   68  24.1   4295625  1316604   67  22.2
   gb6-5-3  1.4707 -1.1681    15181  1   15.3068  0.204681   42  13.7   2258375   532735   38   9.8
   gb6-6-0  1.9579 -1.6665    64696  0   14.9920  0.176262   74  25.2   4602166  1341076   57  18.0
   gb6-6-1  1.8728 -1.5247    17713  0   13.9524  0.180379   64  22.2   3764008  1057297   52  15.2
   gb6-6-2  1.7875 -1.3816    10710  0   13.8597  0.185218   57  18.7   3182571   798555   46  12.1
   gb6-6-4  1.8156 -1.7476    67896  0   15.3010  0.178150   80  27.7   5182422  1617980   64  21.9
   gb6-6-5  1.7304 -1.6066    28090  0   14.2147  0.182113   71  25.3   4413021  1327357   60  19.4
   gb6-6-6  1.6452 -1.4643    25891  0   14.2194  0.185895   64  22.2   3838072  1049494   55  16.3
   gb6-6-7  1.5602 -1.3210    20965  0   14.7250  0.188955   53  18.3   3022984   781913   51  13.3
   gb6-7-0  2.2597 -1.4928    19344  2   17.6308  0.233383   60  18.3   3176461   794547   42  11.0
   gb6-7-4  2.1155 -1.5762    30700  1   15.6260  0.229552   66  21.8   3738776  1035504   46  14.0
   gb6-7-5  2.0307 -1.4336    16041  0   13.7475  0.235900   58  18.2   3087484   781001   41  11.1
   gb7-1-0 -1.4643 -3.7820    61149  0   16.2332  0.198807  110  34.4   6829066  2174208   20   6.6
   gb7-1-1 -1.3814 -3.9253    57181  0   16.5990  0.198969  110  34.1   6799097  2132561   20   6.0
   gb7-1-2 -1.2984 -4.0697    58732  0   17.5925  0.201266  113  33.8   6940115  2077619   19   5.1
   gb7-1-3 -1.2156 -4.2149    62344  0   18.5099  0.205248  111  33.4   6706895  2015066   16   4.2
   gb7-1-5 -1.2375 -3.8459    42482  0   17.5967  0.202476  109  33.9   6831038  2139744   20   5.4
   gb7-1-6 -1.1546 -3.9896    44356  0   18.7846  0.205990  114  33.7   7087586  2085636   19   4.6
   gb7-1-7 -1.0719 -4.1343    63006  0   19.8390  0.210325  112  33.4   6948609  2030316   18   4.0
   gb7-2-0 -1.7706 -3.9500    76749  2   16.0102  0.180644  111  35.0   6805510  2172346   22   7.8
   gb7-2-1 -1.6880 -4.0943    67981  2   16.0269  0.179969  110  34.6   6621690  2130992   18   7.4
   gb7-2-2 -1.6051 -4.2397    70879  0   16.3120  0.181107  113  34.2   6725079  2070123   18   6.5
   gb7-2-3 -1.5220 -4.3857    55221  0   16.7934  0.185020  111  33.6   6441248  1989881   17   5.5
   gb7-2-4 -1.6248 -3.8689    84008  0   15.8167  0.181702  111  34.7   6841493  2171320   22   7.3
   gb7-2-5 -1.5420 -4.0128    78599  0   16.1034  0.181119  111  34.4   6798384  2136272   19   6.7
   gb7-2-6 -1.4590 -4.1577    70641  0   16.4725  0.182533  115  34.1   6959384  2082884   18   5.8
   gb7-2-7 -1.3759 -4.3034    57539  0   17.3277  0.186543  111  33.5   6541967  2005539   18   4.9
   gb7-3-0 -2.0777 -4.1224    49334  0   18.6807  0.217318  107  35.2   6453044  2163286   22   8.4
   gb7-3-1 -1.9956 -4.2673    44585  0   17.6655  0.215983  105  34.7   6236092  2093299   19   8.1
   gb7-3-2 -1.9130 -4.4131    58094  0   17.0605  0.216646  110  34.1   6414275  2007406   23   7.7
   gb7-3-3 -1.8301 -4.5594    58033  0   16.7057  0.218449  108  33.4   6188008  1907906   21   6.7
   gb7-3-4 -1.9316 -4.0399    69313  0   17.1195  0.212718  110  35.3   6642262  2170137   23   8.2
   gb7-3-5 -1.8492 -4.1846    66203  0   16.7077  0.211982  109  34.8   6523024  2121771   21   8.0
   gb7-3-6 -1.7663 -4.3302    62065  0   16.4664  0.212671  114  34.3   6713232  2052339   20   7.1
   gb7-3-7 -1.6832 -4.4764    60235  0   16.5960  0.215608  113  33.7   6505967  1965664   19   6.2
   gb7-4-0 -2.3823 -4.2951    74125  0   22.7979  0.221721   98  33.5   5985018  2071083   24   8.8
   gb7-4-1 -2.3015 -4.4402    56767  1   20.3661  0.219136   94  32.3   5671102  1940603   23   8.4
   gb7-4-2 -2.2199 -4.5861    39071  1   18.5777  0.217858   96  31.1   5640912  1795944   22   7.8
   gb7-4-3 -2.1377 -4.7323    56404  0   17.8783  0.218050   92  30.0   5281835  1652729   21   7.2
   gb7-4-4 -2.2372 -4.2125    66203  0   20.9792  0.216575  103  34.7   6261957  2136124   24   8.7
   gb7-4-5 -2.1559 -4.3577    61693  0   19.1364  0.214644  100  33.9   6014127  2038049   21   8.4
   gb7-4-6 -2.0740 -4.5036    50576  0   17.7222  0.214142  103  33.1   6021760  1920098   22   7.9
   gb7-4-7 -1.9915 -4.6500    51910  1   17.2486  0.215347  101  32.2   5802430  1801704   22   7.2
   gb7-5-0 -2.6825 -4.4681    69757  0   25.0367  0.219716   87  28.3   5249717  1778952   19   7.3
   gb7-5-1 -2.6030 -4.6126    56697  0   22.6345  0.216788   80  25.7   4800222  1566483   18   6.5
   gb7-5-2 -2.5224 -4.7578    66898  0   20.4246  0.214498   78  23.3   4571005  1357545   17   5.9
   gb7-5-3 -2.4408 -4.9032    63552  1   19.8945  0.214578   72  21.4   4114715  1176862   17   5.5
   gb7-5-4 -2.5404 -4.3859    77724  0   24.2840  0.216368   92  31.1   5584942  1942456   23   8.3
   gb7-5-5 -2.4602 -4.5307    62330  0   21.5093  0.213022   86  29.3   5181480  1769288   23   7.8
   gb7-5-6 -2.3790 -4.6763    51715  1   19.4894  0.211355   86  27.6   5049120  1591240   23   7.2
   gb7-5-7 -2.2970 -4.8221    33625  0   19.0253  0.211918   82  26.1   4712783  1430723   17   6.5
   gb7-6-0 -1.9603 -5.4097    43817  0   27.5668  0.264731   72  26.1   3725140  1302809   12   4.5
   gb7-6-1 -2.0434 -5.2665    42119  0   24.8861  0.263234   71  25.6   3735023  1274310   12   5.0
   gb7-6-2 -2.1265 -5.1222    48870  0   21.8576  0.261609   77  25.4   4229264  1282690   12   5.5
   gb7-6-3 -2.2095 -4.9770    38090  0   19.8598  0.260108   79  25.4   4414330  1321314   15   6.0
   gb7-6-4 -2.1045 -5.4885    31187  0   29.8480  0.264427   62  20.9   3213406  1036208   12   3.9
   gb7-6-5 -2.1877 -5.3460    52484  1   27.0711  0.263410   61  20.5   3209313  1008902   12   4.4
   gb7-6-6 -2.2708 -5.2023    51487  0   23.7995  0.262336   66  20.3   3614879  1016586   11   4.7
   gb7-6-7 -2.3536 -5.0576    48348  0   21.3061  0.261011   68  20.4   3800540  1059200   14   5.1
   gb7-7-0 -1.6545 -5.2411    45695  0   23.1927  0.259329   92  32.5   4725187  1667364   13   4.4
   gb7-7-1 -1.7370 -5.0967    43739  0   21.1588  0.254497   93  32.2   4926789  1666497   13   4.9
   gb7-7-2 -1.8199 -4.9513    43394  0   19.1661  0.248215   99  32.0   5501182  1684232   15   5.5
   gb7-7-3 -1.9029 -4.8052    59667  0   17.5776  0.243098   99  31.8   5633617  1717508   19   6.3
   gb7-7-4 -1.8006 -5.3220    51064  1   25.0522  0.260350   83  30.3   4272774  1531953   12   4.6
   gb7-7-6 -1.9663 -5.0331    34354  1   20.1126  0.249182   89  29.6   4916010  1523937   14   5.8
   gb7-7-7 -2.0493 -4.8873    49961  0   18.5410  0.245616   90  29.5   5096431  1559220   19   6.5
   gb7-8-0 -1.3474 -5.0688    67467  0   20.9518  0.226539  106  33.5   5581068  1781245   12   3.5
   gb7-8-1 -1.4295 -4.9240    53748  0   20.1110  0.220957  107  33.6   5755034  1819614   15   4.0
   gb7-8-2 -1.5121 -4.7783    62977  1   18.7810  0.214509  112  33.6   6223959  1859523   20   4.6
   gb7-8-3 -1.5951 -4.6320    71784  0   17.4091  0.207104  111  33.5   6244420  1893972   19   5.2
   gb7-8-4 -1.4937 -5.1513    58812  0   21.7742  0.226422  100  33.4   5172166  1747474   13   3.9
   gb7-8-5 -1.5761 -5.0067    57038  0   20.3253  0.220902  100  33.3   5321428  1765157   16   4.5
   gb7-8-6 -1.6589 -4.8611    46341  0   18.5226  0.214794  107  33.3   5958803  1799413   19   5.2
   gb7-8-7 -1.7420 -4.7149    63794  0   17.3953  0.208873  109  33.2   6150078  1837592   21   5.9
   gb7-9-0 -1.0429 -4.8969    45214  0   20.8389  0.245716  106  32.9   5966535  1830907    8   3.0
   gb7-9-1 -1.1237 -4.7519    66166  0   21.2356  0.245176  106  33.3   6027755  1879309   11   3.2
   gb7-9-2 -1.2053 -4.6061    63343  0   20.0833  0.239539  110  33.4   6454010  1924924   15   3.6
   gb7-9-3 -1.2875 -4.4600    53978  0   18.7471  0.231192  109  33.3   6356181  1949970   16   4.0
   gb7-9-4 -1.1880 -4.9796    53448  0   20.4595  0.248682  106  33.1   5803567  1800404    8   3.1
   gb7-9-5 -1.2692 -4.8345    37427  0   20.4488  0.245404  106  33.4   5822451  1846435   11   3.5
   gb7-9-6 -1.3512 -4.6886    52597  0   19.1833  0.238515  109  33.4   6113557  1887955   16   4.0
   gb7-9-7 -1.4337 -4.5423    53351  0   17.9702  0.230573  111  33.4   6324979  1929985   17   4.6
  gb7-10-0 -0.7421 -4.7228    53406  0   20.4577  0.244284  106  33.2   6187258  1963080    9   2.7
  gb7-10-1 -0.8218 -4.5785    49678  0   21.4131  0.245402  105  33.4   6173260  1982156   11   2.9
  gb7-10-2 -0.9025 -4.4335    55935  0   21.2444  0.243096  110  33.5   6640187  1999260   14   3.2
  gb7-10-3 -0.9842 -4.2883    66540  1   20.4939  0.237643  110  33.3   6771674  2002839   15   3.5
  gb7-10-4 -0.8839 -4.8053    58437  1   20.9194  0.246629  107  33.0   6183297  1893581    7   2.8
  gb7-10-5 -0.9642 -4.6606    63735  0   21.6373  0.245694  107  33.3   6269153  1932289    9   2.9
  gb7-10-6 -1.0455 -4.5153    56769  0   20.9546  0.240353  110  33.4   6577468  1960606   15   3.3
  gb7-10-7 -1.1275 -4.3696    50152  0   19.8459  0.232199  111  33.3   6680106  1980607   15   3.7
   gb8-1-0  0.0599 -2.9188    51119  0   21.9367  0.145237  108  32.7   8291055  2345343   73  17.3
   gb8-1-1  0.1430 -3.0619    44008  2   21.2062  0.146011  107  32.4   8269562  2379301   75  16.3
   gb8-1-2  0.2262 -3.2062    68071  0   21.0662  0.148937  109  32.2   8333397  2432070   67  16.2
   gb8-1-3  0.3093 -3.3513    78746  0   22.2518  0.154077  108  32.1   8182956  2486420   61  17.2
   gb8-1-5  0.2866 -2.9823    60320  0   20.8333  0.143829  107  32.5   8566485  2551188   87  20.0
   gb8-1-6  0.3697 -3.1259    71548  0   21.3846  0.147210  110  32.4   8752924  2611640   81  20.6
   gb8-1-7  0.4527 -3.2703    78876  0   22.5984  0.152066  108  32.2   8587591  2661688   77  22.2
   gb8-2-0 -0.2439 -3.0879    89107  0   19.7507  0.166479  107  33.2   7530504  2213766   49  13.6
   gb8-2-1 -0.1611 -3.2322    72296  0   19.6846  0.169336  106  32.9   7456389  2199499   49  11.6
   gb8-2-2 -0.0781 -3.3774    59324  0   20.1890  0.171744  109  32.6   7665218  2198769   49  10.5
   gb8-2-3  0.0051 -3.5233    63443  0   19.9385  0.172907  109  32.4   7662317  2211581   41   9.9
   gb8-2-4 -0.0984 -3.0067    42284  0   21.4924  0.166254  107  32.9   7852693  2234800   66  15.1
   gb8-2-5 -0.0154 -3.1505    43584  0   20.8958  0.166441  107  32.6   7927456  2253969   62  13.4
   gb8-2-7  0.1510 -3.4409    90321  0   21.4928  0.172390  108  32.1   7884418  2321417   52  12.9
   gb8-3-0 -0.5518 -3.2598    82013  0   16.9668  0.195412  105  34.1   6706189  2270473   39  12.2
   gb8-3-1 -0.4696 -3.4046    68390  0   18.0760  0.200830  105  33.8   6821236  2211258   35   9.7
   gb8-3-2 -0.3868 -3.5502    44317  0   18.2448  0.203134  111  33.5   7286852  2151258   28   7.7
   gb8-3-3 -0.3037 -3.6963    44415  0   19.6953  0.204486  111  33.2   7344414  2106928   26   6.7
   gb8-3-4 -0.4060 -3.1771    87507  0   17.8824  0.191526  106  33.7   7059276  2238354   44  13.0
   gb8-3-5 -0.3234 -3.3216    67785  1   18.3771  0.195288  106  33.4   7131819  2198568   38  10.4
   gb8-3-6 -0.2404 -3.4671    49489  0   18.9397  0.196035  110  33.1   7452954  2160416   38   8.8
   gb8-3-7 -0.1571 -3.6131    46255  0   19.3809  0.199688  110  32.8   7483635  2138165   34   7.8
   gb8-4-0 -0.8558 -3.4331    78226  0   17.2084  0.210517  107  34.4   6735706  2290810   30   9.4
   gb8-4-1 -0.7748 -3.5781    60147  0   18.2584  0.213868  107  34.1   6884935  2218378   26   7.4
   gb8-4-2 -0.6930 -3.7238    67734  1   19.7926  0.218194  112  33.8   7344367  2145341   25   6.1
   gb8-4-3 -0.6107 -3.8699    59207  0   21.2259  0.221769  110  33.4   7166418  2080052   19   5.1
   gb8-4-4 -0.7110 -3.3503    77460  0   16.9826  0.208431  106  34.4   6617901  2292695   35  10.9
   gb8-4-5 -0.6296 -3.4953    50881  0   17.6466  0.211564  107  34.1   6835381  2225188   32   8.7
   gb8-4-6 -0.5474 -3.6411    42213  0   19.0382  0.215088  111  33.7   7237829  2148645   28   7.1
   gb8-4-7 -0.4647 -3.7873    56269  1   20.4243  0.218208  111  33.4   7209340  2088865   22   5.9
   gb8-5-0 -1.1551 -3.6077    79080  0   17.7977  0.209234  110  34.3   6910919  2227182   28   6.9
   gb8-5-1 -1.0755 -3.7522    68735  0   18.7402  0.209711  108  33.9   6875463  2163094   23   5.6
   gb8-5-2 -0.9947 -3.8972    47932  0   19.7915  0.211142  112  33.7   7142965  2100906   23   4.8
   gb8-5-3 -0.9130 -4.0425    63252  0   21.1120  0.214755  111  33.3   7030692  2046676   20   4.1
   gb8-5-4 -1.0133 -3.5252    77102  0   17.7460  0.209968  110  34.4   6961012  2266784   32   8.0
   gb8-5-5 -0.9329 -3.6700    68286  0   18.8000  0.212020  108  34.0   6985254  2195507   29   6.5
   gb8-5-6 -0.8516 -3.8154    57152  0   20.3308  0.215002  113  33.8   7393335  2129642   25   5.3
   gb8-5-7 -0.7695 -3.9611    54529  0   21.4569  0.217108  112  33.5   7212524  2069545   21   4.5
   gb8-6-0 -0.4321 -4.5470    66088  0   24.4179  0.235399  107  34.1   6229338  2112977   10   2.4
   gb8-6-1 -0.5153 -4.4040    67125  0   22.0058  0.243786  106  34.0   6216338  2096964    9   2.8
   gb8-6-2 -0.5987 -4.2598    56734  0   21.3083  0.248914  112  33.8   6713675  2076942    8   3.2
   gb8-6-3 -0.6819 -4.1147    58014  0   22.3957  0.253241  111  33.4   6862848  2049575   10   3.6
   gb8-6-4 -0.5759 -4.6261    66897  0   21.1564  0.240718  107  33.7   6225299  2054396   11   2.6
   gb8-6-5 -0.6593 -4.4838    63611  0   20.9801  0.247969  106  33.7   6229072  2052601   10   2.8
   gb8-6-6 -0.7426 -4.3402    59538  0   21.6521  0.249019  112  33.7   6768202  2048835   11   3.1
   gb8-6-7 -0.8256 -4.1956    67017  0   21.6043  0.247582  112  33.4   6936175  2033893   13   3.5
   gb8-7-0 -0.1270 -4.3778    77834  0   25.8883  0.217153  109  34.6   6750049  2155196   21   3.3
   gb8-7-1 -0.2097 -4.2336    68829  0   22.2355  0.221285  107  34.3   6662903  2136911   19   3.7
   gb8-7-2 -0.2927 -4.0883    57978  0   21.2643  0.225294  111  33.9   7074038  2111706   15   4.2
   gb8-7-3 -0.3759 -3.9424    69005  0   20.2403  0.227513  109  33.4   7047586  2077165   18   5.0
   gb8-7-4 -0.2728 -4.4590    72316  0   25.9802  0.222649  108  34.5   6443512  2146713   14   2.6
   gb8-7-5 -0.3557 -4.3153    68928  0   22.2151  0.227463  109  34.3   6572515  2132121   13   3.1
   gb8-7-6 -0.4389 -4.1704    65120  0   21.7061  0.231822  112  33.9   6934871  2102485   12   3.7
   gb8-7-7 -0.5220 -4.0247    65008  1   21.7173  0.236306  109  33.4   6906275  2064600   14   4.3
   gb8-8-0  0.1793 -4.2050    52648  0   26.1058  0.213682  108  34.4   7163631  2192188   23   6.0
   gb8-8-1  0.0971 -4.0603    69881  0   23.6115  0.214121  108  34.0   7174471  2200908   26   6.6
   gb8-8-2  0.0143 -3.9147    70703  0   21.2968  0.211425  111  33.5   7470068  2187312   28   7.1
   gb8-8-3 -0.0688 -3.7686    55596  0   20.4894  0.210430  109  32.9   7320389  2147079   30   7.4
   gb8-8-4  0.0334 -4.2877    64416  0   25.0870  0.212414  106  34.5   6779773  2153001   21   4.3
   gb8-8-5 -0.0491 -4.1432    55128  0   22.5357  0.212875  106  34.2   6779002  2149481   19   4.8
   gb8-8-6 -0.1322 -3.9978    59163  1   21.2574  0.213444  111  33.8   7273841  2137027   22   5.4
   gb8-8-7 -0.2154 -3.8517    55503  0   20.3147  0.213601  112  33.3   7362382  2108007   23   5.9
   gb8-9-0  0.4829 -4.0328    76542  0   27.2169  0.206282  107  33.8   7633789  2388016   39  12.1
   gb8-9-1  0.4018 -3.8879    80172  1   25.2601  0.205526  107  33.5   7656055  2421573   45  13.6
   gb8-9-2  0.3200 -3.7423    86627  0   23.6512  0.202587  110  33.0   7945861  2422772   46  14.0
   gb8-9-3  0.2376 -3.5963    87041  2   22.4074  0.200023  108  32.4   7879079  2376886   47  13.6
   gb8-9-4  0.3381 -4.1157    63910  0   26.6863  0.206491  107  34.1   7425891  2274562   28   8.7
   gb8-9-5  0.2566 -3.9708    65326  0   24.3167  0.205451  107  33.7   7388599  2294859   35   9.7
   gb8-9-6  0.1744 -3.8251    63773  0   22.9534  0.204037  109  33.2   7527804  2282944   40  10.3
   gb8-9-7  0.0918 -3.6789    64561  0   21.5165  0.201784  109  32.6   7602110  2246271   41  10.1
  gb8-10-0  0.7837 -3.8579    70766  0   29.0000  0.190447  109  33.5   8480675  2692360   53  19.8
  gb8-10-1  0.7038 -3.7138    76554  1   27.4682  0.188800  107  33.2   8390404  2732240   56  22.6
  gb8-10-2  0.6228 -3.5689   105278  1   25.7528  0.184716  109  32.9   8575807  2743856   58  23.8
  gb8-10-3  0.5410 -3.4238    94099  0   24.1290  0.178884  108  32.5   8474726  2711470   67  23.7
  gb8-10-4  0.6423 -3.9407    84224  2   28.2084  0.192121  109  33.6   8099053  2548579   46  16.1
  gb8-10-5  0.5616 -3.7961    94213  1   26.6212  0.191101  107  33.3   8027273  2586353   48  18.1
  gb8-10-6  0.4802 -3.6509    94774  0   24.9127  0.186271  109  32.9   8199031  2590899   55  19.2
  gb8-10-7  0.3980 -3.5054    91955  1   23.3719  0.180798  109  32.4   8284939  2555541   59  18.6
   gb9-1-0  1.5814 -2.0528    62501  0   16.8860  0.137911   98  31.5   7340745  2432162   89  31.5
   gb9-1-1  1.6646 -2.1958    85014  3   18.4814  0.137963  103  31.9   7961304  2670788   92  30.6
   gb9-1-2  1.7480 -2.3399   106397  0   20.6915  0.139416  108  32.3   8704303  2882483   91  28.1
   gb9-1-3  1.8312 -2.4849   117028  1   23.6185  0.141539  108  32.4   9324759  3050760   88  24.7
   gb9-1-5  1.8081 -2.1159    61484  0   18.6227  0.135428   98  31.5   7382014  2457021   83  27.3
   gb9-1-6  1.8913 -2.2594    78436  2   21.3320  0.136627  104  32.0   8120143  2685252   84  25.4
   gb9-1-7  1.9743 -2.4037    96396  0   24.5797  0.139346  106  32.3   8739749  2871698   79  22.5
   gb9-2-0  1.2771 -2.2214   102715  1   16.7882  0.136761  108  32.5   8780786  2796125  101  37.6
   gb9-2-1  1.3600 -2.3655   100963  1   18.2139  0.137450  107  32.5   9294437  2973543   99  36.7
   gb9-2-2  1.4433 -2.5106   118974  2   20.2369  0.138779  110  32.6   9986851  3129230  102  34.6
   gb9-2-3  1.5268 -2.6564   110985  1   22.2231  0.140696  109  32.6  10176118  3235606  108  31.7
   gb9-2-4  1.4223 -2.1399   106921  0   16.9443  0.135689  105  32.2   8167501  2646605  101  35.3
   gb9-2-5  1.5055 -2.2835   118798  2   18.4086  0.136110  108  32.3   8808742  2860374   97  34.0
   gb9-2-6  1.5889 -2.4282   111545  1   20.3573  0.137615  109  32.4   9402364  3041570   94  31.4
   gb9-2-7  1.6723 -2.5736   126072  0   22.6094  0.139518  107  32.4   9699012  3173870   93  27.8
   gb9-3-0  0.9713 -2.3953    62531  1   17.3248  0.176268  106  33.2   9252417  2991424  115  39.4
   gb9-3-1  1.0536 -2.5399    92733  1   18.4739  0.176499  106  33.0   9598893  3085561  112  39.1
   gb9-3-2  1.1366 -2.6854    90447  5   20.3659  0.178102  110  33.0  10230611  3167436  111  38.6
   gb9-3-3  1.2199 -2.8314    79717  0   22.2735  0.179972  110  32.9  10410382  3214333  103  37.0
   gb9-3-4  1.1168 -2.3123    81059  0   16.9863  0.175380  107  32.9   9120789  2913813  113  39.5
   gb9-3-5  1.1995 -2.4567    96973  1   18.2263  0.175585  106  32.7   9599364  3049612  103  38.6
   gb9-3-6  1.2827 -2.6020   111745  3   20.0653  0.177167  109  32.7  10198590  3163658  111  37.5
   gb9-3-7  1.3662 -2.7479   109875  0   21.9461  0.179633  110  32.8  10453415  3241749  113  35.3
   gb9-4-0  0.6678 -2.5695    96907  3   18.3156  0.171032  106  33.5   9045636  3002240  110  34.3
   gb9-4-1  0.7488 -2.7143   116405  1   19.3525  0.171939  106  33.3   9315979  3049642  107  34.4
   gb9-4-2  0.8308 -2.8599   117736  1   20.7724  0.173976  110  33.2   9814009  3089324  105  35.2
   gb9-4-3  0.9133 -3.0059   112333  0   22.7849  0.177100  107  32.9   9787824  3096571  100  35.9
   gb9-4-4  0.8123 -2.4864    77432  0   17.7540  0.171625  107  33.5   9321096  3035212  116  37.7
   gb9-4-5  0.8939 -2.6313    99260  1   18.7942  0.172252  107  33.3   9632220  3098871  114  37.7
   gb9-4-6  0.9762 -2.7770    92429  0   20.6158  0.174088  109  33.1   9969881  3139624  109  37.7
   gb9-4-7  1.0590 -2.9231    85748  3   22.5947  0.176474  110  33.0  10262412  3167677  103  37.4
   gb9-5-0  0.3691 -2.7439    85845  1   20.2414  0.172944  108  33.1   8891686  2737946   94  25.1
   gb9-5-1  0.4490 -2.8882    99056  0   20.1795  0.172962  106  32.8   8763796  2765711   91  24.9
   gb9-5-2  0.5300 -3.0331   103023  1   21.1382  0.175251  109  32.7   9067762  2815656   95  26.2
   gb9-5-3  0.6118 -3.1782    95106  1   22.6054  0.178214  108  32.5   9032147  2849715   84  27.7
   gb9-5-4  0.5107 -2.6611    81415  0   19.2120  0.173201  107  33.4   9012092  2899029  104  29.6
   gb9-5-5  0.5912 -2.8058   116609  0   19.8120  0.173725  106  33.1   9035860  2931491  102  29.7
   gb9-5-6  0.6727 -2.9510   109706  0   20.9701  0.175191  109  33.0   9447520  2973090  102  30.9
   gb9-5-7  0.7550 -3.0966    99298  3   22.9467  0.178276  109  32.8   9534277  2993700   94  32.3
   gb9-6-0  1.0931 -3.6832    83881  1   29.0226  0.202759  110  33.7   9523960  2967457   71  26.0
   gb9-6-1  1.0097 -3.5402    83387  3   27.9540  0.201191  107  33.4   9417800  2995139   76  30.1
   gb9-6-2  0.9262 -3.3961    88098  1   26.4768  0.198021  108  33.1   9456249  3006286   79  32.7
   gb9-6-3  0.8429 -3.2511    84701  2   24.9839  0.194668  108  32.9   9482181  3003537   84  33.3
   gb9-6-4  0.9495 -3.7623    92317  0   29.3552  0.203521  109  33.5   8981715  2848888   64  23.7
   gb9-6-5  0.8660 -3.6202    85358  0   27.8777  0.202357  108  33.3   8998906  2887520   69  27.3
   gb9-6-6  0.7826 -3.4767    98118  4   26.3710  0.199412  110  33.1   9193796  2903627   70  29.1
   gb9-6-7  0.6994 -3.3323    93729  1   24.6678  0.195309  108  32.7   8952264  2877829   77  29.2
   gb9-7-0  1.3976 -3.5135    87169  2   28.0347  0.216596  109  33.9  10223418  3178519   76  26.7
   gb9-7-1  1.3148 -3.3694    82826  0   27.7346  0.214647  108  33.7  10336285  3193835   80  30.8
   gb9-7-2  1.2316 -3.2242    92208  2   26.6441  0.211266  110  33.4  10516944  3194297   88  34.1
   gb9-7-3  1.1484 -3.0784   101483  0   24.7767  0.207184  109  33.1  10480006  3185769   93  36.2
   gb9-7-4  1.2521 -3.5949    88494  1   28.6578  0.218129  109  33.8   9901045  3078439   77  27.1
   gb9-7-5  1.1690 -3.4513    93093  2   28.0148  0.216121  109  33.7  10103429  3108180   79  31.4
   gb9-7-6  1.0858 -3.3065    96519  1   26.5699  0.212596  111  33.4  10280614  3120970   88  34.6
   gb9-7-7  1.0025 -3.1609    96752  2   24.9202  0.208123  108  33.0  10008126  3107814   92  35.9
   gb9-8-0  1.7029 -3.3397   111915  1   27.7703  0.179262  108  33.7  10536137  3360342   74  23.0
   gb9-8-1  1.6206 -3.1951   101226  0   27.3178  0.178284  107  33.5  10556047  3357235   84  25.8
   gb9-8-2  1.5377 -3.0497   101114  1   25.9369  0.175187  110  33.3  10736265  3339651   90  28.7
   gb9-8-3  1.4544 -2.9036   113052  3   24.3117  0.172446  109  32.9  10547914  3295206  104  32.0
   gb9-8-4  1.5573 -3.4226    98335  1   27.8606  0.179617  107  33.8  10198572  3272300   76  25.1
   gb9-8-5  1.4746 -3.2783    86802  0   27.3084  0.177860  107  33.6  10440503  3284435   80  28.6
   gb9-8-6  1.3915 -3.1329    87034  0   26.1891  0.175051  111  33.4  10853361  3284815   90  31.9
   gb9-8-7  1.3081 -2.9870    89595  2   24.4703  0.172056  111  33.1  10667037  3252493   99  34.8
   gb9-9-0  2.0064 -3.1661   115582  1   28.1769  0.156573  108  33.2  10503098  3411902   68  18.4
   gb9-9-1  1.9253 -3.0214   124942  1   27.7995  0.156974  108  33.1  10508244  3401023   78  19.6
   gb9-9-2  1.8433 -2.8759    96996  0   26.6018  0.153725  107  32.8  10330490  3353629   83  21.2
   gb9-9-3  1.7607 -2.7300   115617  0   24.9425  0.151110  108  32.6  10203301  3286527   91  24.1
   gb9-9-4  1.8620 -3.2492    92730  1   27.6816  0.158180  108  33.5  10600422  3413187   69  20.4
   gb9-9-5  1.7803 -3.1045    96981  0   27.4141  0.157779  108  33.3  10701856  3410665   80  22.3
   gb9-9-6  1.6980 -2.9589   105859  0   26.1122  0.154954  109  33.1  10626196  3376009   89  24.6
   gb9-9-7  1.6152 -2.8128   113854  1   24.3842  0.152325  109  32.8  10463619  3319158  103  27.9
  gb9-10-0  2.3064 -2.9913    76083  0   27.5417  0.157710  107  32.7  10178275  3274638   56  15.8
  gb9-10-1  2.2265 -2.8472    90910  0   28.5171  0.155435  106  32.7  10032511  3229361   69  16.6
  gb9-10-2  2.1455 -2.7025   108005  0   29.1400  0.152774  108  32.7  10106368  3158361   77  17.7
  gb9-10-3  2.0636 -2.5576    96856  0   27.8589  0.149439  106  32.5   9478732  3036395   78  19.7
  gb9-10-4  2.1652 -3.0743    94621  0   28.1742  0.158262  108  32.9  10340628  3356957   58  16.6
  gb9-10-5  2.0846 -2.9298   105903  0   28.2418  0.157076  108  32.9  10318988  3334666   72  17.4
  gb9-10-6  2.0030 -2.7847   114611  0   27.7534  0.154004  108  32.7  10319756  3279935   84  18.9
  gb9-10-7  1.9207 -2.6393    86399  0   26.3548  0.151465  109  32.6   9957259  3188551   85  21.2
  gb10-1-2  3.2678 -1.4719    13255  0   51.5406  0.210982   41  14.8   1447105   419479   18   6.3
  gb10-1-3  3.3511 -1.6168    22635  0   48.5039  0.212603   50  18.4   1870181   533655   18   7.6
  gb10-1-6  3.4110 -1.3912     7589  0   54.4590  0.211014   35  11.5   1070395   272549   13   4.4
  gb10-1-7  3.4942 -1.5354    19470  1   51.5002  0.213868   43  14.5   1357606   348364   14   5.3
  gb10-2-1  2.8807 -1.4984     9564  0   41.1155  0.184768   52  16.8   2147463   620565   25   8.1
  gb10-2-2  2.9641 -1.6434    41824  1   40.6425  0.181998   60  21.2   2534271   826676   30  10.5
  gb10-2-3  3.0477 -1.7890    54118  0   38.3474  0.180831   68  24.9   3109533  1027761   33  12.4
  gb10-2-7  3.1930 -1.7061    39195  1   43.3465  0.181128   58  22.1   2385521   775057   24  10.1
  gb10-3-1  2.5746 -1.6727    40540  0   27.0777  0.174478   67  22.3   3458245  1037834   39  12.6
  gb10-3-2  2.6577 -1.8181    56926  0   28.6214  0.174841   78  26.0   4202080  1315581   42  14.6
  gb10-3-3  2.7411 -1.9640    47709  0   28.9305  0.176651   87  28.9   4920680  1579055   46  16.2
  gb10-3-4  2.6375 -1.4451     5905  0   31.1652  0.177908   53  15.3   2426434   596643   28   7.9
  gb10-3-5  2.7203 -1.5894    28354  1   32.5960  0.176338   62  19.8   2957034   834705   33  10.4
  gb10-3-6  2.8037 -1.7346    50653  0   33.2973  0.175688   71  23.9   3528308  1084430   37  12.7
  gb10-3-7  2.8873 -1.8804    38866  0   32.3741  0.177047   80  27.3   4123858  1320312   43  14.6
  gb10-4-0  2.1890 -1.7024    36825  0   17.3434  0.166997   72  24.5   4321430  1275594   49  16.1
  gb10-4-1  2.2703 -1.8471    30747  1   20.2710  0.167315   80  27.3   5158300  1563904   52  17.9
  gb10-4-2  2.3524 -1.9926    37812  1   23.8735  0.169575   89  29.5   6040928  1847499   55  18.7
  gb10-4-3  2.4351 -2.1384    60947  0   26.9473  0.173664   94  31.0   6526079  2100735   57  18.9
  gb10-4-5  2.4151 -1.7639    35845  0   22.5445  0.171872   74  25.1   4385297  1300321   47  15.3
  gb10-4-6  2.4976 -1.9094    60134  2   25.3223  0.173839   83  27.9   5119531  1584376   50  16.8
  gb10-4-7  2.5806 -2.0554    55339  1   27.3476  0.177081   91  30.1   5712699  1851095   51  17.7
  gb10-5-0  1.8907 -1.8770   101596  2   16.4289  0.131356   86  29.3   5844740  1879028   68  23.4
  gb10-5-1  1.9707 -2.0212    92004  2   18.8537  0.131527   91  30.5   6529570  2151409   65  23.4
  gb10-5-2  2.0518 -2.1660    88989  0   22.2177  0.133182   99  31.5   7440898  2408380   66  22.5
  gb10-5-3  2.1338 -2.3110   104067  0   25.8067  0.136785  102  32.0   8157161  2625571   70  21.0
  gb10-5-4  2.0321 -1.7941    85486  1   16.6456  0.129542   82  27.5   5369299  1600110   60  19.8
  gb10-5-5  2.1127 -1.9386    44755  1   19.2596  0.129632   86  29.3   5922918  1873239   56  20.6
  gb10-5-6  2.1944 -2.0837    38919  0   22.8963  0.131957   94  30.8   6789689  2142046   59  20.7
  gb10-5-7  2.2768 -2.2292    66491  0   26.5139  0.136019  101  31.8   7596055  2385800   66  20.1
  gb10-6-0  2.6153 -2.8150   104802  0   25.9055  0.152674  107  32.9   9390979  3016579   51  15.9
  gb10-6-1  2.5318 -2.6723    88794  1   28.0847  0.149427  105  32.8   9001188  2915342   58  16.9
  gb10-6-2  2.4482 -2.5283    90260  0   29.4064  0.145308  106  32.7   8878644  2788074   57  17.6
  gb10-6-3  2.3647 -2.3835    73817  2   29.2519  0.140481  104  32.3   8336829  2611403   63  18.8
  gb10-6-4  2.4719 -2.8946    98508  0   26.6305  0.152113  107  32.8   9819734  3147518   54  15.6
  gb10-6-5  2.3883 -2.7525   110313  1   28.7827  0.149721  106  32.7   9623121  3076653   61  16.4
  gb10-6-6  2.3048 -2.6091    96430  1   30.2553  0.145912  108  32.7   9627711  2977381   59  17.2
  gb10-6-7  2.2215 -2.4649    94475  1   29.1140  0.140904  105  32.4   9005792  2826516   70  19.0
  gb10-7-0  2.9193 -2.6450    86961  0   24.7185  0.152935  106  33.1   8164363  2639068   48  16.4
  gb10-7-1  2.8364 -2.5010    78558  0   25.9462  0.150312  104  32.9   7597756  2492597   51  17.3
  gb10-7-2  2.7531 -2.3560    91927  0   27.4435  0.147167  104  32.5   7242955  2324612   52  17.8
  gb10-7-3  2.6697 -2.2102    70660  0   28.0925  0.143769   97  31.6   6474477  2110486   47  17.8
  gb10-7-4  2.7740 -2.7266    82136  1   24.8617  0.152767  106  33.0   8705626  2835027   51  16.4
  gb10-7-5  2.6909 -2.5831    89997  2   26.9029  0.149940  107  33.0   8485004  2719267   52  17.3
  gb10-7-6  2.6074 -2.4384    84555  0   28.5334  0.146387  107  32.7   8076854  2560362   56  18.0
  gb10-7-7  2.5240 -2.2930    58452  1   28.7058  0.142036  101  32.1   7335953  2353920   56  18.5
  gb10-8-0  3.2248 -2.4714    61440  0   26.9515  0.151064  101  32.6   6726195  2088413   45  15.0
  gb10-8-1  3.1423 -2.3269    46712  0   27.3996  0.149298   99  32.3   6136629  1912413   46  15.6
  gb10-8-2  3.0593 -2.1816    62818  0   28.8822  0.146707   93  31.4   5519991  1736780   44  15.8
  gb10-8-3  2.9758 -2.0356    67115  1   31.1423  0.145088   87  29.9   4864316  1548154   45  15.6
  gb10-8-4  3.0792 -2.5545    80343  0   25.7751  0.151718  103  33.0   7271672  2365421   48  16.0
  gb10-8-5  2.9964 -2.4102    73842  1   26.3275  0.150088  102  32.8   6699387  2204173   43  16.5
  gb10-8-6  2.9131 -2.2650    80887  1   27.1545  0.146270  101  32.2   6453250  2039139   48  17.0
  gb10-8-7  2.8297 -2.1192    68554  1   28.5397  0.143659   97  31.1   5844251  1835828   49  17.0
  gb10-9-0  3.5275 -2.2963    13063  0   29.3374  0.215640   90  29.9   5018693  1428590   37  11.3
  gb10-9-1  3.4462 -2.1518    11977  0   31.8635  0.211479   84  28.9   4463062  1234122   38  11.4
  gb10-9-2  3.3641 -2.0064    26356  0   35.5041  0.205003   77  27.5   3858285  1076941   33  11.5
  gb10-9-3  3.2813 -1.8607    27505  1   38.9888  0.200414   67  25.3   3113790   932510   29  11.2
  gb10-9-4  3.3834 -2.3798    15857  1   27.9423  0.213507   95  31.6   5705037  1738590   40  13.2
  gb10-9-5  3.3016 -2.2352    40503  1   29.6508  0.209537   90  30.9   5091612  1548959   43  13.6
  gb10-9-6  3.2190 -2.0897    48430  0   32.2632  0.204240   84  29.8   4461196  1382351   37  13.7
  gb10-9-7  3.1360 -1.9438    59318  3   34.9537  0.201337   76  27.9   3785183  1218361   36  13.5
 gb10-10-0  3.8275 -2.1224    15336  0   29.1539  0.255479   75  23.8   3496138   834206   29   6.6
 gb10-10-1  3.7475 -1.9784    17238  0   35.1921  0.248661   67  21.6   2917650   654167   25   6.2
 gb10-10-2  3.6663 -1.8337    10482  0   40.7601  0.239514   60  19.5   2412949   525780   21   6.1
 gb10-10-3  3.5843 -1.6888     4384  0   46.8704  0.231933   52  17.2   1828681   429539   17   5.9
 gb10-10-4  3.6864 -2.2055    23089  0   29.7715  0.251351   82  27.1   4175305  1098713   31   8.8
 gb10-10-5  3.6057 -2.0611    16893  0   34.2755  0.244633   74  25.5   3608741   905907   29   8.6
 gb10-10-6  3.5241 -1.9161    10088  1   39.4628  0.235754   68  23.7   3093601   762842   26   8.6
 gb10-10-7  3.4416 -1.7707     8056  0   44.0813  0.229630   60  21.5   2468404   646816   22   8.4
  gb11-1-0 -0.8376 -4.8880    49680  0   20.1927  0.221444  107  32.7   6091532  1858555    7   2.7
  gb11-1-1 -0.7565 -5.0323    47404  0   20.5135  0.214281  107  31.9   5982414  1785244    7   2.6
  gb11-1-2 -0.6752 -5.1778    47207  0   18.9498  0.194234  108  31.3   5932156  1712199    8   2.4
  gb11-1-3 -0.5941 -5.3241    57194  0   18.2246  0.175180   99  30.4   5379985  1621426    8   2.2
  gb11-1-5 -0.6114 -4.9548    54699  0   21.5753  0.211909  106  32.3   6068082  1875807    9   2.6
  gb11-1-6 -0.5301 -5.0996    52910  1   21.7465  0.196527  108  31.8   6053031  1809079    8   2.6
  gb11-1-7 -0.4491 -5.2452    58877  0   22.5719  0.183155   99  30.9   5494811  1716210    8   2.6
  gb11-2-0 -1.1447 -5.0528    61556  0   20.4415  0.216780  107  32.8   5850879  1770034    9   3.0
  gb11-2-2 -0.9829 -5.3448    36485  0   17.9441  0.192412  106  31.2   5562168  1600666   10   2.2
  gb11-2-3 -0.9018 -5.4919    35503  0   15.2876  0.169895   99  30.3   5118165  1507070   10   2.0
  gb11-2-4 -0.9976 -4.9738    54706  0   20.4659  0.211644  106  32.6   5930306  1795249    8   2.9
  gb11-2-5 -0.9167 -5.1188    52822  0   19.3373  0.205784  107  31.8   5880272  1716448    7   2.5
  gb11-3-0 -1.4552 -5.2207    47371  0   22.3168  0.248977  100  33.3   5141518  1732631   12   3.6
  gb11-3-1 -1.3751 -5.3667    56489  0   23.5962  0.249436  100  32.8   5105765  1683848   11   3.1
  gb11-3-2 -1.2944 -5.5136    67256  0   24.0301  0.239048  101  32.2   5075774  1617031   12   2.7
  gb11-3-3 -1.2133 -5.6611    45130  0   23.6454  0.224878   94  31.2   4639615  1520533   12   2.5
  gb11-3-4 -1.3077 -5.1403    52876  1   21.4016  0.249905  106  33.3   5603026  1757807   12   3.3
  gb11-3-5 -1.2273 -5.2861    54171  0   21.9182  0.248621  106  32.6   5514949  1688417   11   2.8
  gb11-3-6 -1.1463 -5.4329    51248  0   20.4795  0.230597  107  31.9   5469873  1610596   11   2.4
  gb11-3-7 -1.0651 -5.5802    66821  0   19.4851  0.208113   99  30.9   4975587  1510749   10   2.1
  gb11-4-0 -1.7632 -5.3885    55511  0   25.9495  0.265661   83  30.3   4224777  1536061   12   4.3
  gb11-4-1 -1.6843 -5.5347    41720  0   28.1423  0.273466   82  30.1   4056175  1521479   10   3.6
  gb11-4-2 -1.6046 -5.6816    48653  0   29.9375  0.281533   82  29.6   3978166  1486647   10   3.2
  gb11-4-3 -1.5242 -5.8289    48742  0   31.3675  0.288477   75  28.5   3646439  1415141    9   3.0
  gb11-4-4 -1.6168 -5.3078    45168  0   23.9904  0.264616   92  32.5   4714132  1665214   13   4.1
  gb11-4-5 -1.5374 -5.4541    55219  0   26.1328  0.271683   92  32.2   4631344  1636680   10   3.4
  gb11-4-6 -1.4572 -5.6011    49525  0   28.1834  0.279394   92  31.6   4559955  1585125   11   3.0
  gb11-4-7 -1.3766 -5.7486    55709  0   28.2718  0.272575   85  30.5   4166516  1499205   11   2.9
  gb11-5-0 -2.0662 -5.5574    50269  1   30.7700  0.271400   62  21.0   3184900  1044566   12   3.7
  gb11-5-1 -1.9886 -5.7031    46164  0   32.9576  0.279627   61  20.7   3051015  1045284    8   3.0
  gb11-5-2 -1.9098 -5.8493    57746  0   33.3926  0.285559   61  20.4   2982197  1033755    8   2.5
  gb11-5-3 -1.8301 -5.9958    54839  0   33.4971  0.290888   56  19.6   2700136   992111    8   2.3
  gb11-5-4 -1.9228 -5.4771    55524  0   28.5039  0.268420   72  26.1   3666049  1310255   12   4.2
  gb11-5-5 -1.8444 -5.6231    56014  0   30.5682  0.276663   71  25.9   3515062  1308168   10   3.5
  gb11-5-6 -1.7651 -5.7697    68121  0   31.9956  0.283905   71  25.5   3436963  1288473    8   2.9
  gb11-5-7 -1.6850 -5.9166    51686  0   32.3915  0.289334   66  24.6   3146778  1234007    9   2.8
  gb11-6-0 -1.3555 -6.5096    22653  0   30.7526  0.306749   38  14.4   1789241   664327    4   2.4
  gb11-6-1 -1.4368 -6.3653    37661  0   31.4913  0.306699   44  18.1   2079484   851188    4   2.7
  gb11-6-2 -1.5181 -6.2198    58266  0   32.0839  0.306658   55  21.2   2603887  1020984    6   2.8
  gb11-6-3 -1.5992 -6.0734    66496  0   32.7166  0.305444   61  23.3   2885690  1144053    8   2.8
  gb11-6-4 -1.5011 -6.5864    57441  1   30.5472  0.306906   33  11.6   1535824   540560    4   2.0
  gb11-6-5 -1.5825 -6.4428    50000  0   31.2568  0.306834   38  14.5   1802200   691188    4   2.2
  gb11-6-6 -1.6637 -6.2979    51626  0   31.8884  0.306795   47  16.9   2258054   827501    6   2.3
  gb11-6-7 -1.7447 -6.1521    41467  0   33.1047  0.305656   51  18.5   2447426   921964    7   2.3
  gb11-7-0 -1.0468 -6.3452    52317  0   23.0513  0.245744   48  18.0   2306769   808155    5   2.6
  gb11-7-1 -1.1275 -6.1997    36256  0   24.7861  0.253976   56  22.7   2701079  1031965    5   2.9
  gb11-7-2 -1.2086 -6.0532    49650  0   26.4986  0.264590   69  26.5   3384674  1230822    8   3.0
  gb11-7-3 -1.2897 -5.9059    48647  0   27.8384  0.274647   77  28.9   3795924  1381081    8   2.9
  gb11-7-4 -1.1944 -6.4241    45124  0   27.0499  0.274284   44  16.8   2099930   760957    5   2.6
  gb11-7-5 -1.2753 -6.2791    50854  0   28.3976  0.279019   52  21.2   2507951   977980    5   3.0
  gb11-7-6 -1.3564 -6.1329    44756  1   29.5335  0.284523   63  24.7   3045249  1168445    8   3.1
  gb11-7-7 -1.4374 -5.9860    48946  1   32.2703  0.299899   68  27.0   3317215  1306538    8   3.0
  gb11-8-0 -0.7369 -6.1758    49546  0   11.6019  0.155835   56  18.9   2644250   846503    5   2.2
  gb11-8-1 -0.8173 -6.0299    38725  0   12.8898  0.165825   66  23.6   3168179  1068081    6   2.3
  gb11-8-2 -0.8981 -5.8831    29413  0   14.6530  0.182148   82  27.3   4041664  1261508    7   2.2
  gb11-8-3 -0.9793 -5.7358    31527  0   17.1076  0.207473   91  29.5   4536445  1398485    9   2.1
  gb11-8-4 -0.8846 -6.2564    45702  1   17.0197  0.198337   52  18.7   2460091   831628    5   2.4
  gb11-8-5 -0.9652 -6.1107    35458  0   18.8291  0.209174   61  23.4   2939998  1055504    5   2.6
  gb11-8-6 -1.0463 -5.9640    27711  0   20.9678  0.225590   77  27.3   3797663  1256476    7   2.6
  gb11-8-7 -1.1276 -5.8167    35416  0   22.6863  0.243942   86  29.7   4231508  1402193    9   2.5
  gb11-9-0 -0.4288 -6.0076    52441  1    6.9577  0.114108   55  18.7   2704875   884652    6   1.7
  gb11-9-1 -0.5079 -5.8616    55243  0    8.6017  0.124617   65  23.4   3242885  1117267    7   1.9
  gb11-9-2 -0.5878 -5.7148    76377  0   10.7914  0.143605   80  26.9   4110553  1310863    9   1.9
  gb11-9-3 -0.6683 -5.5676    61755  0   13.1776  0.169600   89  28.9   4640145  1437981    9   1.9
  gb11-9-4 -0.5751 -6.0884    52085  0    7.0375  0.125577   55  18.7   2613257   857888    5   1.9
  gb11-9-5 -0.6547 -5.9424    41524  0    8.1022  0.135016   65  23.4   3167671  1082896    6   2.0
  gb11-9-6 -0.7350 -5.7955    25728  0    9.5197  0.150469   79  26.9   3925385  1268048    7   1.9
  gb11-9-7 -0.8157 -5.6480    39875  0   12.0010  0.176335   91  29.1   4640245  1403601    8   1.9
 gb11-10-0 -0.1262 -5.8380    36620  0   16.2375  0.131883   56  19.0   2898059   960646    7   1.7
 gb11-10-1 -0.2041 -5.6927    47549  0   19.3832  0.149572   65  23.7   3414946  1223403    7   2.1
 gb11-10-2 -0.2831 -5.5467    53295  0   21.9627  0.171017   79  27.4   4217407  1442583    8   2.4
 gb11-10-3 -0.3630 -5.4004    46408  0   22.9994  0.192316   89  29.5   4880629  1598795    8   2.5
 gb11-10-4 -0.2693 -5.9187    33504  0    9.7657  0.112605   56  18.9   2827415   921594    6   1.6
 gb11-10-5 -0.3478 -5.7730    47876  0   12.0966  0.126227   65  23.5   3387207  1170481    6   1.8
 gb11-10-6 -0.4274 -5.6266    63703  0   14.7700  0.147347   79  27.0   4199823  1375236    7   2.0
 gb11-10-7 -0.5076 -5.4798    48044  0   16.9348  0.175516   90  29.1   4860026  1517656    8   2.1
  gb12-1-0  0.6994 -4.0443    64009  0   29.5281  0.164992  109  33.6   7989013  2494597   48  14.4
  gb12-1-1  0.7808 -4.1884    67662  1   30.9593  0.165040  108  33.3   7878949  2409890   43  11.6
  gb12-1-2  0.8622 -4.3337    72990  0   31.2481  0.162461  108  33.0   7824312  2334360   41   9.4
  gb12-1-3  0.9435 -4.4798    71851  0   30.0766  0.159808  102  32.3   7212259  2239986   29   7.6
  gb12-1-5  0.9256 -4.1105    58457  0   31.6893  0.162781  109  33.3   8292377  2551902   48  13.6
  gb12-1-6  1.0070 -4.2552    68198  0   31.9965  0.161753  110  33.0   8217329  2467644   42  10.5
  gb12-1-7  1.0882 -4.4006    77237  0   30.0824  0.158851  104  32.5   7554231  2362122   38   8.5
  gb12-2-0  0.3924 -4.2084    52285  0   28.2698  0.195899  108  34.1   7495722  2245437   29   8.2
  gb12-2-1  0.4734 -4.3536    57261  0   30.5511  0.193176  108  33.9   7487639  2179299   28   7.3
  gb12-2-2  0.5549 -4.4998    56881  0   31.2829  0.189538  108  33.4   7371773  2115608   24   6.6
  gb12-2-3  0.6364 -4.6468    52277  0   30.6442  0.187212  101  32.4   6789539  2041086   21   6.2
  gb12-2-4  0.5391 -4.1289    61050  0   28.4235  0.195240  108  33.8   7735903  2353302   36  11.0
  gb12-2-5  0.6204 -4.2737    63296  0   30.1674  0.194150  109  33.6   7777686  2281719   36   9.4
  gb12-2-6  0.7019 -4.4195    72454  2   30.7489  0.191594  109  33.2   7629567  2209199   36   8.1
  gb12-2-7  0.7834 -4.5661    75352  0   30.1134  0.188529  101  32.3   6919013  2119730   24   6.8
  gb12-3-0  0.0834 -4.3774    57716  0   28.3703  0.226309  107  34.5   6796254  2135806   21   4.2
  gb12-3-1  0.1639 -4.5232    40077  0   32.1008  0.223555  107  34.2   6776176  2087173   20   4.1
  gb12-3-2  0.2449 -4.6699    43113  0   34.3489  0.220238  108  33.7   6783125  2035528   17   4.4
  gb12-3-3  0.3263 -4.8170    72394  0   34.2220  0.217577  102  32.6   6341042  1967404   17   4.9
  gb12-3-4  0.2305 -4.2966    44649  0   28.5139  0.228872  108  34.4   7176926  2168069   25   5.8
  gb12-3-5  0.3113 -4.4421    42673  0   31.6145  0.226327  108  34.1   7165090  2111280   21   5.4
  gb12-3-6  0.3926 -4.5886    50267  1   33.0240  0.222533  108  33.6   7083224  2054189   19   5.3
  gb12-3-7  0.4742 -4.7357    58398  0   32.2264  0.219548  101  32.5   6486412  1983717   19   5.6
  gb12-4-0 -0.2231 -4.5468    95264  0   28.1309  0.213533  107  34.4   6423920  2137092   15   2.5
  gb12-4-1 -0.1440 -4.6928    63285  0   32.5314  0.207784  106  34.0   6381133  2091718   14   2.7
  gb12-4-2 -0.0639 -4.8395    69065  0   35.5610  0.203012  108  33.5   6440203  2034460   12   3.1
  gb12-4-3  0.0167 -4.9866    68315  0   36.8833  0.200670  100  32.4   5913837  1942676   13   3.8
  gb12-4-4 -0.0771 -4.4658    64051  0   28.7442  0.212684  108  34.6   6671428  2140939   21   3.2
  gb12-4-5  0.0026 -4.6118    33660  0   33.8550  0.208000  108  34.3   6647446  2096456   17   3.1
  gb12-4-6  0.0830 -4.7587    50023  0   36.1000  0.203537  109  33.7   6623804  2040096   16   3.6
  gb12-4-7  0.1639 -4.9059    62589  0   36.6728  0.200298  102  32.6   6145224  1959638   13   4.2
  gb12-5-0 -0.5248 -4.7169    66496  0   23.3089  0.221781  107  33.6   6239792  2038836   12   2.5
  gb12-5-1 -0.4470 -4.8624    62470  0   24.8041  0.214680  105  33.0   6070297  1981250   11   2.6
  gb12-5-2 -0.3680 -5.0085    55032  0   28.0750  0.210848  107  32.5   6069343  1916092   10   2.8
  gb12-5-3 -0.2881 -5.1549    70422  0   29.5030  0.195286   99  31.6   5586563  1821768    8   3.0
  gb12-5-4 -0.3817 -4.6363    77422  0   25.6266  0.217948  106  34.0   6217820  2101605   12   2.4
  gb12-5-5 -0.3032 -4.7821    75663  0   28.8083  0.211421  105  33.6   6141144  2051389   10   2.5
  gb12-5-6 -0.2236 -4.9286    66559  0   32.3480  0.207873  107  33.1   6246376  1992549   10   2.9
  gb12-5-7 -0.1433 -5.0753    55480  0   34.5443  0.199337  100  32.1   5722181  1896138    8   3.3
  gb12-6-0  0.1868 -5.6660    54015  0   33.5057  0.183222   58  19.2   3258372  1063010    9   2.4
  gb12-6-1  0.1052 -5.5219    55488  0   35.3102  0.190838   66  24.1   3718143  1349404   10   3.2
  gb12-6-2  0.0236 -5.3766    57998  0   35.8945  0.197526   79  28.0   4499715  1592099   10   3.7
  gb12-6-3 -0.0578 -5.2305    69119  1   35.6245  0.203246   89  30.5   5083903  1764334    9   3.7
  gb12-6-4  0.0416 -5.7432    41144  0   27.0652  0.152776   57  19.2   3126189  1019907    6   1.9
  gb12-6-5 -0.0400 -5.5998    41934  0   29.5037  0.167228   67  24.1   3627322  1296600    6   2.5
  gb12-6-6 -0.1215 -5.4552    44892  0   30.6524  0.181826   80  27.8   4445071  1531745    7   2.9
  gb12-6-7 -0.2028 -5.3096    53602  0   31.0371  0.195085   89  30.1   5006037  1695883    8   3.1
  gb12-7-0  0.4947 -5.5016    74655  0   33.4757  0.223528   58  19.1   3389837  1139086    9   3.7
  gb12-7-1  0.4137 -5.3563    61807  0   33.9201  0.220315   68  24.1   3947459  1436100   12   4.6
  gb12-7-2  0.3325 -5.2100    56158  1   34.7875  0.218204   82  28.1   4871930  1681941   12   5.0
  gb12-7-3  0.2511 -5.0629    81762  0   35.8036  0.216827   91  30.8   5453290  1842375   11   4.8
  gb12-7-4  0.3476 -5.5809    65787  0   35.2132  0.206091   58  19.1   3372317  1106005   10   3.1
  gb12-7-5  0.2664 -5.4360    56456  0   36.2277  0.207598   69  24.2   3967973  1404555   10   3.9
  gb12-7-6  0.1850 -5.2901    61044  1   36.9342  0.209323   81  28.1   4769830  1650767   10   4.3
  gb12-7-7  0.1038 -5.1433    52358  0   37.6682  0.215840   89  30.7   5260946  1815327   11   4.3
  gb12-8-0  0.8037 -5.3327    49791  0   26.0775  0.205632   60  19.2   3720920  1207485   11   4.8
  gb12-8-1  0.7233 -5.1870    93482  0   26.3955  0.201037   70  24.2   4286927  1507707   12   5.5
  gb12-8-2  0.6423 -5.0404    72854  0   27.8757  0.198958   84  28.2   5187512  1743448   13   5.8
  gb12-8-3  0.5610 -4.8932    46152  0   29.7353  0.198527   92  30.8   5775269  1887082   15   5.7
  gb12-8-4  0.6565 -5.4136    48681  0   28.7945  0.200485   57  19.0   3440391  1169661   11   4.4
  gb12-8-5  0.5757 -5.2681    58031  0   29.7640  0.197648   68  24.1   4053064  1470656   11   5.2
  gb12-8-6  0.4945 -5.1215    54182  1   31.2729  0.196216   83  28.1   5042316  1713035   12   5.5
  gb12-8-7  0.4131 -4.9744    53489  0   32.9289  0.195883   93  30.8   5730010  1866376   13   5.3
  gb12-9-0  1.1111 -5.1626    73117  0   22.8956  0.225039   69  21.0   4616700  1375600   17   5.1
  gb12-9-1  1.0318 -5.0168    67167  0   22.9397  0.221780   77  25.3   5134806  1657501   18   5.8
  gb12-9-2  0.9516 -4.8702    66972  0   24.9241  0.216632   88  28.8   5860540  1877913   20   6.1
  gb12-9-3  0.8709 -4.7232    57280  0   27.2608  0.213651   94  30.9   6344727  2018075   21   6.3
  gb12-9-4  0.9652 -5.2438    67925  2   24.0238  0.223112   65  19.9   4216186  1276861   13   5.0
  gb12-9-5  0.8854 -5.0980    69557  1   24.3379  0.219308   73  24.6   4663853  1567699   15   5.8
  gb12-9-6  0.8049 -4.9512    46375  0   26.1958  0.214751   84  28.3   5346913  1792637   16   6.0
  gb12-9-7  0.7239 -4.8041    72318  0   28.3251  0.212549   93  30.8   6090821  1941477   19   6.1
 gb12-10-0  1.4131 -4.9922    62678  0   22.2312  0.212708   82  25.4   5622948  1739855   21   5.7
 gb12-10-1  1.3349 -4.8470    77536  0   23.0205  0.208883   86  28.2   6003422  1951434   22   6.3
 gb12-10-2  1.2557 -4.7012    71614  0   24.5279  0.205940   94  30.4   6704022  2129275   24   6.6
 gb12-10-3  1.1756 -4.5550    71426  0   26.7229  0.203109   99  31.7   7081525  2254629   26   7.1
 gb12-10-4  1.2704 -5.0731    61101  1   21.7934  0.215450   76  23.0   5163484  1544790   19   5.3
 gb12-10-5  1.1916 -4.9276    59829  0   22.3816  0.211357   81  26.6   5618947  1796450   20   5.9
 gb12-10-6  1.1118 -4.7814    58122  0   24.2588  0.208247   90  29.5   6238166  1995820   21   6.2
 gb12-10-7  1.0313 -4.6348    57543  0   26.5173  0.205776   97  31.3   6776089  2137357   25   6.7
  gb13-1-0  2.2335 -3.1963    96604  2   27.6868  0.122778  108  32.9  10296260  3344586   51  16.2
  gb13-1-1  2.3151 -3.3403   119144  1   27.8151  0.122592  108  32.7  10170342  3286086   46  15.6
  gb13-1-2  2.3969 -3.4854   106110  0   27.6773  0.123862  110  32.7  10139348  3188306   41  14.3
  gb13-1-3  2.4784 -3.6313   107863  3   28.1021  0.125993  108  32.6   9737737  3041941   37  12.7
  gb13-1-5  2.4596 -3.2621    83318  1   26.0071  0.122455  107  32.6  10060553  3231521   44  14.7
  gb13-1-6  2.5413 -3.4065   108787  0   25.6732  0.124163  109  32.6  10034452  3147280   42  13.8
  gb13-1-7  2.6227 -3.5519    99527  0   25.9449  0.126554  108  32.5   9733070  3015405   40  12.5
  gb13-2-0  1.9278 -3.3626   126379  0   28.2358  0.141942  108  33.4  10483205  3384954   62  19.0
  gb13-2-1  2.0090 -3.5077   121595  1   28.7877  0.142000  108  33.2  10302955  3303537   51  17.0
  gb13-2-2  2.0906 -3.6538   120718  0   29.0288  0.141772  111  33.1  10269277  3181875   45  14.6
  gb13-2-3  2.1723 -3.8006    76014  0   29.4107  0.143718  110  32.9   9824232  3022037   41  12.1
  gb13-2-4  2.0742 -3.2829   110896  0   28.5467  0.140464  109  33.2  10538147  3393798   56  17.6
  gb13-2-5  2.1557 -3.4275   112001  1   28.6011  0.140395  109  33.0  10274022  3316859   51  16.5
  gb13-2-6  2.2374 -3.5732   116053  0   29.0253  0.141220  110  32.9  10078623  3197805   41  14.6
  gb13-2-7  2.3190 -3.7196    93768  1   29.5493  0.143515  109  32.7   9787988  3047570   38  12.5
  gb13-3-0  1.6190 -3.5318   119232  1   27.8660  0.165047  107  33.8  10054556  3239730   72  22.2
  gb13-3-1  1.6996 -3.6775   100026  0   27.9477  0.164937  107  33.6   9775072  3150653   61  18.2
  gb13-3-2  1.7809 -3.8240    88812  0   27.9172  0.164517  111  33.4   9775736  3029893   51  14.2
  gb13-3-3  1.8625 -3.9710    67222  0   27.7267  0.165677  111  33.2   9591279  2889307   47  11.1
  gb13-3-4  1.7657 -3.4507   105510  0   28.0225  0.163006  108  33.7  10409294  3330263   71  20.9
  gb13-3-5  1.8467 -3.5960   100401  3   28.4256  0.163199  107  33.5  10032458  3237253   53  17.5
  gb13-3-6  1.9282 -3.7424    95909  0   28.6680  0.162787  110  33.2   9987221  3110234   52  14.5
  gb13-3-7  2.0100 -3.8893    84027  0   28.4266  0.164082  111  33.1   9763948  2961371   42  11.4
  gb13-4-0  1.3131 -3.7019    85476  1   29.2422  0.167098  108  33.8   9672661  3035279   67  23.2
  gb13-4-1  1.3925 -3.8477    82303  1   29.3127  0.166732  108  33.6   9435280  2948135   64  18.2
  gb13-4-2  1.4728 -3.9943   104825  0   28.9311  0.165844  112  33.4   9392737  2842185   53  13.7
  gb13-4-3  1.5536 -4.1412    52294  0   28.1952  0.165443  109  33.0   8957565  2716064   45  10.6
  gb13-4-4  1.4588 -3.6206    69945  1   28.2258  0.165452  108  33.9   9966724  3138358   73  23.2
  gb13-4-5  1.5387 -3.7665    72937  0   28.2655  0.165621  108  33.6   9708343  3050248   65  18.4
  gb13-4-6  1.6193 -3.9131   100692  0   28.0600  0.165230  110  33.4   9549072  2930402   57  14.1
  gb13-4-7  1.7005 -4.0602    82471  0   28.0613  0.165696  111  33.2   9372305  2803280   43  10.7
  gb13-5-0  1.0116 -3.8723   100763  0   30.3003  0.179298  110  33.5   8961478  2799592   61  20.3
  gb13-5-1  1.0898 -4.0176   102100  1   31.3474  0.178500  108  33.2   8574982  2702665   54  15.7
  gb13-5-2  1.1691 -4.1635    75595  0   31.5130  0.177137  110  33.1   8467857  2608084   47  11.9
  gb13-5-3  1.2493 -4.3096    70950  0   29.5065  0.175996  106  32.7   7990144  2499071   44   9.5
  gb13-5-4  1.1544 -3.7914   102083  0   29.6657  0.178401  110  33.7   9390177  2921603   66  22.3
  gb13-5-5  1.2332 -3.9369   100520  0   30.2943  0.178541  108  33.4   9001793  2826966   56  17.1
  gb13-5-6  1.3131 -4.0831    93115  0   29.9687  0.177419  111  33.2   8963030  2729176   50  13.0
  gb13-5-7  1.3937 -4.2297   101978  0   28.6118  0.177614  109  33.0   8569828  2614799   43  10.1
  gb13-6-0  1.7250 -4.8203    68084  0   24.1890  0.217001   94  30.6   6654123  2178882   20   7.5
  gb13-6-1  1.6433 -4.6763    72972  0   24.6520  0.216156   96  31.6   7026374  2295344   23   7.7
  gb13-6-2  1.5614 -4.5313    67319  2   24.7031  0.212251  101  32.3   7574333  2400196   29   7.9
  gb13-6-3  1.4798 -4.3853    78303  0   26.2774  0.208687  105  32.6   8116026  2503119   37   8.6
  gb13-6-4  1.5803 -4.8978    58080  0   22.9403  0.218160   88  28.4   6157503  1987476   21   6.7
  gb13-6-5  1.4984 -4.7546    79485  0   23.6970  0.215737   92  30.2   6582028  2146425   21   7.0
  gb13-6-6  1.4166 -4.6101    64320  0   24.3043  0.211237   99  31.5   7250498  2285553   23   7.2
  gb13-6-7  1.3351 -4.4647    69826  1   27.3999  0.208394  102  32.2   7622088  2392735   33   7.9
  gb13-7-0  2.0320 -4.6543    57794  0   28.7934  0.197482  103  33.4   7517437  2445420   20   8.3
  gb13-7-1  1.9508 -4.5092    62585  0   27.5795  0.197971  104  33.4   7895017  2510808   24   8.0
  gb13-7-2  1.8693 -4.3630    63702  0   27.4116  0.195775  108  33.3   8621893  2589613   35   8.3
  gb13-7-3  1.7877 -4.2162   100761  0   26.9739  0.192364  109  33.1   9011266  2679675   35   8.7
  gb13-7-4  1.8853 -4.7339    75276  0   26.6624  0.196497   98  32.4   7067299  2341210   17   8.1
  gb13-7-5  1.8039 -4.5893    74208  0   26.0366  0.196979  101  32.8   7587177  2429800   21   8.0
  gb13-7-6  1.7223 -4.4435    92782  1   25.1362  0.194997  106  33.0   8267669  2516956   30   8.2
  gb13-7-7  1.6407 -4.2970    82905  1   25.6931  0.192887  107  32.9   8610748  2603294   37   8.9
  gb13-8-0  2.3403 -4.4847    67947  0   32.9022  0.183976  108  33.7   8003196  2536961   24   7.7
  gb13-8-1  2.2596 -4.3391    84388  0   32.2975  0.181590  107  33.5   8368313  2609006   31   7.7
  gb13-8-2  2.1783 -4.1927    65291  0   30.3227  0.178277  111  33.3   9172903  2707064   41   8.2
  gb13-8-3  2.0967 -4.0457    90963  0   28.9620  0.173996  110  33.0   9391123  2811597   41   9.2
  gb13-8-4  2.1935 -4.5658    61590  1   31.4193  0.181074  105  33.7   7798843  2509056   23   8.0
  gb13-8-5  2.1124 -4.4205    73096  0   30.3565  0.181086  106  33.6   8148403  2571675   29   7.9
  gb13-8-6  2.0309 -4.2742    59512  0   29.3958  0.179234  111  33.4   9126041  2664014   36   8.0
  gb13-8-7  1.9492 -4.1273    76288  0   28.1970  0.175955  112  33.2   9475137  2760306   40   8.9
  gb13-9-0  2.6460 -4.3136    72541  0   33.6151  0.200028  108  33.2   8340337  2540712   24   7.6
  gb13-9-1  2.5664 -4.1680    91666  0   32.5210  0.192568  109  33.1   8852532  2643806   31   8.2
  gb13-9-2  2.4860 -4.0216    88627  0   30.3892  0.183982  110  33.0   9278255  2756160   33   9.0
  gb13-9-3  2.4050 -3.8748    96327  0   29.7887  0.177023  109  32.8   9490894  2886518   35  10.4
  gb13-9-4  2.5005 -4.3952    74418  0   33.5760  0.197256  109  33.5   8238614  2549864   26   7.6
  gb13-9-5  2.4204 -4.2495    89142  1   32.6967  0.191276  108  33.3   8623255  2635545   32   7.9
  gb13-9-6  2.3396 -4.1029    89906  0   31.0411  0.184200  110  33.1   9218892  2742546   38   8.5
  gb13-9-7  2.2583 -3.9559    91443  0   29.9092  0.177258  110  32.9   9497829  2864082   43  10.0
 gb13-10-0  2.9486 -4.1435    67573  0   32.1017  0.168782  107  32.7   8350573  2508468   30   9.0
 gb13-10-1  2.8702 -3.9985    78387  0   30.0934  0.164262  106  32.7   8607883  2606955   32   9.4
 gb13-10-2  2.7908 -3.8529    74232  0   27.8926  0.158480  108  32.7   9125078  2728413   34  10.0
 gb13-10-3  2.7103 -3.7068    67147  1   26.4218  0.153303  108  32.6   9394170  2860971   36  11.0
 gb13-10-4  2.8062 -4.2247    89102  1   32.8821  0.170647  108  32.9   8383492  2521037   27   8.3
 gb13-10-5  2.7272 -4.0794    68180  0   31.9291  0.165690  108  32.9   8714493  2623463   28   8.7
 gb13-10-6  2.6472 -3.9333    73747  0   29.1573  0.158306  109  32.8   9186946  2745188   34   9.7
 gb13-10-7  2.5664 -3.7869    75233  0   28.2902  0.152807  110  32.7   9645096  2889745   36  11.0
  gb14-1-0  3.7650 -2.3464    36833  0   26.8068  0.151835   87  28.5   4650748  1329491   32   9.5
  gb14-1-1  3.8468 -2.4902    65138  2   25.4893  0.152691   89  29.7   4891216  1574610   33  10.5
  gb14-1-2  3.9286 -2.6352    63996  0   24.6904  0.152960   94  30.8   5242699  1809857   28  11.3
  gb14-1-3  4.0104 -2.7809    87275  2   24.7662  0.153964   98  31.6   5635383  1992797   30  12.0
  gb14-1-5  3.9910 -2.4118    32201  0   23.5117  0.154920   85  28.0   4301498  1306409   29   8.7
  gb14-1-6  4.0729 -2.5561    57163  0   22.5698  0.155261   91  29.8   4727589  1548269   28   9.9
  gb14-1-7  4.1545 -2.7012    62438  0   22.7852  0.156102   94  31.0   5047630  1740734   27  10.7
  gb14-2-0  3.4598 -2.5132    24443  0   28.1027  0.139811   98  31.9   6152968  1931137   39  13.2
  gb14-2-1  3.5412 -2.6582    88708  0   29.1217  0.141160  100  32.1   6520994  2140758   41  13.5
  gb14-2-2  3.6229 -2.8041   105862  0   29.4069  0.142052  102  32.2   6783827  2315591   41  13.8
  gb14-2-3  3.7048 -2.9508    81507  0   29.3479  0.142894  105  32.3   7086858  2439592   35  13.4
  gb14-2-4  3.6059 -2.4333    43750  0   28.0143  0.140990   94  30.7   5470926  1645026   37  11.6
  gb14-2-5  3.6875 -2.5777    92486  0   27.7048  0.142106   97  31.3   5800017  1880815   40  12.4
  gb14-2-6  3.7694 -2.7233    79622  1   27.6623  0.142879  101  31.8   6114016  2093906   36  12.9
  gb14-2-7  3.8513 -2.8696    80690  0   27.3453  0.143758  101  32.0   6319322  2244239   32  13.0
  gb14-3-0  3.1514 -2.6832    70844  1   26.5058  0.151389  104  33.0   7506268  2487870   46  15.3
  gb14-3-1  3.2323 -2.8286   104613  0   28.0392  0.152053  104  32.9   7765941  2604195   46  14.6
  gb14-3-2  3.3137 -2.9750    91260  0   29.1094  0.152861  108  32.8   8244898  2688288   39  13.6
  gb14-3-3  3.3955 -3.1219    99661  0   30.0404  0.154577  109  32.7   8527185  2723497   41  13.0
  gb14-3-4  3.2979 -2.6017    52871  0   27.7691  0.151052  103  32.8   7017573  2243218   44  14.6
  gb14-3-5  3.3791 -2.7470    89959  1   28.9565  0.151883  104  32.7   7357072  2406811   44  14.4
  gb14-3-6  3.4608 -2.8932    87647  2   30.1701  0.152347  107  32.7   7769186  2536328   40  13.9
  gb14-3-7  3.5428 -3.0399   102459  2   30.5095  0.153505  108  32.6   8023729  2612633   39  13.5
  gb14-4-0  2.8461 -2.8538    75687  1   23.9732  0.145103  105  32.9   8728051  2896450   48  15.3
  gb14-4-1  2.9257 -2.9995    82375  0   23.9876  0.145884  106  32.9   8975417  2933433   46  14.0
  gb14-4-2  3.0061 -3.1459    80222  0   24.5509  0.147619  110  32.8   9299532  2927484   47  12.9
  gb14-4-3  3.0872 -3.2927    82405  0   24.8942  0.149399  107  32.6   9140693  2868223   43  11.8
  gb14-4-4  2.9915 -2.7722    99981  2   24.4935  0.145209  105  33.1   8262995  2725277   48  15.4
  gb14-4-5  3.0716 -2.9179    77780  0   25.3455  0.146564  105  32.9   8460728  2794540   52  14.6
  gb14-4-6  3.1524 -3.0644    87074  0   26.2748  0.148270  108  32.8   8739746  2821978   48  13.4
  gb14-4-7  3.2338 -3.2114    80607  1   27.3860  0.149550  109  32.7   8972137  2812076   46  12.5
  gb14-5-0  2.5452 -3.0248   114511  0   24.9236  0.140488  107  32.7   9891296  3171917   49  15.0
  gb14-5-1  2.6236 -3.1699   128758  0   24.2091  0.140929  106  32.6   9728031  3144625   46  14.1
  gb14-5-2  2.7031 -3.3157   112172  0   24.2858  0.142409  110  32.6  10011405  3091231   48  13.3
  gb14-5-3  2.7835 -3.4616   110595  1   24.1377  0.144797  107  32.5   9633851  2973475   44  12.1
  gb14-5-4  2.6876 -2.9435   115966  1   24.1085  0.141182  107  32.9   9469461  3059854   47  15.0
  gb14-5-5  2.7667 -3.0890   114584  0   23.4669  0.141580  105  32.7   9330564  3053140   44  13.8
  gb14-5-6  2.8467 -3.2350    92946  0   23.7603  0.143071  108  32.7   9644638  3017910   46  12.8
  gb14-5-7  2.9276 -3.3814    91864  0   23.6987  0.144874  108  32.6   9605359  2933589   40  11.6
  gb14-6-0  3.2597 -3.9713    76233  0   30.3450  0.200270  107  32.9   8424037  2541086   32  10.8
  gb14-6-1  3.1777 -3.8276    76053  0   28.3678  0.200165  105  32.8   8608187  2615658   35  10.6
  gb14-6-2  3.0957 -3.6827    67016  0   26.5140  0.197676  107  32.7   9018382  2711159   42  10.7
  gb14-6-3  3.0139 -3.5369    89049  1   25.2225  0.195335  108  32.7   9293399  2816263   41  10.9
  gb14-6-4  3.1152 -4.0492    77040  2   31.0996  0.204136  107  32.8   8374559  2516904   29   9.8
  gb14-6-5  3.0332 -3.9061    68944  0   28.9134  0.202590  106  32.7   8740859  2610240   31   9.9
  gb14-6-6  2.9512 -3.7618    79070  0   26.0262  0.199271  109  32.7   9313797  2725485   40  10.4
  gb14-6-7  2.8695 -3.6166    80300  0   25.3043  0.195396  107  32.6   9385306  2838514   41  10.9
  gb14-7-0  3.5660 -3.8048    84304  0   30.8444  0.179696  106  33.1   8114397  2574301   34  12.5
  gb14-7-1  3.4846 -3.6599    75491  1   29.6228  0.178357  105  33.0   8364880  2632827   35  11.8
  gb14-7-2  3.4029 -3.5139    80199  2   28.3953  0.175873  108  32.9   8800940  2702130   45  11.9
  gb14-7-3  3.3211 -3.3672    83856  0   28.2059  0.172842  108  32.7   8822130  2758868   44  11.8
  gb14-7-4  3.4196 -3.8848    66914  0   31.0156  0.182291  106  33.0   8276852  2564565   36  11.9
  gb14-7-5  3.3380 -3.7403    87054  0   29.0838  0.180823  107  33.0   8680926  2636734   39  11.4
  gb14-7-6  3.2562 -3.5947    75952  0   27.0331  0.177618  109  32.9   8995501  2713107   44  11.3
  gb14-7-7  3.1744 -3.4483    99806  0   25.6505  0.173850  107  32.7   8995804  2786026   46  11.4
  gb14-8-0  3.8739 -3.6352    76058  0   31.2663  0.162096  105  32.9   7804728  2497814   35  12.0
  gb14-8-1  3.7930 -3.4898    81232  1   30.7257  0.161744  105  32.8   8007650  2557688   35  11.9
  gb14-8-2  3.7117 -3.3435    86361  0   30.1085  0.160353  108  32.8   8174921  2607282   43  12.5
  gb14-8-3  3.6300 -3.1966    98254  0   30.4869  0.158181  107  32.6   8007616  2626504   43  13.0
  gb14-8-4  3.7273 -3.7166    71166  1   31.0162  0.162351  104  33.0   7864617  2549622   35  12.5
  gb14-8-5  3.6461 -3.5714    71425  0   30.2240  0.162366  104  32.9   8082491  2607165   35  12.1
  gb14-8-6  3.5645 -3.4252    74741  0   29.6202  0.161218  109  32.9   8620764  2673756   42  12.3
  gb14-8-7  3.4827 -3.2784    82143  0   29.9572  0.159048  110  32.8   8650811  2713418   44  12.5
  gb14-9-0  4.1803 -3.4640    78243  0   30.8561  0.186174  104  32.3   7290468  2271958   37  10.1
  gb14-9-1  4.1007 -3.3184    66529  1   29.4783  0.184262  104  32.4   7333805  2322204   39  11.0
  gb14-9-2  4.0202 -3.1721    72875  0   28.2067  0.181452  105  32.4   7058119  2347261   34  11.8
  gb14-9-3  3.9391 -3.0254    89727  2   27.3917  0.179026  103  32.2   6673272  2329468   34  12.6
  gb14-9-4  4.0351 -3.5457    63702  0   31.3484  0.184299  105  32.7   7557074  2393949   36  11.0
  gb14-9-5  3.9549 -3.4001    67441  0   30.3043  0.182630  105  32.6   7685910  2452505   40  11.6
  gb14-9-6  3.8740 -3.2537    83485  0   29.5476  0.179643  104  32.5   7414035  2483242   38  12.2
  gb14-9-7  3.7926 -3.1068    85952  0   29.3218  0.177256  105  32.4   7303161  2492541   37  13.0
 gb14-10-0  4.4811 -3.2924    44730  0   26.7561  0.167435  106  32.1   6703632  1991225   31   8.6
 gb14-10-1  4.4026 -3.1475    69218  1   25.8219  0.165327  104  32.1   6391249  1982950   33   9.8
 gb14-10-2  4.3230 -3.0019    81000  0   24.3836  0.163459  103  32.1   6072378  1957743   29  10.5
 gb14-10-3  4.2426 -2.8562    58666  0   23.3965  0.161375   99  31.8   5504387  1881073   28  10.9
 gb14-10-4  4.3390 -3.3739    69250  0   29.6309  0.166711  106  32.2   7007353  2124037   34   9.0
 gb14-10-5  4.2598 -3.2286    66362  0   27.6256  0.164248  104  32.2   6753683  2145276   32  10.1
 gb14-10-6  4.1797 -3.0827    78255  0   26.1469  0.161747  104  32.2   6472773  2151039   34  11.3
 gb14-10-7  4.0989 -2.9364    71767  0   24.9338  0.159301  103  32.1   6128978  2111111   33  12.0
  gb15-1-7  5.6839 -1.8488     5713  0   28.9841  0.330951   33   9.9    848300   169908    5   1.6
  gb15-2-2  5.1533 -1.9524    15143  0   34.8788  0.260311   49  17.1   1252802   349880    8   2.1
  gb15-2-3  5.2353 -2.0990    22381  0   29.7541  0.248582   56  21.0   1611504   492201   12   3.4
  gb15-2-4  5.1360 -1.5816    13868  0   43.7024  0.274101   26   7.5    483811   112079    3   0.5
  gb15-2-5  5.2177 -1.7260    17395  0   37.5367  0.266057   34  10.9    737484   179979    5   1.0
  gb15-2-6  5.2997 -1.8715     4521  0   33.2259  0.257783   42  14.5   1028140   270409    8   1.8
  gb15-2-7  5.3816 -2.0177     4354  0   29.6408  0.249844   48  17.9   1340913   382952   11   2.9
  gb15-3-2  4.8450 -2.1238    13622  1   30.7967  0.228623   62  21.0   1971741   525302   14   2.9
  gb15-3-3  4.9268 -2.2706    26205  0   26.9591  0.226510   71  25.2   2448592   713322   17   4.4
  gb15-3-6  4.9919 -2.0419     5438  0   33.3053  0.233198   57  19.4   1602285   438911   12   2.5
  gb15-3-7  5.0739 -2.1886    36507  0   28.5118  0.231093   66  23.6   2055082   609402   17   4.0
  gb15-4-0  4.3766 -2.0030     8390  0   23.4473  0.244631   59  16.0   1879418   407431   12   2.2
  gb15-4-1  4.4564 -2.1485     5419  0   23.1765  0.242624   67  20.5   2408549   590395   14   3.2
  gb15-4-2  4.5370 -2.2948    17360  0   22.0678  0.241264   76  24.6   3006185   798397   20   4.6
  gb15-4-3  4.6182 -2.4415    18649  0   21.6494  0.240163   82  27.9   3429129  1001712   24   6.1
  gb15-4-6  4.6831 -2.2132    16705  0   26.5954  0.245201   68  22.8   2442145   644853   18   3.6
  gb15-4-7  4.7645 -2.3600    27308  0   24.5037  0.242258   77  26.6   2937694   845623   22   5.1
  gb15-5-0  4.0762 -2.1744    18581  0   24.1730  0.196931   73  22.4   3076291   775559   24   5.2
  gb15-5-1  4.1548 -2.3194    22767  0   21.6136  0.196420   77  25.4   3450298  1006007   25   6.5
  gb15-5-2  4.2344 -2.4651    39067  1   21.1369  0.195507   83  28.1   3930094  1244027   26   8.0
  gb15-5-3  4.3150 -2.6109    58687  1   21.4171  0.195429   89  30.1   4456832  1454797   26   9.0
  gb15-5-4  4.2184 -2.0930    12884  0   21.3820  0.199647   67  19.3   2559410   580535   17   3.5
  gb15-5-5  4.2977 -2.2382    21016  0   19.6977  0.198605   72  23.0   2921904   785228   19   4.7
  gb15-5-6  4.3778 -2.3842    37603  0   20.0068  0.197234   79  26.5   3444761  1009857   20   6.1
  gb15-5-7  4.4588 -2.5305    44989  0   20.4518  0.197205   85  29.1   3933763  1219255   19   7.3
  gb15-6-0  4.7914 -3.1200    60519  0   22.6222  0.186846  105  32.2   5832545  1744347   27   8.7
  gb15-6-1  4.7093 -2.9763    39312  1   22.2394  0.186930  103  32.2   5438329  1656236   29   9.3
  gb15-6-2  4.6272 -2.8314    36622  0   21.6921  0.187238  100  31.9   5057746  1549840   27   9.3
  gb15-6-3  4.5452 -2.6858    31624  0   21.0280  0.187144   94  31.0   4559212  1410490   25   8.6
  gb15-6-4  4.6472 -3.1979    60578  0   24.2843  0.189210  105  32.1   6165890  1844279   26   8.4
  gb15-6-5  4.5650 -3.0550    66214  0   23.3843  0.188881  104  32.1   5956292  1801415   27   9.3
  gb15-6-6  4.4830 -2.9108    68262  2   22.1069  0.188217  101  32.0   5553984  1734024   29   9.9
  gb15-6-7  4.4011 -2.7657    54926  0   21.9973  0.186695   96  31.4   5017602  1625699   30   9.8
  gb15-7-0  5.0973 -2.9530    49033  0   20.9090  0.202662  103  32.4   4819292  1562704   21   9.5
  gb15-7-1  5.0158 -2.8082    46315  2   21.1312  0.204330  100  32.1   4438880  1419084   21   9.2
  gb15-7-2  4.9340 -2.6623    43631  0   21.9139  0.206596   95  31.2   4023894  1249997   23   8.3
  gb15-7-3  4.8520 -2.5157    19011  0   22.8247  0.208448   86  29.5   3481737  1058388   20   6.7
  gb15-7-4  4.9511 -3.0332    45240  1   21.6760  0.205186  103  32.3   5213191  1641816   25   9.1
  gb15-7-5  4.8693 -2.8888    45104  0   21.4991  0.206396  101  32.1   4924806  1523161   26   9.3
  gb15-7-6  4.7875 -2.7433    31439  0   21.7115  0.208154   96  31.6   4428136  1374266   26   8.7
  gb15-7-7  4.7056 -2.5970    25012  0   21.6773  0.208633   89  30.2   3875150  1200729   25   7.6
  gb15-8-0  5.4049 -2.7833    38122  0   22.4626  0.176395   92  31.1   3693093  1332181   18   9.0
  gb15-8-1  5.3241 -2.6379    52797  0   22.8149  0.178323   88  30.5   3424291  1183814   18   8.5
  gb15-8-2  5.2426 -2.4916    52751  0   23.8416  0.180153   83  29.2   3084616  1005567   19   7.3
  gb15-8-3  5.1608 -2.3448    21082  0   25.3643  0.181933   75  27.0   2603925   811762   17   5.6
  gb15-8-4  5.2585 -2.8648    49453  1   21.5742  0.174489   97  32.0   4147092  1453369   21   9.6
  gb15-8-5  5.1773 -2.7196    46951  0   21.7973  0.176069   92  31.5   3816907  1302899   22   9.2
  gb15-8-6  5.0956 -2.5735    42864  0   22.7177  0.177616   91  30.5   3524077  1126750   20   7.9
  gb15-8-7  5.0137 -2.4267    25674  0   24.1217  0.179173   83  28.5   3053628   928725   18   6.1
  gb15-9-0  5.7097 -2.6115    48406  0   24.3932  0.208917   72  26.0   2635457   949386   15   6.3
  gb15-9-1  5.6299 -2.4661    27119  0   24.7589  0.211648   67  24.9   2377894   821835   15   6.1
  gb15-9-2  5.5494 -2.3198    11842  1   25.7304  0.214685   62  23.3   2071218   675093   15   5.4
  gb15-9-3  5.4682 -2.1732    11519  0   27.2560  0.217831   55  21.0   1707664   525589   11   4.1
  gb15-9-4  5.5646 -2.6934    43866  0   23.5020  0.203923   81  29.0   3075474  1149450   16   7.8
  gb15-9-5  5.4844 -2.5479    40664  2   23.8425  0.206759   77  28.2   2825526  1008816   16   7.4
  gb15-9-6  5.4034 -2.4015    27638  0   24.9507  0.210033   72  26.7   2492197   842235   16   6.4
  gb15-9-7  5.3220 -2.2547    20573  0   26.5841  0.213358   65  24.4   2065733   666732   13   4.9
 gb15-10-0  6.0097 -2.4391    14757  0   25.5049  0.239856   50  16.2   1677802   490260   11   3.0
 gb15-10-1  5.9310 -2.2944    11290  0   25.8375  0.241673   47  15.1   1518973   409442   11   3.0
 gb15-10-4  5.8677 -2.5208    24720  0   25.1186  0.233585   60  21.3   2116066   704288   13   4.5
 gb15-10-5  5.7885 -2.3757    12568  0   25.6432  0.235722   57  20.1   1942416   600326   14   4.5
 gb15-10-6  5.7083 -2.2299    10513  1   26.4201  0.237926   53  18.6   1720256   484422   14   4.1
  gb16-1-0  2.8736 -4.3485    67117  0   34.7282  0.175201  108  32.8   8123741  2443809   27   7.9
  gb16-1-1  2.9536 -4.4934    67470  1   36.0776  0.176527  108  32.7   7889404  2360981   26   7.1
  gb16-1-2  3.0336 -4.6395    73291  0   36.9722  0.177619  108  32.6   7642361  2281015   21   5.9
  gb16-1-3  3.1136 -4.7864    68654  0   37.5978  0.176250  100  31.9   7029417  2180144   21   4.7
  gb16-1-5  3.0992 -4.4170    45438  1   36.0068  0.174591  106  32.5   7757083  2350256   27   7.8
  gb16-1-6  3.1793 -4.5623    64077  0   36.8095  0.174914  108  32.5   7719005  2290976   24   6.6
  gb16-1-7  3.2590 -4.7086    67359  0   36.5968  0.174948  100  31.9   7027096  2199540   20   5.2
  gb16-2-0  2.5655 -4.5110    85303  0   34.3961  0.198860  108  33.4   8043297  2483113   22   7.3
  gb16-2-1  2.6450 -4.6571    82523  0   35.1118  0.197328  108  33.2   7673861  2382684   20   6.8
  gb16-2-2  2.7249 -4.8042    70967  0   35.6280  0.195505  108  32.9   7439135  2276223   20   6.1
  gb16-2-3  2.8049 -4.9519    45617  0   36.4675  0.192365  101  32.1   6815593  2142642   20   5.1
  gb16-2-4  2.7131 -4.4331    83493  0   34.8315  0.201963  109  33.2   8220655  2472302   24   7.4
  gb16-2-5  2.7928 -4.5787    79663  1   36.3022  0.203026  109  33.0   7790784  2374154   24   6.8
  gb16-2-6  2.8728 -4.7254    73922  0   37.0121  0.202689  108  32.7   7508014  2277909   21   5.8
  gb16-2-7  2.9528 -4.8728    76086  0   37.7881  0.201141  100  32.0   6845330  2156907   21   4.7
  gb16-3-0  2.2537 -4.6762    93370  1   31.7331  0.216826  105  33.7   7539036  2450430   20   8.1
  gb16-3-1  2.3327 -4.8228    58634  0   32.3815  0.213886  104  33.3   7214436  2348084   22   8.1
  gb16-3-2  2.4123 -4.9703    68822  0   33.5861  0.209822  104  32.9   6986979  2225816   22   7.6
  gb16-3-3  2.4923 -5.1183    64589  0   36.1712  0.206580   96  31.9   6283860  2068641   19   6.8
  gb16-3-4  2.4015 -4.5968    77655  0   33.5382  0.222729  108  33.7   7771170  2475692   25   7.8
  gb16-3-5  2.4809 -4.7432    67155  0   33.8723  0.219153  107  33.4   7493113  2377766   22   7.5
  gb16-3-6  2.5608 -4.8905    66093  1   34.4968  0.214134  107  33.1   7287035  2262644   19   6.7
  gb16-3-7  2.6410 -5.0384    72876  0   36.2107  0.211050  101  32.2   6700976  2119257   20   6.0
  gb16-4-0  1.9453 -4.8426    88378  1   27.7745  0.202410   96  31.9   6833324  2265587   19   8.2
  gb16-4-1  2.0230 -4.9894    90744  1   29.3606  0.200099   93  30.9   6379148  2132561   21   8.2
  gb16-4-2  2.1016 -5.1369    76859  1   31.9832  0.199175   90  30.0   5981686  1981630   20   7.8
  gb16-4-3  2.1808 -5.2848    48765  1   35.1065  0.198674   80  28.7   5210879  1806513   19   7.4
  gb16-4-4  2.0922 -4.7631    59235  0   29.7127  0.203742  101  33.1   7229687  2382321   21   8.5
  gb16-4-5  2.1704 -4.9099    97384  1   30.6580  0.200706   99  32.6   6811692  2267750   23   8.5
  gb16-4-6  2.2494 -5.0575    68569  0   32.6462  0.198405   96  31.9   6401124  2127702   21   8.0
  gb16-4-7  2.3289 -5.2055    70590  0   35.7907  0.196779   88  30.8   5773099  1965477   18   7.4
  gb16-5-0  1.6413 -5.0093    63469  0   24.9195  0.216661   85  26.7   5835313  1844699   20   6.3
  gb16-5-1  1.7178 -5.1556    62573  0   27.2315  0.217513   79  24.3   5314504  1640108   22   6.0
  gb16-5-2  1.7954 -5.3024    65425  0   30.1128  0.218310   74  22.2   4788457  1443510   21   5.6
  gb16-5-3  1.8739 -5.4495    91292  0   33.4561  0.220566   64  20.4   4070768  1259720   18   5.3
  gb16-5-4  1.7852 -4.9301    71880  0   26.0460  0.215993   90  29.5   6290064  2069817   21   7.4
  gb16-5-5  1.8624 -5.0766    80834  0   28.1316  0.215716   85  27.9   5739875  1901561   23   7.2
  gb16-5-6  1.9406 -5.2238    54273  0   30.9486  0.215778   81  26.4   5294961  1729076   21   6.9
  gb16-5-7  2.0195 -5.3713    37087  0   34.2530  0.216854   72  24.9   4625754  1552463   17   6.5
  gb16-6-0  2.3444 -5.9665    54229  0   39.0161  0.227969   38  14.4   2193296   772656    8   3.6
  gb16-6-1  2.2643 -5.8215    71684  0   39.2831  0.228793   44  18.1   2658715   992391   11   4.8
  gb16-6-2  2.1843 -5.6753    51582  0   38.5184  0.229201   54  21.1   3314528  1193937   12   5.6
  gb16-6-3  2.1043 -5.5284    54828  0   37.1227  0.231097   63  23.3   3964209  1371924   14   6.1
  gb16-6-4  2.1984 -6.0421    44624  0   36.5023  0.231892   33  11.6   1876711   608752    7   3.0
  gb16-6-5  2.1182 -5.8979    39511  0   37.2649  0.233048   38  14.5   2277070   781041    9   4.0
  gb16-6-6  2.0381 -5.7524    46109  2   36.9852  0.233416   47  16.9   2880388   944062   10   4.6
  gb16-6-7  1.9584 -5.6059    51374  0   35.6492  0.234834   55  18.7   3465514  1093873   13   5.0
  gb16-7-0  2.6541 -5.8043    60732  0   43.5492  0.216950   49  18.1   2893336  1020450    9   3.9
  gb16-7-1  2.5746 -5.6583    45969  1   43.4039  0.215665   58  22.8   3544470  1306948   11   5.0
  gb16-7-2  2.4948 -5.5110    66859  1   41.9908  0.215739   70  26.6   4423962  1564559   15   6.0
  gb16-7-3  2.4149 -5.3632    30502  0   39.3627  0.216997   79  29.1   5084978  1773673   15   6.7
  gb16-7-4  2.5061 -5.8822    39424  0   41.3302  0.219238   44  16.8   2553707   921698    9   4.0
  gb16-7-5  2.4264 -5.7365    51510  1   41.5724  0.218544   52  21.2   3137370  1183419   11   5.2
  gb16-7-6  2.3465 -5.5897    39208  0   40.5166  0.218110   63  24.7   3951125  1421744   13   6.1
  gb16-7-7  2.2666 -5.4421    55723  0   38.5441  0.218955   71  27.0   4508496  1616225   14   6.8
  gb16-8-0  2.9650 -5.6386    71623  0   46.0611  0.208973   57  19.0   3409700  1134411   10   3.0
  gb16-8-1  2.8860 -5.4921    58464  0   44.8745  0.205141   68  24.1   4188259  1448539   13   3.7
  gb16-8-2  2.8064 -5.3446    52362  0   42.6759  0.203552   83  28.1   5322445  1729411   18   4.4
  gb16-8-3  2.7265 -5.1966    55328  0   39.4059  0.203880   92  30.7   6008269  1938583   20   5.1
  gb16-8-4  2.8169 -5.7180    69133  0   45.2768  0.205895   54  18.8   3234265  1093802   10   3.5
  gb16-8-5  2.7375 -5.5716    52031  0   44.6005  0.202817   64  23.8   3965637  1398293   13   4.4
  gb16-8-6  2.6577 -5.4243    76146  0   42.7667  0.200958   78  27.8   4990526  1671190   17   5.3
  gb16-8-7  2.5777 -5.2763    60293  0   39.7093  0.200429   88  30.3   5695582  1884608   17   5.9
  gb16-9-0  3.2740 -5.4716    61919  0   43.4633  0.231407   57  19.1   3675425  1196212    7   2.1
  gb16-9-1  3.1960 -5.3250    51111  0   42.4570  0.230587   68  24.1   4414109  1526019   10   2.5
  gb16-9-2  3.1173 -5.1776    67880  0   40.9354  0.229476   81  28.1   5368165  1801479   13   2.9
  gb16-9-3  3.0379 -5.0299    55366  0   38.5028  0.231114   91  30.6   6139600  2001774   19   3.7
  gb16-9-4  3.1272 -5.5514    62145  1   46.0535  0.222620   58  19.1   3613899  1168769    7   2.4
  gb16-9-5  3.0488 -5.4047    59515  0   44.6512  0.220573   68  24.1   4291649  1487836   11   2.9
  gb16-9-6  2.9697 -5.2572    53226  0   41.9777  0.219627   81  28.1   5269174  1764546   14   3.4
  gb16-9-7  2.8901 -5.1092    67788  0   38.8699  0.221794   92  30.6   6105332  1973491   18   4.1
 gb16-10-0  3.5779 -5.3036    50378  0   38.6145  0.219578   59  19.3   3938234  1277214    3   1.6
 gb16-10-1  3.5012 -5.1577    70460  1   35.7015  0.214338   68  24.2   4549924  1609804   10   2.3
 gb16-10-2  3.4233 -5.0111    77328  0   35.6211  0.210949   80  28.1   5464156  1881399   15   3.0
 gb16-10-3  3.3445 -4.8643    62274  0   35.5672  0.209403   90  30.5   6223877  2067668   17   3.9
 gb16-10-4  3.4344 -5.3832    59495  0   40.8377  0.214049   59  19.2   3910261  1241035    6   1.9
 gb16-10-5  3.3569 -5.2369    56555  0   40.2847  0.213594   68  24.2   4481947  1569099    9   2.3
 gb16-10-6  3.2786 -5.0899    92124  0   39.7088  0.213018   80  28.1   5402455  1842394   12   2.7
 gb16-10-7  3.1994 -4.9426    48915  0   37.1186  0.210333   92  30.6   6359601  2042571   18   3.6
  gb17-1-0  4.4170 -3.5163    46678  0   29.8818  0.180735  106  32.1   7068377  2103506   34   8.2
  gb17-1-1  4.4973 -3.6610    47423  0   29.5546  0.181166  104  32.0   6926166  2092034   29   7.4
  gb17-1-2  4.5776 -3.8069    56606  0   27.4018  0.181279  105  32.1   6918733  2101616   25   6.9
  gb17-1-3  4.6577 -3.9536    69176  0   23.9884  0.180352   99  31.7   6477852  2083394   23   6.5
  gb17-1-5  4.6425 -3.5842    58512  0   27.1446  0.182093  105  31.9   6755114  2012609   29   6.8
  gb17-1-6  4.7228 -3.7295    58440  0   25.1631  0.182552  106  32.1   6775384  2044758   26   6.3
  gb17-1-7  4.8028 -3.8756    65273  0   22.2789  0.182613   99  31.7   6273801  2041135   17   5.9
  gb17-2-0  4.1086 -3.6794    73650  0   31.3935  0.183524  105  32.6   7477786  2344951   33  10.5
  gb17-2-1  4.1884 -3.8254    67099  1   31.2868  0.183010  105  32.5   7388944  2297066   30  10.0
  gb17-2-2  4.2685 -3.9723    75254  0   30.0435  0.182480  105  32.4   7337150  2258890   25   9.1
  gb17-2-3  4.3488 -4.1199    77605  0   27.6720  0.181439   98  31.8   6739635  2191168   24   7.9
  gb17-2-4  4.2559 -3.6012    76065  1   31.0591  0.185371  105  32.3   7293249  2233156   35   9.4
  gb17-2-5  4.3359 -3.7466    58827  1   30.7104  0.185252  105  32.3   7182074  2199875   31   8.7
  gb17-2-6  4.4161 -3.8931    68813  0   28.6938  0.184333  106  32.3   7225415  2185799   29   8.0
  gb17-2-7  4.4964 -4.0404    69329  0   26.2677  0.183914   98  31.7   6605194  2136817   24   7.1
  gb17-3-0  3.7979 -3.8456    91802  0   31.3577  0.175267  104  33.0   7716615  2497449   30  12.6
  gb17-3-1  3.8772 -3.9920    63913  2   31.8303  0.174799  104  32.9   7531820  2432377   28  12.4
  gb17-3-2  3.9571 -4.1392    66142  0   31.2560  0.174407  107  32.8   7595077  2375199   25  11.4
  gb17-3-3  4.0373 -4.2870    71634  1   29.9697  0.174116  101  32.1   7122242  2286684   25   9.6
  gb17-3-4  3.9455 -3.7658    98779  0   31.8973  0.176174  105  32.9   7709957  2446439   35  11.9
  gb17-3-5  4.0251 -3.9120    74918  0   31.4140  0.176275  105  32.8   7602207  2388962   30  11.5
  gb17-3-6  4.1052 -4.0591    60212  0   30.6820  0.175974  106  32.6   7540306  2334658   26  10.5
  gb17-3-7  4.1857 -4.2068   104873  0   28.9679  0.175163  100  32.0   7034884  2253151   22   8.8
  gb17-4-0  3.4903 -4.0127    92668  0   31.9648  0.184443  105  33.0   7929464  2501283   32  12.1
  gb17-4-1  3.5683 -4.1593    74343  2   32.9517  0.182942  106  32.9   7862265  2439727   28  11.8
  gb17-4-2  3.6472 -4.3066    56618  0   32.7618  0.182269  109  32.8   7938597  2385121   27  10.7
  gb17-4-3  3.7266 -4.4543    44822  0   32.1083  0.181980  100  32.0   7149655  2287885   25   8.9
  gb17-4-4  3.6368 -3.9328    81362  0   31.4912  0.182011  105  33.1   7836046  2516424   33  12.9
  gb17-4-5  3.7153 -4.0794    82579  1   32.4830  0.180743  105  32.9   7677638  2450640   27  12.5
  gb17-4-6  3.7946 -4.2268    84167  3   32.1191  0.179745  107  32.8   7695657  2388939   26  11.5
  gb17-4-7  3.8744 -4.3747    90887  0   30.9794  0.179421  101  32.1   7162691  2297739   25   9.6
  gb17-5-0  3.1871 -4.1802    68535  0   33.1792  0.197357  107  32.7   8196610  2447835   31   9.7
  gb17-5-1  3.2638 -4.3262    63566  0   34.6898  0.197226  105  32.5   7804539  2370218   27   9.0
  gb17-5-2  3.3417 -4.4729    76606  0   35.1442  0.196392  108  32.6   7800733  2318623   25   7.8
  gb17-5-3  3.4205 -4.6197    90640  0   35.1301  0.196054  100  31.9   7078594  2231416   21   6.3
  gb17-5-4  3.3306 -4.1006    92802  0   32.5686  0.191956  106  32.8   8114483  2473208   30  10.8
  gb17-5-5  3.4080 -4.2469    77080  0   33.7370  0.190797  105  32.7   7794758  2401405   26  10.2
  gb17-5-6  3.4865 -4.3939    78706  0   33.9952  0.190168  107  32.6   7783115  2347937   25   9.2
  gb17-5-7  3.5658 -4.5412    66894  0   33.6010  0.189646  101  32.0   7226275  2266141   21   7.4
  gb17-6-0  3.8915 -5.1349    82706  0   32.9248  0.212192   59  19.3   4027476  1342006    7   1.7
  gb17-6-1  3.8111 -4.9902    64458  0   33.2088  0.207515   68  24.2   4640849  1681821   13   2.7
  gb17-6-2  3.7306 -4.8444    64566  0   33.5142  0.203468   79  28.1   5461287  1949627   16   4.0
  gb17-6-3  3.6503 -4.6977    72611  0   33.4692  0.201264   89  30.5   6296883  2133235   19   5.5
  gb17-6-4  3.7459 -5.2110    69432  0   34.4243  0.216062   59  19.3   3956736  1318741    7   1.7
  gb17-6-5  3.6654 -5.0671    59776  0   34.9842  0.212325   69  24.3   4639316  1656133   13   2.5
  gb17-6-6  3.5851 -4.9218    59258  0   35.0678  0.208715   80  28.1   5526523  1924994   17   3.5
  gb17-6-7  3.5049 -4.7757    59435  0   34.9868  0.206248   89  30.5   6215240  2102330   19   4.7
  gb17-7-0  4.2003 -4.9719    57410  0   27.9906  0.212966   58  19.1   3975239  1339594    8   1.6
  gb17-7-1  4.1204 -4.8261    90408  0   30.2828  0.206908   68  24.1   4685805  1686782   13   3.0
  gb17-7-2  4.0403 -4.6791    75382  0   29.7456  0.202045   80  28.0   5605256  1966904   16   4.8
  gb17-7-3  3.9600 -4.5315    53364  0   29.9469  0.198832   90  30.5   6334766  2157605   21   7.1
  gb17-7-4  4.0527 -5.0502    86899  0   30.4637  0.218704   58  19.1   3974998  1348239    7   1.6
  gb17-7-5  3.9726 -4.9047    98974  0   32.1342  0.211365   69  24.2   4727211  1696331   13   2.9
  gb17-7-6  3.8924 -4.7582    90742  1   31.4679  0.205202   80  28.1   5600061  1970566   15   4.5
  gb17-7-7  3.8122 -4.6109    58192  0   31.5600  0.201901   89  30.5   6283302  2152251   18   6.4
  gb17-8-0  4.5115 -4.8064    68686  0   21.2099  0.172280   57  19.0   3892323  1289091    9   1.6
  gb17-8-1  4.4322 -4.6600    62991  0   24.4492  0.169551   68  24.0   4632792  1636850   16   3.0
  gb17-8-2  4.3524 -4.5127    65955  0   25.6659  0.167404   81  28.0   5625040  1924846   17   4.7
  gb17-8-3  4.2722 -4.3649    76155  0   27.0304  0.166172   90  30.5   6326760  2119268   20   6.7
  gb17-8-4  4.3637 -4.8861    71512  0   25.0199  0.172227   57  19.0   3917253  1312330    8   1.5
  gb17-8-5  4.2841 -4.7399    59460  0   27.3125  0.168535   68  24.0   4681592  1662568   16   3.1
  gb17-8-6  4.2041 -4.5928    53738  0   27.6093  0.165866   80  28.0   5587791  1945740   18   4.9
  gb17-8-7  4.1238 -4.4450    45687  0   28.5460  0.163939   91  30.5   6384829  2144992   18   7.0
  gb17-9-0  4.8191 -4.6385    77774  0   16.5512  0.219200   61  19.4   4099376  1274349    9   2.2
  gb17-9-1  4.7409 -4.4920    48533  0   17.9608  0.215498   70  24.3   4711289  1607610   16   3.6
  gb17-9-2  4.6619 -4.3448    62056  0   20.3676  0.213423   80  28.1   5392045  1870526   18   4.9
  gb17-9-3  4.5823 -4.1971    66461  0   22.4200  0.211475   87  30.3   5869217  2034969   19   6.0
  gb17-9-4  4.6727 -4.7185    54709  0   18.6364  0.220231   59  19.1   4012579  1273942    8   1.8
  gb17-9-5  4.5940 -4.5720    66143  0   19.7625  0.213446   68  24.1   4600061  1613315   16   3.2
  gb17-9-6  4.5147 -4.4247    80859  0   22.9630  0.210231   78  27.9   5319063  1887026   20   4.8
  gb17-9-7  4.4349 -4.2769    68760  1   24.8472  0.207721   90  30.5   6155196  2078286   21   6.3
 gb17-10-0  5.1221 -4.4702    61650  0   16.9189  0.211023   72  21.7   4527863  1377206   10   3.6
 gb17-10-1  5.0451 -4.3244    75821  0   16.6048  0.209432   77  25.7   4828900  1650110   11   4.6
 gb17-10-2  4.9670 -4.1780    67317  0   17.1264  0.208834   84  28.8   5300609  1861965   12   5.4
 gb17-10-3  4.8881 -4.0313    68463  1   18.5157  0.209127   90  30.6   5719471  1985820   12   5.7
 gb17-10-4  4.9788 -4.5501    56710  0   15.7311  0.208659   67  20.4   4320896  1311619    9   2.9
 gb17-10-5  4.9012 -4.4039    66898  0   16.2430  0.207839   73  24.8   4696010  1615832   11   4.0
 gb17-10-6  4.8227 -4.2571    54485  1   18.2596  0.208367   81  28.3   5238736  1854279   14   5.1
 gb17-10-7  4.7433 -4.1099    66019  0   19.8995  0.207273   90  30.5   5910011  2009095   16   5.8
  gb18-1-0  5.9560 -2.6811    34034  0   25.3452  0.223713   62  22.0   2317591   791141   13   4.2
  gb18-1-1  6.0364 -2.8256    34291  0   25.7157  0.222092   63  22.3   2469161   835725   13   3.9
  gb18-1-2  6.1169 -2.9714    41894  1   26.5414  0.222155   65  22.6   2591138   850700   14   3.7
  gb18-1-3  6.1972 -3.1180    35796  0   26.6716  0.222935   67  22.9   2751260   852366   12   3.4
  gb18-1-5  6.1814 -2.7486    18642  0   25.2460  0.225626   53  17.4   1979835   600801   13   2.8
  gb18-1-6  6.2619 -2.8937    25671  0   25.4881  0.225158   55  17.8   2064841   617597   13   2.7
  gb18-1-7  6.3421 -3.0396    31199  0   25.7719  0.228335   57  18.2   2199837   625862    8   2.5
  gb18-2-0  5.6491 -2.8448    51546  0   23.9155  0.195564   83  29.3   3358469  1256089   15   7.4
  gb18-2-1  5.7291 -2.9906    56990  0   25.3570  0.195100   85  29.5   3615587  1313629   17   6.7
  gb18-2-2  5.8094 -3.1374    45983  1   27.3338  0.196422   87  29.5   3839016  1328881   17   5.8
  gb18-2-3  5.8899 -3.2848    27569  0   29.2532  0.199161   88  29.5   3980580  1314921   16   4.8
  gb18-2-4  5.7961 -2.7663    58788  0   24.7036  0.200020   74  26.5   2870083  1046878   14   6.0
  gb18-2-5  5.8763 -2.9116    44331  0   25.8086  0.199546   75  26.7   3070848  1097264   17   5.6
  gb18-2-6  5.9567 -3.0580    40254  0   27.3613  0.200668   77  26.9   3275362  1111781   16   4.9
  gb18-3-0  5.3390 -3.0115    53559  3   21.9747  0.199947   99  32.0   4404880  1568220   19   9.0
  gb18-3-1  5.4185 -3.1577    56850  0   23.4652  0.200465  101  32.0   4704589  1646747   21   7.9
  gb18-3-2  5.4985 -3.3049    71192  0   25.2918  0.201937  102  31.9   4964971  1685284   21   6.5
  gb18-3-3  5.5789 -3.4526    62188  0   27.4426  0.205222  103  31.8   5139833  1687110   21   5.3
  gb18-3-4  5.4863 -2.9315    42760  0   22.8615  0.203216   93  31.3   3947196  1444497   16   8.5
  gb18-3-5  5.5661 -3.0775    70282  0   24.5025  0.203556   96  31.3   4281105  1514071   18   7.6
  gb18-3-6  5.6464 -3.2245    58736  1   26.5980  0.205034   99  31.3   4539428  1538570   21   6.4
  gb18-3-7  5.7270 -3.3721    51902  0   28.9058  0.207626   98  31.2   4678543  1527163   20   5.2
  gb18-4-0  5.0320 -3.1792    56925  0   21.5431  0.184050  103  32.2   5461119  1742917   23   8.3
  gb18-4-1  5.1102 -3.3256    54592  0   21.8202  0.185526  102  32.1   5589245  1822605   24   7.2
  gb18-4-2  5.1892 -3.4728    68169  0   22.5045  0.187734  103  32.1   5756491  1882244   24   6.1
  gb18-4-3  5.2689 -3.6204    68588  0   22.5452  0.191106  100  32.0   5574433  1901570   20   5.3
  gb18-4-4  5.1782 -3.0990    45677  0   21.0727  0.182577  102  32.3   5047248  1672839   22   8.8
  gb18-4-5  5.2569 -3.2455    51940  0   22.1681  0.183429  103  32.2   5275488  1757085   23   7.7
  gb18-4-6  5.3364 -3.3928    73611  0   23.5692  0.185235  103  32.1   5433976  1806658   22   6.3
  gb18-4-7  5.4163 -3.5405    60698  0   24.9481  0.189087  102  32.0   5413663  1818474   21   5.3
  gb18-5-0  4.7297 -3.3472    51099  0   24.8455  0.193937  106  32.0   6387641  1890682   28   7.4
  gb18-5-1  4.8066 -3.4931    49119  0   24.4653  0.195092  104  31.9   6397267  1936998   25   6.5
  gb18-5-2  4.8846 -3.6396    67981  1   23.1777  0.197371  104  32.0   6395497  1986456   23   6.0
  gb18-5-3  4.9635 -3.7864    81526  0   21.0232  0.199014  100  31.8   6160594  2007547   24   5.9
  gb18-5-4  4.8730 -3.2673    60082  0   22.6960  0.191251  105  32.1   5990942  1817819   29   7.8
  gb18-5-5  4.9506 -3.4136    63058  0   22.8514  0.192648  104  32.1   6043225  1884369   23   6.6
  gb18-5-6  5.0291 -3.5605    60103  0   22.4220  0.195102  105  32.2   6104550  1942807   25   6.0
  gb18-5-7  5.1084 -3.7076    59088  0   21.0028  0.197924  102  32.0   5988317  1971016   23   5.6
  gb18-6-0  5.4349 -4.3011    58707  0   22.6838  0.242542   82  26.1   4862122  1572205   16   5.1
  gb18-6-1  5.3543 -4.1565    73772  1   20.9068  0.239666   85  28.4   5037820  1737773   15   5.3
  gb18-6-2  5.2738 -4.0107    69181  1   19.8458  0.238444   90  30.2   5282582  1868142   12   5.3
  gb18-6-3  5.1934 -3.8641    60592  0   20.1993  0.235071   95  31.3   5603832  1946234   18   5.4
  gb18-6-4  5.2896 -4.3775    50485  0   19.3542  0.240146   77  23.9   4694829  1479627   13   4.5
  gb18-6-5  5.2089 -4.2336    60259  0   17.9569  0.237897   82  27.1   5015079  1703212   12   5.1
  gb18-6-6  5.1284 -4.0884    78830  1   17.8612  0.236780   88  29.5   5393130  1875736   13   5.5
  gb18-6-7  5.0482 -3.9424    65599  0   18.8527  0.234944   93  31.0   5733013  1973343   17   5.7
  gb18-7-0  5.7434 -4.1377    40655  0   30.7872  0.233096   90  30.2   4960918  1670649   18   5.7
  gb18-7-1  5.6635 -3.9919    67676  0   29.5402  0.232040   92  30.9   5071698  1716488   16   5.0
  gb18-7-2  5.5832 -3.8450    50116  0   27.7649  0.227456   96  31.5   5239243  1764130   18   4.7
  gb18-7-3  5.5029 -3.6975    51976  0   26.4012  0.223288   97  31.7   5261829  1797096   20   4.8
  gb18-7-4  5.5961 -4.2161    40722  0   27.1738  0.233485   86  28.5   4893203  1646353   16   5.5
  gb18-7-5  5.5160 -4.0708    60688  0   25.0853  0.231499   90  30.0   5129839  1751500   15   5.2
  gb18-7-6  5.4356 -3.9243    66063  0   23.4970  0.227682   93  31.0   5257221  1834285   17   5.1
  gb18-7-7  5.3553 -3.7771    80266  0   22.4790  0.224093   96  31.6   5374790  1884736   16   4.9
  gb18-8-0  6.0525 -3.9708    47571  0   34.2630  0.217705   94  31.6   4726418  1540939   18   5.5
  gb18-8-1  5.9731 -3.8246    41648  1   34.5617  0.217475   95  31.6   4795346  1509168   16   4.7
  gb18-8-2  5.8931 -3.6775    40451  0   33.3883  0.213538   97  31.4   4851878  1499074   18   4.4
  gb18-8-3  5.8127 -3.5298    38798  0   31.8742  0.209312   96  31.2   4774801  1506162   19   4.5
  gb18-8-4  5.9051 -4.0508    52103  0   33.8861  0.219380   94  31.4   4902612  1630522   17   5.6
  gb18-8-5  5.8253 -3.9048    48806  0   33.2914  0.218262   96  31.6   5053700  1632024   18   4.9
  gb18-8-6  5.7451 -3.7578    44428  0   31.9828  0.213853  100  31.8   5221658  1647632   19   4.5
  gb18-8-7  5.6646 -3.6102    53038  0   30.1197  0.208461  102  31.8   5222672  1667257   20   4.6
  gb18-9-0  6.3594 -3.8023    27822  0   29.9973  0.235687   88  29.5   4019610  1242011   13   4.6
  gb18-9-1  6.2811 -3.6560    39222  0   30.2282  0.236638   84  28.6   3884407  1164799   12   4.2
  gb18-9-2  6.2020 -3.5090    31535  0   29.7941  0.235127   81  27.9   3731710  1115412   15   4.0
  gb18-9-3  6.1223 -3.3615    33139  0   29.6681  0.232464   78  27.3   3517402  1095046   12   3.8
  gb18-9-4  6.2133 -3.8827    29145  0   32.6302  0.237475   92  31.0   4413427  1397962   17   5.2
  gb18-9-5  6.1345 -3.7363    41572  0   33.0953  0.237716   90  30.5   4392835  1340837   14   4.5
  gb18-9-6  6.0550 -3.5891    44920  0   32.2568  0.234762   88  30.1   4256565  1305426   17   4.3
  gb18-9-7  5.9750 -3.4414    36639  0   31.5587  0.230807   86  29.6   4062541  1296707   16   4.2
 gb18-10-0  6.6626 -3.6326    31095  0   22.7722  0.257648   77  23.6   3108666   887032   10   3.0
 gb18-10-1  6.5855 -3.4870    28501  1   23.2668  0.259832   70  21.5   2796064   771515    9   3.0
 gb18-10-2  6.5073 -3.3407    24165  0   23.7794  0.262233   65  19.9   2625399   691630    9   2.9
 gb18-10-3  6.4281 -3.1941    12333  0   24.4960  0.265050   60  18.8   2395679   643845    6   2.6
 gb18-10-4  6.5197 -3.7128    36554  0   26.2492  0.258993   82  26.8   3550262  1057282   13   3.9
 gb18-10-5  6.4419 -3.5668    41586  1   26.3995  0.260962   76  25.3   3270259   957454   11   3.7
 gb18-10-6  6.3632 -3.4201    26453  0   26.3844  0.262387   72  24.2   3100588   891186    9   3.4
 gb18-10-7  6.2836 -3.2731    27437  0   26.8388  0.261123   68  23.3   2886388   856357   11   3.3
  gb19-1-0  6.8269 -3.7569    28432  0   21.7497  0.209823   80  24.9   3284206   964449    9   2.5
  gb19-1-1  6.9059 -3.9023    37222  0   21.2796  0.209323   84  27.4   3519520  1102809    9   2.4
  gb19-1-2  6.9850 -4.0489    56474  0   20.1103  0.209926   89  29.5   3846037  1226391   10   2.3
  gb19-1-3  7.0640 -4.1962    36830  0   19.6406  0.211371   87  30.3   3840271  1296622   10   2.3
  gb19-1-5  7.0519 -3.8267    23141  0   18.8385  0.210086   81  26.0   3274718  1005063    8   1.6
  gb19-1-6  7.1310 -3.9726    26224  0   18.8198  0.211655   87  28.7   3664918  1147136   10   1.8
  gb19-1-7  7.2098 -4.1194    55055  0   19.1353  0.214104   85  29.9   3635366  1231189   10   2.0
  gb19-2-0  6.5180 -3.9176    45023  0   27.8503  0.206673   89  29.5   3928390  1264471   11   4.4
  gb19-2-1  6.5966 -4.0641    47745  0   27.2017  0.205412   92  30.4   4114607  1363246   12   4.6
  gb19-2-2  6.6756 -4.2117    39898  1   26.4699  0.204994   95  31.2   4375009  1445812   14   4.5
  gb19-2-3  6.7546 -4.3599    40427  0   25.4421  0.205192   91  31.1   4205980  1472530   15   4.2
  gb19-2-4  6.6659 -3.8406    47284  0   24.7099  0.203310   84  27.4   3526883  1114170    9   3.5
  gb19-2-5  6.7448 -3.9866    44546  0   24.1970  0.201525   89  29.1   3852970  1235722   10   3.4
  gb19-2-6  6.8239 -4.1338    45035  0   23.4422  0.200903   93  30.4   4174015  1339146   12   3.4
  gb19-2-7  6.9029 -4.2817    55108  0   22.1452  0.200669   89  30.7   3990016  1383367   13   3.2
  gb19-3-0  6.2065 -4.0815    46015  0   33.2977  0.209876   94  31.7   4478856  1535508   15   6.0
  gb19-3-1  6.2845 -4.2286    54714  2   32.7973  0.210063   95  31.7   4562406  1591689   16   6.6
  gb19-3-2  6.3630 -4.3766    53141  0   31.9105  0.210510   97  31.8   4655897  1627472   15   6.7
  gb19-3-3  6.4419 -4.5251    61013  0   30.8605  0.211215   91  31.3   4378239  1609854   14   6.4
  gb19-3-4  6.3547 -4.0031    38949  0   31.3270  0.206223   93  31.0   4300478  1419544   13   5.4
  gb19-3-5  6.4331 -4.1500    59626  0   30.6783  0.205745   96  31.5   4454711  1498700   15   5.8
  gb19-3-6  6.5119 -4.2978    54910  0   29.6683  0.205621  100  31.9   4671158  1559535   15   5.8
  gb19-3-7  6.5910 -4.4462    55168  0   28.6092  0.206056   94  31.5   4448477  1563527   15   5.4
  gb19-4-0  5.8968 -4.2456    63404  0   32.9605  0.245025   90  30.2   4668415  1633548   16   6.3
  gb19-4-1  5.9736 -4.3929    57943  1   33.1936  0.246282   86  29.5   4467200  1608432   17   7.0
  gb19-4-2  6.0512 -4.5409    70869  0   32.8971  0.247692   84  28.9   4246211  1571036   15   7.2
  gb19-4-3  6.1294 -4.6892    72209  0   32.0497  0.248716   75  28.0   3788735  1499004   14   7.1
  gb19-4-4  6.0440 -4.1669    44756  0   33.8290  0.242298   93  31.4   4634405  1618458   17   6.4
  gb19-4-5  6.1213 -4.3142    60781  0   33.6869  0.242788   92  31.1   4552772  1637782   17   7.1
  gb19-4-6  6.1994 -4.4623    72359  1   33.0153  0.243536   91  30.9   4471933  1638429   15   7.3
  gb19-4-7  6.2779 -4.6109    63934  0   32.1688  0.244910   83  30.2   4130329  1593591   13   7.0
  gb19-5-0  5.5925 -4.4104    64592  0   27.1955  0.222546   79  25.0   4459634  1453930   15   5.2
  gb19-5-1  5.6681 -4.5571    65487  0   29.3429  0.225018   72  22.8   4001829  1304264   16   5.2
  gb19-5-2  5.7447 -4.7045    45297  0   30.6285  0.227173   68  21.1   3685847  1179180   14   5.1
  gb19-5-3  5.8222 -4.8520    43581  0   30.5525  0.227969   59  19.7   3184773  1062204   11   4.9
  gb19-5-4  5.7369 -4.3321    64195  1   30.2571  0.224037   84  27.9   4580963  1572174   16   5.9
  gb19-5-5  5.8131 -4.4791    64562  0   31.8421  0.225966   78  26.4   4198196  1482929   15   6.2
  gb19-5-6  5.8902 -4.6268    49617  0   31.7397  0.226572   75  25.4   3906890  1399833   16   6.4
  gb19-5-7  5.9682 -4.7748    63971  1   31.3346  0.227263   67  24.3   3460674  1305330   14   6.3
  gb19-6-0  6.2888 -5.3714    36721  0   30.8049  0.268206   38  14.4   1931663   665627    6   2.5
  gb19-6-1  6.2096 -5.2260    31739  0   30.1372  0.269058   44  18.1   2269000   865175    8   3.7
  gb19-6-2  6.1304 -5.0794    30536  1   30.3342  0.268731   51  21.0   2660717  1044214   11   4.9
  gb19-6-3  6.0514 -4.9320    44973  1   30.5481  0.267886   59  22.9   3024302  1185910   12   5.8
  gb19-6-4  6.1424 -5.4462    38274  0   29.4704  0.269344   33  11.6   1662283   527043    6   2.1
  gb19-6-5  6.0632 -5.3016    44184  0   29.3188  0.270789   38  14.5   1964200   684158    7   3.0
  gb19-6-6  5.9840 -5.1556    65336  0   29.5469  0.270986   44  16.7   2311032   826054   10   4.0
  gb19-6-7  5.9052 -5.0088    50267  0   30.0589  0.271196   51  18.3   2684470   944838   10   4.6
  gb19-7-0  6.5990 -5.2110    27276  0   32.6495  0.258217   49  18.1   2448781   866757    7   2.6
  gb19-7-1  6.5204 -5.0645    50456  1   31.4779  0.256066   58  22.9   2927095  1120717   11   3.9
  gb19-7-2  6.4416 -4.9169    43795  0   30.9286  0.255256   67  26.5   3378131  1335872   12   5.2
  gb19-7-3  6.3626 -4.7686    51850  0   31.1147  0.254264   75  28.9   3738599  1491862   12   6.3
  gb19-7-4  6.4507 -5.2880    42336  0   31.8015  0.258772   44  16.8   2261582   791233    7   2.8
  gb19-7-5  6.3719 -5.1419    74058  0   31.1542  0.257748   52  21.2   2697781  1027824   11   4.1
  gb19-7-6  6.2930 -4.9946    20323  0   30.8168  0.257506   60  24.6   3122549  1234005   12   5.4
  gb19-7-7  6.2140 -4.8467    61872  1   31.1410  0.257042   67  26.7   3403957  1385764   12   6.4
  gb19-8-0  6.9104 -5.0476    31814  0   29.8102  0.228254   56  18.8   2742230   924209    8   1.7
  gb19-8-1  6.8323 -4.9006    50629  0   28.7673  0.222833   67  23.9   3289618  1180203   11   2.7
  gb19-8-2  6.7537 -4.7527    65812  0   27.8768  0.218875   79  27.8   3810931  1381949   11   3.6
  gb19-8-3  6.6748 -4.6042    55952  0   27.8254  0.216103   87  30.3   4126702  1505201   12   4.5
  gb19-8-4  6.7619 -5.1261    63468  0   31.6638  0.233970   53  18.7   2595934   910088    8   2.2
  gb19-8-5  6.6835 -4.9793    48435  0   30.7485  0.229258   63  23.7   3124212  1169936   11   3.3
  gb19-8-6  6.6047 -4.8315    33447  0   29.9631  0.225870   74  27.6   3696169  1386370   12   4.5
  gb19-8-7  6.5257 -4.6830    55864  0   29.9966  0.223183   83  30.0   4049271  1530334   12   5.5
  gb19-9-0  7.2195 -4.8822    77557  0   21.7757  0.238209   56  18.4   2620217   886798    6   1.3
  gb19-9-1  7.1425 -4.7351    72240  0   21.9003  0.236803   67  23.5   3146524  1119035   10   1.9
  gb19-9-2  7.0648 -4.5872    51132  0   21.4120  0.234540   78  27.5   3630766  1289920   10   2.3
  gb19-9-3  6.9865 -4.4390    33183  0   21.3996  0.232078   84  29.8   3822939  1372750   10   2.7
  gb19-9-4  7.0723 -4.9611    51524  0   24.7659  0.239963   56  18.6   2632739   909627    8   1.4
  gb19-9-5  6.9949 -4.8139    55020  0   24.8188  0.237875   67  23.7   3173641  1153611   12   2.1
  gb19-9-6  6.9168 -4.6659    54524  0   24.4557  0.236042   77  27.6   3627080  1336653   14   2.9
  gb19-9-7  6.8382 -4.5174    33650  1   24.5642  0.233839   86  30.1   3985691  1441214   14   3.6
 gb19-10-1  7.4484 -4.5694    46504  0   20.1954  0.228435   68  23.4   2996005  1050126    5   2.3
 gb19-10-2  7.3715 -4.4224    43536  0   19.8401  0.227007   78  27.4   3425785  1196742    5   2.2
 gb19-10-3  7.2938 -4.2751    51530  0   18.7546  0.223819   82  29.5   3542247  1252916    6   2.1
 gb19-10-4  7.3803 -4.7945    26334  0   20.4956  0.227441   58  18.3   2657311   862022    6   1.6
 gb19-10-5  7.3038 -4.6478    40369  0   19.8689  0.225944   67  23.4   3016448  1075503    6   1.9
 gb19-10-6  7.2264 -4.5004    32202  0   19.9488  0.223379   77  27.3   3470084  1232586    8   2.2
 gb19-10-7  7.1483 -4.3526    30263  0   20.0717  0.220531   84  29.7   3770594  1306728    9   2.3
  gb20-1-0  8.3740 -2.9345    25866  1   23.8038  0.204654   58  18.3   1886341   601602    8   4.3
  gb20-1-1  8.4533 -3.0797    20606  1   24.5412  0.203426   67  23.4   2230789   778795    8   4.8
  gb20-1-2  8.5326 -3.2261    52043  0   25.8513  0.202517   78  27.5   2701948   934493    9   4.9
  gb20-1-3  8.6118 -3.3733    27565  0   27.6280  0.201746   81  29.6   2821888  1028804    9   4.4
  gb20-1-5  8.5989 -3.0039    19177  0   25.1882  0.202956   68  23.4   2246163   756068    9   4.0
  gb20-1-6  8.6782 -3.1496    35868  0   27.1158  0.202203   79  27.5   2659860   908552   10   4.0
  gb20-1-7  8.7573 -3.2962    39937  0   29.7050  0.201708   81  29.6   2733237  1000459   10   3.7
  gb20-2-0  8.0657 -3.0958    44458  1   23.0614  0.203658   57  18.7   1959132   654423    8   4.6
  gb20-2-1  8.1446 -3.2422    27417  1   23.0291  0.202222   67  23.7   2367334   835169    8   5.1
  gb20-2-2  8.2237 -3.3896    31658  0   23.2060  0.200979   78  27.7   2845991   987182    9   5.2
  gb20-2-3  8.3030 -3.5377    23705  0   23.5572  0.199949   81  29.7   3027469  1080793   10   4.8
  gb20-2-4  8.2134 -3.0184    31073  0   23.4472  0.203949   57  18.5   1923307   630175    8   4.8
  gb20-2-5  8.2924 -3.1644    32648  0   23.7489  0.202704   68  23.6   2353609   812111    8   5.3
  gb20-2-6  8.3717 -3.3114    35097  1   24.4104  0.201696   79  27.6   2814422   965926    9   5.4
  gb20-2-7  8.4510 -3.4591    41094  0   25.3306  0.200709   81  29.7   2916775  1056715    9   4.9
  gb20-3-0  7.7553 -3.2602    37684  0   21.2658  0.219240   55  18.8   1930560   676592    7   2.8
  gb20-3-1  7.8335 -3.4071    30720  0   20.7184  0.218857   66  23.9   2414746   863075    8   3.3
  gb20-3-2  7.9123 -3.5549    29586  1   20.8740  0.218984   78  27.9   3019988  1024148   12   3.6
  gb20-3-3  7.9915 -3.7033    43044  0   20.6560  0.219544   82  29.9   3170250  1121841   12   3.5
  gb20-3-4  7.9033 -3.1814    42892  0   22.4312  0.220530   56  18.8   1984777   673331    8   3.8
  gb20-3-5  7.9819 -3.3282    63842  0   22.1628  0.219763   67  23.9   2427973   856512    9   4.3
  gb20-3-6  8.0609 -3.4758    36448  0   22.0017  0.219377   79  27.8   2987112  1011263   10   4.5
  gb20-3-7  8.1402 -3.6241    18800  0   21.8402  0.219382   82  29.8   3118835  1103309   12   4.3
  gb20-4-0  7.4463 -3.4254    33339  0   20.0357  0.206522   61  19.1   2236924   680628    6   1.2
  gb20-4-1  7.5233 -3.5725    26346  0   19.5617  0.204947   70  24.0   2649317   869709    7   1.4
  gb20-4-2  7.6010 -3.7204    26399  0   19.4796  0.205890   79  27.8   3111503  1035918    8   1.8
  gb20-4-3  7.6794 -3.8686    30798  0   20.1298  0.210291   80  29.7   3158080  1138956    9   2.2
  gb20-4-4  7.5933 -3.3465    33132  0   20.6188  0.207454   57  18.9   2071460   677664    7   1.8
  gb20-4-5  7.6707 -3.4936    36782  0   19.8955  0.204996   67  23.9   2472952   864224    8   2.2
  gb20-4-6  7.7489 -3.6416    41649  0   19.4381  0.204302   78  27.8   3049355  1030329   10   2.5
  gb20-4-7  7.8275 -3.7900    53039  0   19.4094  0.205711   81  29.8   3182481  1134058   10   2.7
  gb20-5-0  7.1422 -3.5906    39657  0   16.7397  0.222970   71  20.7   2663156   748975    6   1.0
  gb20-5-1  7.2180 -3.7372    39777  0   16.7768  0.222307   76  24.8   2948607   922617    6   1.1
  gb20-5-2  7.2949 -3.8844    32654  0   17.9252  0.225296   83  28.1   3402568  1080728    8   1.4
  gb20-5-3  7.3726 -4.0318    38938  0   19.5094  0.229199   83  29.7   3494996  1182039    7   1.7
  gb20-5-4  7.2863 -3.5120    35576  0   18.5162  0.225330   65  19.6   2402311   700431    7   1.0
  gb20-5-5  7.3627 -3.6588    35311  0   18.7632  0.224671   72  24.2   2740702   883647    7   1.1
  gb20-5-6  7.4401 -3.8064    25707  0   19.5860  0.227589   80  27.8   3189167  1047881    9   1.4
  gb20-5-7  7.5182 -3.9542    25259  0   20.1689  0.229371   82  29.7   3336134  1155826    8   1.8
  gb20-6-0  7.8397 -4.5501    53041  2   20.9975  0.249622   58  18.6   2495503   840944    7   2.9
  gb20-6-1  7.7604 -4.4049    39439  0   21.3015  0.250766   67  23.6   2818597  1030934    7   3.1
  gb20-6-2  7.6810 -4.2585    36912  1   21.4174  0.251145   77  27.5   3191978  1158868    7   2.8
  gb20-6-3  7.6017 -4.1112    53048  0   20.5628  0.247678   80  29.6   3287764  1197196    7   2.4
  gb20-6-4  7.6937 -4.6253    50668  0   20.9796  0.249741   58  18.4   2550504   837465    4   2.6
  gb20-6-5  7.6143 -4.4808    47618  0   21.0063  0.249789   68  23.5   2919071  1035347    6   2.8
  gb20-6-6  7.5349 -4.3350    35271  0   21.0051  0.249734   78  27.5   3288929  1170175    6   2.6
  gb20-6-7  7.4559 -4.1883    39446  0   20.5253  0.247764   81  29.5   3410739  1215950    6   2.2
  gb20-7-0  8.1493 -4.3892    72111  0   21.0497  0.248065   57  18.9   2304405   842797    6   2.6
  gb20-7-1  8.0705 -4.2428    43774  0   20.5843  0.246811   67  23.9   2681867  1024659    7   2.9
  gb20-7-2  7.9914 -4.0953    36632  0   20.5138  0.244875   78  27.8   3051753  1141303    8   2.9
  gb20-7-3  7.9122 -3.9472    34344  0   20.0080  0.242605   81  29.8   3196121  1176709    9   2.9
  gb20-7-4  8.0013 -4.4665    67711  0   21.0469  0.248798   57  18.7   2396912   845209    6   2.9
  gb20-7-5  7.9223 -4.3205    41609  0   21.0799  0.248110   68  23.8   2805794  1032479    6   3.0
  gb20-7-6  7.8431 -4.1734    32929  0   21.1904  0.246694   78  27.8   3188919  1154787    7   2.9
  gb20-7-7  7.7640 -4.0256    66716  0   20.7562  0.244615   80  29.7   3215566  1185586    9   2.6
  gb20-8-0  8.4600 -4.2250    51538  0   23.1060  0.223121   57  19.0   2263346   814166    8   2.4
  gb20-8-1  8.3817 -4.0782    53639  0   22.9449  0.221308   68  24.1   2673337   991229    9   2.9
  gb20-8-2  8.3029 -3.9304    30418  0   22.1971  0.219320   80  28.0   3069781  1105854   12   3.4
  gb20-8-3  8.2238 -3.7821    37097  0   21.8999  0.218735   82  29.9   3143186  1138972   12   3.8
  gb20-8-4  8.3119 -4.3038    42530  0   21.1285  0.223961   56  18.9   2239831   830847    7   2.4
  gb20-8-5  8.2332 -4.1571    41790  0   21.6974  0.222105   67  24.0   2665119  1010432    9   2.9
  gb20-8-6  8.1542 -4.0095    35761  0   20.9985  0.219890   79  27.9   3113965  1128148   11   3.2
  gb20-8-7  8.0749 -3.8612    25972  0   20.7203  0.218698   83  29.9   3241582  1162808   12   3.4
  gb20-9-0  8.7684 -4.0590    48819  0   28.2273  0.236958   57  19.1   2187800   759385    5   2.0
  gb20-9-1  8.6912 -3.9121    62440  0   27.9199  0.232972   68  24.1   2578047   934058    7   2.7
  gb20-9-2  8.6133 -3.7644    26453  0   27.3277  0.232318   79  28.0   2944064  1051976    9   3.4
  gb20-9-3  8.5348 -3.6163    31642  0   26.4510  0.232777   81  29.8   2961036  1089134    9   4.2
  gb20-9-4  8.6216 -4.1382    52108  1   25.1985  0.238262   57  19.0   2240676   787702    8   2.3
  gb20-9-5  8.5439 -3.9912    47890  0   24.8666  0.234553   68  24.1   2635157   963033   10   2.9
  gb20-9-6  8.4656 -3.8433    30330  1   24.4133  0.233362   78  27.9   2971443  1077530   12   3.6
  gb20-9-7  8.3868 -3.6950    43027  0   24.0564  0.233269   82  29.9   3064403  1114154   10   4.1
 gb20-10-0  9.0729 -3.8918    33761  0   37.3045  0.252498   58  19.2   2030784   698112    4   1.3
 gb20-10-1  8.9969 -3.7455    33384  0   36.9433  0.247350   68  24.2   2273809   862873    6   1.8
 gb20-10-2  8.9198 -3.5986    16374  0   35.7613  0.245737   78  28.0   2623320   982070    8   2.4
 gb20-10-3  8.8419 -3.4514    45593  1   32.7212  0.244169   81  29.8   2725129  1028157   10   3.1
 gb20-10-4  8.9292 -3.9707    39681  0   32.6394  0.254060   59  19.2   2193947   731432    4   1.7
 gb20-10-5  8.8526 -3.8241    33197  0   32.0528  0.248187   68  24.2   2435792   898100    7   2.3
 gb20-10-6  8.7750 -3.6768    25861  0   31.2235  0.245929   78  28.0   2785201  1017276    9   3.1
 gb20-10-7  8.6967 -3.5291    51700  0   29.7147  0.244625   82  29.9   2887176  1060883    9   3.8
  gb21-1-0  9.9187 -2.1094     8081  0   11.9244  0.223954   33  12.1    806177   258233    2   0.3
  gb21-1-1  9.9981 -2.2545    13581  0   11.7072  0.222673   39  15.1    908955   326394    2   0.5
  gb21-1-2 10.0776 -2.4008    21997  0   11.4989  0.221444   45  17.4   1015920   374309    2   0.6
  gb21-1-3 10.1570 -2.5479     9194  0   13.2693  0.227119   46  18.5   1034308   389977    3   0.7
  gb21-1-5 10.1436 -2.1785     7267  0   11.5006  0.221454   33  11.3    795647   219895    2   0.2
  gb21-2-0  9.6109 -2.2712    15331  0   12.3988  0.202402   44  17.0   1093766   436773    2   0.9
  gb21-2-1  9.6899 -2.4175    36135  0   12.1713  0.201492   53  21.4   1283920   554070    2   1.3
  gb21-2-2  9.7692 -2.5648    30740  0   12.7675  0.203624   60  24.6   1472836   636972    3   1.6
  gb21-2-3  9.8487 -2.7127    24804  0   13.4480  0.206075   62  26.2   1531349   666168    3   1.7
  gb21-2-4  9.7583 -2.1937    10736  0   12.1698  0.201486   39  15.0    961219   357591    2   0.6
  gb21-2-5  9.8375 -2.3394    29716  0   11.9455  0.200589   47  18.9   1113766   453418    2   0.9
  gb21-2-6  9.9170 -2.4863    15441  0   12.6172  0.203004   53  21.8   1239663   519249    3   1.1
  gb21-2-7  9.9964 -2.6339    19258  0   13.3600  0.205693   54  23.1   1259628   540468    3   1.2
  gb21-3-0  9.3004 -2.4363    20344  0   12.8745  0.207719   54  18.8   1444652   530856    2   1.1
  gb21-3-1  9.3788 -2.5831    31693  0   12.6525  0.206494   63  23.7   1735349   677395    2   1.6
  gb21-3-2  9.4578 -2.7308    46657  1   14.4690  0.207569   73  27.4   1982628   784710    4   2.0
  gb21-3-3  9.5371 -2.8790    24697  0   15.3293  0.208755   77  29.2   2047690   830360    4   2.1
  gb21-3-4  9.4482 -2.3573    40658  0   12.6506  0.206484   50  18.3   1316475   501850    2   1.1
  gb21-3-5  9.5270 -2.5039    35618  0   12.4238  0.205233   59  23.0   1566278   637432    2   1.5
  gb21-3-6  9.6062 -2.6514    50203  0   12.9400  0.206273   69  26.6   1747985   732716    3   1.9
  gb21-3-7  9.6857 -2.7996    49158  1   13.5508  0.207661   71  28.3   1831529   769983    3   2.1
  gb21-4-0  8.9924 -2.6018    36893  0   19.3020  0.203863   57  18.7   1743806   546258    6   1.3
  gb21-4-1  9.0696 -2.7488    20083  0   20.1086  0.202352   68  23.8   2062625   705224    6   1.6
  gb21-4-2  9.1475 -2.8965    20166  0   21.6694  0.202067   78  27.7   2351268   832595    7   1.8
  gb21-4-3  9.2261 -3.0447    27172  0   23.7811  0.202414   80  29.6   2413060   901375    7   1.9
  gb21-4-4  9.1391 -2.5227    25202  0   16.1392  0.198908   56  18.8   1632869   543682    5   1.2
  gb21-4-5  9.2168 -2.6697    23193  0   16.3643  0.197495   67  23.9   1912731   695879    5   1.6
  gb21-4-6  9.2951 -2.8175    14966  0   17.2738  0.197744   77  27.7   2199086   814634    6   1.9
  gb21-4-7  9.3740 -2.9658    23883  0   18.5072  0.198538   80  29.6   2275728   872790    6   2.0
  gb21-5-0  8.6888 -2.7677    31388  0   24.1138  0.237624   58  18.4   1898205   562301    8   2.4
  gb21-5-1  8.7648 -2.9142    26178  0   25.4893  0.236269   67  23.4   2178649   729453    9   2.8
  gb21-5-2  8.8419 -3.0612    38866  0   27.8579  0.235007   78  27.5   2568460   877204    9   2.9
  gb21-5-3  8.9198 -3.2085    33962  0   31.0470  0.234260   80  29.6   2652881   965686   10   2.7
  gb21-5-4  8.8326 -2.6888    25051  0   22.8997  0.236313   57  18.5   1784664   549422    8   1.7
  gb21-5-5  8.9092 -2.8355    31720  0   24.3269  0.234814   67  23.6   2115279   713642    8   2.0
  gb21-5-6  8.9868 -2.9829    22434  0   26.6693  0.233396   78  27.6   2497489   854646    8   2.2
  gb21-5-7  9.0652 -3.1307    39742  0   29.3670  0.232697   81  29.7   2592907   936194   10   2.2
  gb21-6-0  9.3874 -3.7260    42507  0   39.3395  0.247831   58  18.8   1902559   617963    6   0.8
  gb21-6-1  9.3078 -3.5809    22018  0   37.6543  0.243862   67  23.8   2172772   778621    8   1.1
  gb21-6-2  9.2283 -3.4346    31677  0   35.8019  0.241553   77  27.7   2465645   899138    9   1.5
  gb21-6-3  9.1489 -3.2875    40105  0   32.9183  0.239259   80  29.7   2558053   952057    8   1.8
  gb21-6-4  9.2416 -3.8014    33693  0   42.0694  0.249112   58  19.1   1950402   657628    5   0.9
  gb21-6-5  9.1620 -3.6571    31677  0   40.4829  0.245449   68  24.1   2239424   821639    7   1.3
  gb21-6-6  9.0825 -3.5114    41037  0   37.7649  0.243713   78  27.9   2541970   940695   10   1.9
  gb21-6-7  9.0033 -3.3649    39167  0   34.7663  0.242963   80  29.8   2625802   988752   10   2.3
  gb21-7-0  9.6964 -3.5645    31820  0   27.0797  0.274187   56  18.1   1648801   522307    4   1.0
  gb21-7-1  9.6174 -3.4183    49668  0   25.2289  0.266158   66  23.2   1908401   673581    4   1.3
  gb21-7-2  9.5382 -3.2709    27507  0   22.8857  0.258671   77  27.3   2209731   798288    4   1.5
  gb21-7-3  9.4588 -3.1229    41730  0   20.5804  0.253357   80  29.4   2300964   867603    4   1.8
  gb21-7-4  9.5486 -3.6421    20066  0   32.7633  0.271749   57  18.5   1788800   570085    4   0.8
  gb21-7-5  9.4695 -3.4963    49081  0   32.1212  0.264830   68  23.6   2111496   728222    4   1.0
  gb21-7-6  9.3902 -3.3493    25037  0   29.4240  0.257785   78  27.6   2408130   850784    5   1.3
  gb21-7-7  9.3109 -3.2015    26168  0   26.4856  0.255069   80  29.6   2435906   908307    7   1.7
  gb21-8-0 10.0066 -3.3998    16083  1   23.4649  0.227499   49  17.2   1271592   411283    3   1.3
  gb21-8-1  9.9282 -3.2531    18743  0   20.4967  0.216791   58  22.1   1531633   547851    3   1.6
  gb21-8-2  9.8492 -3.1054    36623  0   17.4123  0.205692   69  26.0   1775414   667465    3   1.8
  gb21-8-3  9.7699 -2.9572    28336  0   15.0222  0.197131   71  28.1   1839332   744832    3   2.0
  gb21-8-5  9.7799 -3.3322    12514  0   22.0438  0.216065   64  22.8   1733578   611688    4   1.5
  gb21-8-6  9.7007 -3.1847    12284  0   19.2623  0.205569   75  26.9   2019216   737236    4   1.8
  gb21-8-7  9.6213 -3.0366    13777  0   16.9508  0.197673   77  29.0   2060793   811884    4   2.0
  gb21-9-0 10.3144 -3.2333    15140  0   23.6369  0.247281   38  14.5    922658   282657    3   0.9
  gb21-9-1 10.2372 -3.0865    22770  0   20.7135  0.243041   46  18.4   1117806   379150    3   1.0
  gb21-9-2 10.1591 -2.9389    27507  0   17.5703  0.238720   53  21.4   1263324   463839    3   1.1
  gb21-9-3 10.0804 -2.7909    20604  0   15.0190  0.235545   54  22.9   1288626   520156    3   1.2
  gb21-9-4 10.1679 -3.3127     9959  0   23.5648  0.247338   43  16.1   1072201   346848    3   1.2
  gb21-9-5 10.0901 -3.1658    25266  0   20.6186  0.243199   52  20.6   1301453   465412    3   1.4
  gb21-9-6 10.0116 -3.0181    15515  0   17.4994  0.239084   60  24.1   1479624   569873    3   1.5
  gb21-9-7  9.9327 -2.8699    43951  0   15.0195  0.236176   62  26.0   1521647   639401    3   1.7
 gb21-10-1 10.5417 -2.9204     6162  0   21.2982  0.301102   32  11.2    669208   185166    2   0.3
 gb21-10-2 10.4645 -2.7736     6117  0   18.0355  0.298189   37  12.9    763674   223347    2   0.3
 gb21-10-4 10.4744 -3.1458     8876  0   24.1122  0.303614   32  11.8    716200   205761    2   0.5
 gb21-10-5 10.3977 -2.9993    12410  0   20.7900  0.302007   38  14.9    891290   274774    3   0.6
 gb21-10-7 10.2415 -2.7045     9060  0   15.0157  0.298657   46  18.4   1060783   375328    3   0.7


==> Table/Table3.dat <==
# 1 field      : field-chip-subfield
# 2 l          : galactic longitude (deg)
# 3 b          : galactic latitude  (deg)
# 4 Nstar      : number of star in the subfield
# 5 Nev        : number of event in the subfield
# 6 <tE>       : mean Einstein time scale (day)
# 7 <epsilon>  : mean detection efficiency
# 8 Nsub       : number of subfields used for estimating <tE> and <epsilon> within 2.5 degree around the subfield
# 9 NsubWT     : same as Nsub but weighted by Gaussian with Sigma of 1.0 degree
# 10 NstarMA   : number of stars in subfields used for estimating <tE> and <epsilon> within 2.5 degree around the subfield
# 11 NstarMAWT : same as NstarMA but weighted by Gaussian with Sigma of 1.0 degree
# 12 NevMA     : number of events in subfields used for estimating <tE> and <epsilon> within 2.5 degree around the subfield
# 13 NevMAWT   : same as NevMA but weighted by Gaussian with Sigma of 1.0 degree
#   field     l       b       Nstar Nev   <tE>  <epsilon> Nsub NsubWT  NstarMA NstarMAWT NevMA NevMAWT
   gb1-1-0 -4.1017 -2.2806     4422  0   16.8871  0.461872  197  65.8    857845   291888   10   3.6
   gb1-1-1 -4.0153 -2.4216     5232  1   16.7244  0.458846  222  76.0    964236   336007   10   4.0
   gb1-1-2 -3.9286 -2.5637     4018  0   16.5771  0.456436  242  86.4   1047689   380438   12   4.5
   gb1-1-3 -3.8421 -2.7067     4259  0   16.3613  0.453954  258  96.6   1114148   424250   12   4.9
   gb1-1-5 -3.8737 -2.3384     3250  0   16.4389  0.463195  228  71.8    993610   318353   12   3.9
   gb1-1-6 -3.7871 -2.4799     3257  0   16.2129  0.460654  250  82.1   1085756   362677   12   4.4
   gb1-1-7 -3.7008 -2.6223     4949  0   15.8439  0.457662  268  92.4   1161980   407198   13   4.8
   gb1-2-0 -4.4012 -2.4573     5308  0   17.5674  0.477266  191  71.5    825657   316113   10   3.8
   gb1-2-1 -4.3151 -2.5995     5553  0   17.5141  0.473501  212  82.0    913795   360519   10   4.2
   gb1-2-2 -4.2285 -2.7427     5326  0   17.4192  0.470002  226  92.2    973707   403799   10   4.7
   gb1-2-3 -4.1419 -2.8865     5195  0   17.2829  0.466870  239 102.2   1028245   445514   10   5.1
   gb1-2-4 -4.2578 -2.3726     5841  0   17.2352  0.482199  194  69.3    841489   307021   10   3.7
   gb1-2-5 -4.1715 -2.5143     5555  0   17.1295  0.478576  217  79.7    938230   351537   10   4.2
   gb1-2-6 -4.0848 -2.6570     5027  0   16.9862  0.475183  235  90.2   1013377   395754   10   4.6
   gb1-2-7 -3.9982 -2.8006     2100  0   16.8069  0.472108  249 100.3   1071814   438603   10   5.0
   gb1-3-0 -4.7029 -2.6379     5010  1   18.3709  0.462349  181  72.1    774782   317083    9   3.7
   gb1-3-1 -4.6173 -2.7806     5112  0   18.4269  0.457786  199  82.2    851576   359603    9   4.1
   gb1-3-2 -4.5310 -2.9242     4371  0   18.3669  0.454635  210  91.9    900819   400217   10   4.6
   gb1-3-3 -4.4443 -3.0682     4014  0   18.3151  0.451318  220 101.2    945337   438414   10   5.0
   gb1-3-4 -4.5592 -2.5517     5155  0   17.9507  0.469196  187  72.6    803745   319973   10   3.8
   gb1-3-5 -4.4733 -2.6941     5051  0   17.9530  0.465011  206  82.9    884676   363660   10   4.2
   gb1-3-6 -4.3867 -2.8375     4634  0   17.9093  0.461283  218  92.9    937651   405772   10   4.7
   gb1-3-7 -4.2999 -2.9815     4284  0   17.8181  0.458120  229 102.6    984166   445739   10   5.1
   gb1-4-0 -5.0034 -2.8182     4591  0   19.2333  0.445521  169  66.7    719859   292827    8   3.3
   gb1-4-1 -4.9190 -2.9611     4735  0   19.3880  0.440917  184  75.8    781719   330636    8   3.7
   gb1-4-2 -4.8337 -3.1048     4390  0   19.3811  0.437661  192  84.5    817011   366224    9   4.1
   gb1-4-3 -4.7477 -3.2487     4487  0   19.4044  0.434438  201  92.7    858950   399649    9   4.5
   gb1-4-4 -4.8608 -2.7318     4689  0   18.8717  0.451433  175  69.9    746675   307236    8   3.5
   gb1-4-5 -4.7759 -2.8747     4729  0   18.8759  0.447687  192  79.6    818059   347691    9   4.0
   gb1-4-6 -4.6901 -3.0184     4316  0   18.9256  0.443841  201  88.8    858985   385867    9   4.4
   gb1-4-7 -4.6040 -3.1626     4583  0   18.9184  0.440625  210  97.6    900718   421654    9   4.8
   gb1-5-0 -5.2980 -2.9987     4737  0   20.0364  0.420339  156  56.9    660127   248926    8   2.8
   gb1-5-1 -5.2147 -3.1411     4570  0   20.2474  0.415982  170  64.5    717120   280482    8   3.1
   gb1-5-2 -5.1302 -3.2840     4481  0   20.3957  0.412184  178  71.7    753887   310205    8   3.4
   gb1-5-3 -5.0450 -3.4271     5078  0   20.4780  0.409013  184  78.5    780557   337323    8   3.8
   gb1-5-4 -5.1584 -2.9127     4190  0   19.6476  0.425628  161  62.0    683088   271496    8   3.0
   gb1-5-5 -5.0744 -3.0553     4507  0   19.8340  0.421207  176  70.4    744889   306353    8   3.4
   gb1-5-6 -4.9894 -3.1986     4176  0   19.9608  0.417307  184  78.3    781044   339047    8   3.8
   gb1-5-7 -4.9037 -3.3421     4771  0   20.0234  0.414020  191  85.8    812937   369191    8   4.1
   gb1-6-0 -4.5521 -3.9215     4580  2   19.4959  0.415966  224 107.1    955076   449296    9   5.0
   gb1-6-1 -4.6388 -3.7806     4418  0   19.6935  0.416074  216 103.6    923562   437549    9   4.9
   gb1-6-2 -4.7256 -3.6385     4088  0   19.8359  0.417018  209  98.9    893467   420372    9   4.7
   gb1-6-3 -4.8123 -3.4955     4400  0   19.9178  0.418852  202  93.1    862383   398162    9   4.5
   gb1-6-4 -4.6939 -4.0042     4015  0   20.0415  0.409596  211  97.7    900076   408632    9   4.5
   gb1-6-5 -4.7807 -3.8639     4089  0   20.2243  0.409663  204  94.5    870805   398217    9   4.5
   gb1-6-6 -4.8674 -3.7224     4281  0   20.4375  0.409678  198  90.3    844258   382928    8   4.3
   gb1-6-7 -4.9539 -3.5800     4273  0   20.4933  0.411552  192  85.1    816775   363024    8   4.0
   gb1-7-0 -4.2511 -3.7452     4359  0   18.2467  0.400968  251 123.4   1067805   520783   10   5.7
   gb1-7-1 -4.3373 -3.6030     4094  0   18.4764  0.401195  241 119.0   1028349   505183   10   5.6
   gb1-7-2 -4.4238 -3.4598     3831  0   18.6585  0.402115  230 113.2    984422   483281   10   5.4
   gb1-7-3 -4.5104 -3.3159     3789  0   18.7878  0.403765  221 106.2    948472   456226   10   5.2
   gb1-7-4 -4.3948 -3.8299     4027  0   18.8768  0.394292  237 116.3   1008769   489321    9   5.4
   gb1-7-5 -4.4812 -3.6882     4301  0   19.0908  0.394458  228 112.4    974377   475821    9   5.3
   gb1-7-6 -4.5678 -3.5453     4150  0   19.2525  0.395337  219 107.1    937841   456326    9   5.1
   gb1-7-7 -4.6544 -3.4017     3901  0   19.3567  0.396965  211 100.7    904294   431620    9   4.9
   gb1-8-0 -3.9494 -3.5650     4016  0   16.8488  0.408376  277 132.9   1186516   565859   11   6.1
   gb1-8-1 -4.0350 -3.4224     3900  0   17.1424  0.409122  265 127.2   1135849   544527   11   6.0
   gb1-8-2 -4.1213 -3.2788     3952  0   17.4841  0.410750  253 120.3   1084470   517204   10   5.7
   gb1-8-3 -4.2079 -3.1348     3913  0   17.6703  0.412690  242 112.2   1038727   484948   10   5.5
   gb1-8-4 -4.0931 -3.6513     3896  0   17.4776  0.402255  264 129.3   1125474   547891   11   6.0
   gb1-8-5 -4.1791 -3.5088     3883  0   17.8391  0.403117  253 124.2   1079949   529488   10   5.8
   gb1-8-6 -4.2656 -3.3654     3802  0   18.0447  0.404368  241 117.8   1030200   504790   10   5.6
   gb1-8-7 -4.3523 -3.2214     3781  0   18.2031  0.406310  232 110.3    995635   475302   10   5.4
   gb1-9-0 -3.6502 -3.3834     3277  0   16.3530  0.445677  305 135.1   1307199   581450   14   6.2
   gb1-9-1 -3.7347 -3.2406     3339  0   15.9292  0.450702  292 128.0   1256014   553394   13   6.0
   gb1-9-2 -3.8201 -3.0971     4084  0   16.2325  0.451712  280 119.9   1205956   520258   13   5.8
   gb1-9-3 -3.9061 -2.9532     2872  0   16.5042  0.453143  265 110.7   1141890   482322   13   5.5
   gb1-9-4 -3.7926 -3.4700     4210  0   16.8625  0.440195  291 134.9   1247350   577470   12   6.2
   gb1-9-5 -3.8776 -3.3272     4016  0   16.4777  0.444801  279 128.5   1197949   552805   11   6.0
   gb1-9-6 -3.9634 -3.1835     4278  0   16.7607  0.445806  266 120.9   1142934   522295   11   5.8
   gb1-9-7 -4.0497 -3.0394     4069  0   17.0925  0.447376  255 112.4   1095736   487395   10   5.5
  gb1-10-0 -3.3553 -3.2018     4615  0   15.3319  0.488137  332 131.2   1436018   572425   14   6.0
  gb1-10-1 -3.4387 -3.0597     5045  1   14.8495  0.493766  318 122.6   1376797   536596   13   5.8
  gb1-10-2 -3.5232 -2.9169     5220  0   15.1924  0.494385  302 113.2   1309496   496670   13   5.5
  gb1-10-3 -3.6085 -2.7739     4874  0   15.5181  0.495283  285 103.2   1236259   453939   13   5.2
  gb1-10-4 -3.4947 -3.2880     4982  0   15.7974  0.482429  319 133.6   1371688   579158   14   6.1
  gb1-10-5 -3.5787 -3.1456     5065  0   15.3362  0.487720  305 125.8   1313730   546950   13   5.9
  gb1-10-6 -3.6637 -3.0024     4870  0   15.6632  0.488347  290 116.9   1249778   510040   13   5.7
  gb1-10-7 -3.7494 -2.8589     4645  0   15.9663  0.489348  278 107.5   1200543   470359   13   5.4
   gb2-1-0 -3.6203 -3.5662     3763  0   16.5565  0.467185  314 140.8   1341739   602204   14   6.3
   gb2-1-1 -3.5358 -3.7084     3857  0   16.6635  0.464230  329 144.9   1401901   616842   14   6.3
   gb2-1-2 -3.4511 -3.8519     3916  0   16.9379  0.460600  343 147.5   1457026   624684   14   6.2
   gb2-1-3 -3.3666 -3.9962     4382  0   17.4380  0.455958  357 148.5   1511869   625658   14   6.0
   gb2-1-5 -3.3929 -3.6274     3193  0   16.1921  0.468251  342 146.1   1461239   626107   14   6.3
   gb2-1-6 -3.3083 -3.7702     4139  0   16.5047  0.464168  356 149.7   1517161   638303   14   6.2
   gb2-1-7 -3.2239 -3.9139     4437  0   17.1773  0.459313  371 151.8   1577965   644009   15   6.0
   gb2-2-0 -3.9227 -3.7384     4321  0   17.6500  0.456312  283 135.5   1209741   573018   12   6.2
   gb2-2-1 -3.8386 -3.8818     4470  0   17.6953  0.454867  296 137.9   1260869   580047   12   6.1
   gb2-2-2 -3.7541 -4.0263     3940  0   17.8720  0.453013  307 138.6   1303365   579803   12   6.0
   gb2-2-3 -3.6694 -4.1714     4231  0   18.2377  0.450422  318 137.7   1343333   572565   12   5.7
   gb2-2-4 -3.7779 -3.6558     4376  0   17.1103  0.461407  296 138.8   1265231   589906   12   6.2
   gb2-2-5 -3.6935 -3.7988     4510  0   17.1867  0.459590  310 141.9   1319827   600270   12   6.2
   gb2-2-6 -3.6089 -3.9428     4008  0   17.4139  0.457235  324 143.5   1374164   603824   12   6.1
   gb2-2-7 -3.5243 -4.0876     4192  1   17.8513  0.454002  337 143.5   1424161   600260   12   5.8
   gb2-3-0 -4.2277 -3.9140     4590  0   18.8834  0.397443  255 123.4   1080930   516849   11   5.7
   gb2-3-1 -4.1442 -4.0580     4152  0   18.7685  0.396794  264 124.5   1115671   518201   12   5.6
   gb2-3-2 -4.0601 -4.2029     3758  0   18.8423  0.395831  273 124.0   1152651   512960   12   5.5
   gb2-3-3 -3.9755 -4.3483     3678  0   19.0570  0.394286  283 122.0   1192935   501439   12   5.2
   gb2-3-4 -4.0826 -3.8300     4561  0   18.2456  0.402788  269 130.0   1142952   546944   12   6.0
   gb2-3-5 -3.9987 -3.9738     4401  1   18.2575  0.401761  278 131.6   1178782   550399   12   5.9
   gb2-3-6 -3.9143 -4.1186     3817  0   18.3786  0.400358  289 131.7   1224313   547442   12   5.7
   gb2-3-7 -3.8296 -4.2638     3648  0   18.6637  0.398230  301 130.2   1271649   537889   12   5.5
   gb2-4-0 -4.5311 -4.0889     4627  0   19.5049  0.375846  226 105.2    959311   437620    9   4.8
   gb2-4-1 -4.4487 -4.2331     4545  0   19.2389  0.376923  233 105.5    986008   436074    9   4.7
   gb2-4-2 -4.3655 -4.3781     3960  0   19.9301  0.373188  240 104.5   1011889   428612   10   4.6
   gb2-4-3 -4.2815 -4.5233     3447  0   20.0361  0.372879  246 102.0   1033786   415398   10   4.3
   gb2-4-4 -4.3870 -4.0047     4409  0   18.9296  0.381432  239 114.4   1013994   477702    9   5.2
   gb2-4-5 -4.3041 -4.1489     4450  0   19.4545  0.378163  247 115.1   1044230   477273   10   5.2
   gb2-4-6 -4.2205 -4.2939     3914  0   19.5051  0.377803  255 114.3   1075360   470556   10   5.0
   gb2-4-7 -4.1363 -4.4393     3251  0   19.5296  0.377172  263 111.9   1107674   457814   11   4.8
   gb2-5-0 -4.8292 -4.2654     4910  0   20.7209  0.425174  201  83.5    854411   345661    8   3.8
   gb2-5-1 -4.7480 -4.4090     4767  0   20.4878  0.426167  206  83.5    874186   343064    8   3.7
   gb2-5-2 -4.6657 -4.5533     4327  0   20.2083  0.427629  210  82.3    888349   335573    8   3.5
   gb2-5-3 -4.5825 -4.6977     4093  0   20.9172  0.424061  215  80.0    906194   323810    9   3.3
   gb2-5-4 -4.6881 -4.1815     5156  0   20.1162  0.430188  214  94.1    910169   390531    9   4.3
   gb2-5-5 -4.6062 -4.3255     4542  0   19.8653  0.431266  219  94.2    927682   388031    9   4.2
   gb2-5-6 -4.5234 -4.4701     4453  0   20.4025  0.428363  224  93.0    946067   380310   10   4.1
   gb2-5-7 -4.4398 -4.6149     4176  0   20.4472  0.428301  229  90.6    962655   367484   10   3.8
   gb2-6-0 -4.0975 -5.1994     3615  0   22.8306  0.391170  232  69.8    949983   274566    7   2.4
   gb2-6-1 -4.1821 -5.0572     3397  0   21.7459  0.396938  236  76.1    978439   301851    8   2.8
   gb2-6-2 -4.2669 -4.9137     3074  0   21.1018  0.399901  236  81.8    982712   326658    8   3.1
   gb2-6-3 -4.3515 -4.7694     3201  0   20.6356  0.403924  233  86.6    974970   348333   10   3.5
   gb2-6-4 -4.2407 -5.2798     3229  0   22.7059  0.390787  210  60.9    857799   238396    7   2.1
   gb2-6-5 -4.3255 -5.1383     3480  0   21.9341  0.394364  215  66.6    888672   263058    7   2.4
   gb2-6-6 -4.4102 -4.9954     3309  0   21.2871  0.397663  217  71.8    903552   285845    8   2.7
   gb2-6-7 -4.4946 -4.8517     3540  0   21.0360  0.399963  216  76.2    906030   305798    9   3.0
   gb2-7-0 -3.7937 -5.0274     3979  0   22.6863  0.390631  279  89.5   1147592   355356    9   3.2
   gb2-7-1 -3.8778 -4.8840     3909  0   21.3320  0.400257  282  96.6   1174019   386703   11   3.7
   gb2-7-2 -3.9623 -4.7394     3422  0   20.4462  0.405512  279 102.8   1168064   414625   11   4.1
   gb2-7-3 -4.0468 -4.5943     3711  0   19.8736  0.408890  271 107.9   1137991   437939   11   4.4
   gb2-7-4 -3.9389 -5.1099     3685  0   22.5675  0.390053  256  80.0   1050653   316090    9   2.9
   gb2-7-5 -4.0232 -4.9670     3507  0   21.3584  0.397345  260  86.9   1078695   345888   10   3.3
   gb2-7-6 -4.1077 -4.8228     3294  0   20.8135  0.402245  258  92.9   1077777   372731   10   3.6
   gb2-7-7 -4.1923 -4.6780     3413  0   20.3198  0.404827  252  97.9   1056229   395567   10   4.0
   gb2-8-0 -3.4876 -4.8527     3609  0   23.0069  0.326720  327 109.5   1346046   439101   10   3.8
   gb2-8-1 -3.5712 -4.7088     3250  0   21.2378  0.337389  328 116.4   1363852   470802   12   4.3
   gb2-8-2 -3.6554 -4.5639     3261  0   20.0482  0.344230  319 122.1   1334451   497629   12   4.8
   gb2-8-3 -3.7399 -4.4186     3504  0   19.2191  0.349178  312 126.8   1311993   520364   12   5.1
   gb2-8-4 -3.6329 -4.9367     3569  0   22.8548  0.325671  304 100.0   1251863   399049    9   3.5
   gb2-8-5 -3.7168 -4.7930     3019  0   21.3198  0.335594  306 107.1   1273920   431057   11   4.0
   gb2-8-6 -3.8012 -4.6483     3063  0   20.2704  0.341413  299 113.2   1252732   458758   11   4.4
   gb2-8-7 -3.8858 -4.5029     3357  0   19.5613  0.345469  291 118.1   1224599   482187   11   4.8
   gb2-9-0 -3.1851 -4.6757     4592  0   23.2243  0.375132  370 128.3   1525690   520692   12   4.4
   gb2-9-1 -3.2676 -4.5317     4022  0   21.2738  0.387379  369 134.0   1539357   548995   13   4.8
   gb2-9-2 -3.3509 -4.3869     3996  0   19.7990  0.396542  359 138.5   1507442   571606   13   5.2
   gb2-9-3 -3.4348 -4.2417     4120  0   18.6163  0.403498  349 141.7   1471079   588909   12   5.5
   gb2-9-4 -3.3291 -4.7601     3916  0   23.1442  0.374659  351 119.6   1444089   482382   12   4.2
   gb2-9-5 -3.4121 -4.6160     3498  0   21.1970  0.385888  348 125.9   1447811   512289   12   4.6
   gb2-9-6 -3.4958 -4.4711     3383  0   19.8637  0.394116  339 131.1   1419219   537501   12   5.0
   gb2-9-7 -3.5799 -4.3257     3502  0   18.9047  0.400123  328 135.0   1379689   557465   12   5.4
  gb2-10-0 -2.8872 -4.4986     4348  0   23.1466  0.412443  407 145.1   1681416   595953   12   4.6
  gb2-10-1 -2.9685 -4.3552     4327  0   21.0180  0.427827  404 148.7   1687438   617328   15   5.1
  gb2-10-2 -3.0509 -4.2112     4549  0   19.3870  0.439202  395 151.2   1662495   632775   15   5.4
  gb2-10-3 -3.1341 -4.0669     4224  0   18.1293  0.448345  386 152.3   1634739   642307   15   5.8
  gb2-10-4 -3.0280 -4.5827     4654  0   23.2321  0.411465  390 137.4   1609954   561162   12   4.5
  gb2-10-5 -3.1099 -4.4390     4537  0   21.1954  0.425153  388 142.1   1618147   586128   13   5.0
  gb2-10-6 -3.1929 -4.2946     4208  1   19.6115  0.435915  380 145.7   1596527   605581   13   5.3
  gb2-10-7 -3.2765 -4.1498     4138  0   18.4085  0.444391  368 147.8   1554034   618654   13   5.6
   gb3-1-0 -2.1060 -2.6851     3487  1   15.7431  0.483421  388 115.9   1810259   549326   26   7.7
   gb3-1-1 -2.0213 -2.8272     4711  0   15.6624  0.481452  412 128.9   1913908   609059   26   8.0
   gb3-1-2 -1.9365 -2.9704     4800  0   16.1920  0.475315  433 141.2   1999947   664639   29   8.4
   gb3-1-3 -1.8517 -3.1146     4677  0   16.3445  0.472390  453 152.7   2075563   714472   29   8.6
   gb3-1-5 -1.8786 -2.7458     3869  0   16.3371  0.477794  408 127.2   1925031   610420   29   8.8
   gb3-1-6 -1.7938 -2.8885     4755  0   16.7096  0.473755  430 139.9   2014121   668506   30   9.2
   gb3-1-7 -1.7092 -3.0320     5226  0   16.7978  0.471288  451 151.8   2097959   721065   30   9.4
   gb3-2-0 -2.4078 -2.8579     3863  0   14.8160  0.480278  396 121.5   1788009   559442   24   6.7
   gb3-2-1 -2.3235 -3.0012     5054  0   15.3250  0.476473  416 133.3   1870351   612303   26   7.0
   gb3-2-2 -2.2388 -3.1455     5646  0   15.5458  0.473191  433 144.4   1937998   660624   25   7.1
   gb3-2-3 -2.1540 -3.2905     5363  0   15.7308  0.469308  449 154.5   1996790   702956   27   7.2
   gb3-2-4 -2.2633 -2.7751     3726  0   14.8960  0.483286  391 118.5   1793053   553090   26   7.1
   gb3-2-5 -2.1787 -2.9179     5047  0   15.4912  0.477930  414 131.0   1888714   609610   26   7.4
   gb3-2-6 -2.0939 -3.0617     5096  0   15.6365  0.475064  435 142.9   1975100   662102   26   7.6
   gb3-2-7 -2.0091 -3.2063     5010  0   15.9506  0.472297  453 153.7   2043435   708363   27   7.8
   gb3-3-0 -2.7122 -3.0341     4906  0   13.9973  0.480620  396 128.6   1751472   578564   21   6.2
   gb3-3-1 -2.6285 -3.1780     4719  0   14.7258  0.474865  416 139.0   1832863   623355   23   6.4
   gb3-3-2 -2.5441 -3.3227     4924  0   15.0233  0.471030  433 148.4   1898440   662746   23   6.5
   gb3-3-3 -2.4594 -3.4680     4535  0   15.5049  0.466339  451 156.7   1968629   696354   23   6.5
   gb3-3-4 -2.5674 -2.9499     4808  0   14.5332  0.480244  398 125.1   1774239   568745   22   6.4
   gb3-3-5 -2.4832 -3.0935     5023  0   14.7893  0.477347  418 136.2   1852154   617453   23   6.6
   gb3-3-6 -2.3986 -3.2381     5037  1   15.0307  0.473903  434 146.5   1915007   661209   23   6.7
   gb3-3-7 -2.3138 -3.3832     4665  0   15.4561  0.468466  452 155.8   1989355   699664   25   6.8
   gb3-4-0 -3.0141 -3.2107     5097  0   14.4873  0.471600  375 135.4   1638782   597442   18   6.1
   gb3-4-1 -2.9317 -3.3548     5218  0   14.6356  0.467844  393 143.8   1711859   632255   18   6.2
   gb3-4-2 -2.8483 -3.4996     4538  0   15.1566  0.463327  410 151.1   1779956   661363   19   6.2
   gb3-4-3 -2.7644 -3.6448     4636  0   15.7445  0.457976  425 156.9   1834964   683397   20   6.2
   gb3-4-4 -2.8703 -3.1263     4993  0   14.2614  0.476296  388 132.4   1704734   589209   19   6.1
   gb3-4-5 -2.7874 -3.2704     5064  0   14.5201  0.473310  408 141.8   1786566   629155   22   6.3
   gb3-4-6 -2.7036 -3.4153     4668  0   14.8599  0.468932  422 150.0   1841247   662801   22   6.3
   gb3-4-7 -2.6194 -3.5606     4687  0   15.3104  0.463189  437 157.0   1898699   690263   21   6.2
   gb3-5-0 -3.3124 -3.3877     4848  0   15.5051  0.482453  345 140.2   1488954   608096   14   6.2
   gb3-5-1 -3.2311 -3.5312     4301  0   15.6738  0.479566  361 146.3   1552979   632245   15   6.2
   gb3-5-2 -3.1487 -3.6754     4641  0   16.0198  0.475274  375 151.1   1607538   649855   15   6.1
   gb3-5-3 -3.0654 -3.8197     4578  0   16.7693  0.470059  390 154.5   1665823   660950   16   6.0
   gb3-5-4 -3.1716 -3.3036     5184  0   14.9851  0.488292  359 138.3   1559042   604389   17   6.2
   gb3-5-5 -3.0896 -3.4474     4919  0   15.1431  0.484698  375 145.4   1622052   633372   17   6.2
   gb3-5-6 -3.0067 -3.5920     4705  0   15.6390  0.480320  392 151.5   1690293   656752   18   6.2
   gb3-5-7 -2.9229 -3.7367     4730  0   16.3103  0.474286  406 156.0   1744310   672869   17   6.0
   gb3-6-0 -2.5795 -4.3198     4400  0   22.1397  0.436877  449 159.9   1864512   666247   17   5.0
   gb3-6-1 -2.6643 -4.1777     4320  0   20.2152  0.451946  442 160.9   1856236   677650   17   5.3
   gb3-6-2 -2.7492 -4.0344     4342  0   18.5955  0.465050  431 160.6   1825893   682956   17   5.6
   gb3-6-3 -2.8340 -3.8902     4160  0   17.3088  0.476046  419 159.1   1788132   681733   17   5.8
   gb3-6-4 -2.7224 -4.4004     4007  0   22.6056  0.432359  429 153.4   1776249   634984   16   4.9
   gb3-6-5 -2.8073 -4.2590     4055  0   20.5785  0.448145  424 155.6   1775214   650767   17   5.2
   gb3-6-6 -2.8922 -4.1163     4555  0   18.9466  0.461098  414 156.6   1745382   660632   17   5.6
   gb3-6-7 -2.9768 -3.9728     4418  0   17.6733  0.471617  403 156.3   1708275   664325   17   5.8
   gb3-7-0 -2.2764 -4.1472     4535  0   20.5317  0.446161  480 171.1   2004910   724464   20   5.3
   gb3-7-1 -2.3607 -4.0039     4559  0   18.8089  0.459039  474 169.8   2004921   727384   20   5.6
   gb3-7-2 -2.4453 -3.8595     4643  0   17.3722  0.470427  463 167.0   1983178   723110   20   5.8
   gb3-7-3 -2.5300 -3.7145     4780  0   16.1982  0.480543  449 162.8   1939609   710876   21   6.1
   gb3-7-4 -2.4212 -4.2300     4404  0   21.4576  0.437531  466 166.2   1945573   698033   18   5.1
   gb3-7-5 -2.5057 -4.0872     4460  0   19.5492  0.451707  459 165.9   1937689   704843   19   5.4
   gb3-7-6 -2.5905 -3.9432     4398  0   17.9633  0.464087  448 164.3   1908804   704987   20   5.7
   gb3-7-7 -2.6751 -3.7985     4333  0   16.7010  0.474142  436 161.4   1869850   698101   20   6.0
   gb3-8-0 -1.9710 -3.9714     4234  0   19.1534  0.406305  496 178.9   2099644   772483   22   5.8
   gb3-8-1 -2.0548 -3.8276     4197  0   18.0412  0.413983  487 175.4   2081552   766411   25   6.2
   gb3-8-2 -2.1391 -3.6829     4379  0   16.9196  0.421386  476 170.4   2057168   752762   24   6.4
   gb3-8-3 -2.2238 -3.5377     4542  0   16.1085  0.428178  466 164.1   2035299   731531   24   6.6
   gb3-8-4 -2.1160 -4.0557     4212  0   19.6643  0.399037  489 175.6   2052526   750505   20   5.5
   gb3-8-5 -2.2001 -3.9121     4238  0   18.2239  0.410423  482 173.0   2043412   748549   22   5.8
   gb3-8-6 -2.2847 -3.7676     4553  0   17.2530  0.416975  474 169.2   2031805   739670   22   6.1
   gb3-8-7 -2.3695 -3.6224     4549  0   16.2887  0.424697  462 163.8   2000369   722563   22   6.3
   gb3-9-0 -1.6692 -3.7938     4822  0   18.4458  0.456267  510 183.9   2227773   814330   28   7.0
   gb3-9-1 -1.7519 -3.6499     4445  0   17.4497  0.462286  498 178.7   2191794   801073   26   7.3
   gb3-9-2 -1.8354 -3.5053     4773  0   16.8274  0.468023  484 172.0   2149459   779449   27   7.6
   gb3-9-3 -1.9194 -3.3602     4912  0   16.3320  0.472865  468 163.8   2096894   749073   27   7.7
   gb3-9-4 -1.8129 -3.8785     4293  0   18.6399  0.450780  502 181.8   2157538   794800   26   6.4
   gb3-9-5 -1.8960 -3.7345     4021  0   17.6172  0.458743  491 177.3   2124259   784477   27   6.8
   gb3-9-6 -1.9799 -3.5898     4261  0   16.7699  0.465629  480 171.4   2096448   766610   27   7.0
   gb3-9-7 -2.0642 -3.4445     4757  0   16.1082  0.471730  463 163.8   2041945   739545   27   7.2
  gb3-10-0 -1.3719 -3.6162     4723  0   18.4093  0.465103  524 186.6   2366061   851011   32   8.8
  gb3-10-1 -1.4533 -3.4729     5037  0   17.9185  0.467662  506 180.2   2309731   832655   32   9.1
  gb3-10-2 -1.5359 -3.3290     5061  0   17.4265  0.470653  489 172.4   2246510   805338   32   9.4
  gb3-10-3 -1.6193 -3.1849     5477  0   17.1632  0.472979  472 163.2   2182166   769182   32   9.5
  gb3-10-4 -1.5124 -3.7005     5150  0   18.1899  0.462657  516 185.5   2292958   833768   31   7.9
  gb3-10-5 -1.5945 -3.5569     4936  0   17.5543  0.465848  502 179.7   2250110   817800   30   8.2
  gb3-10-6 -1.6776 -3.4126     4944  0   17.0651  0.469384  488 172.4   2202037   793086   30   8.4
  gb3-10-7 -1.7614 -3.2680     5093  0   16.5927  0.473064  469 163.4   2135170   758999   29   8.5
   gb4-1-0 -0.5939 -1.8017     4176  0   19.4339  0.365440  323 102.3   1767036   591157   40  15.3
   gb4-1-1 -0.5091 -1.9437     5900  0   19.2786  0.365182  351 116.1   1907260   668349   43  17.1
   gb4-1-2 -0.4241 -2.0870     6221  0   19.1159  0.364913  380 129.8   2046530   742849   45  18.7
   gb4-1-3 -0.3393 -2.2310     6546  1   19.0576  0.365225  410 142.8   2181550   811864   45  20.0
   gb4-1-5 -0.3665 -1.8623     5349  0   18.9726  0.363972  345 114.5   1892984   670066   44  17.6
   gb4-1-6 -0.2817 -2.0048     6454  0   18.8960  0.364092  374 128.1   2031559   745291   44  19.2
   gb4-1-7 -0.1970 -2.1482     7183  0   18.8137  0.364397  402 141.0   2163163   815248   45  20.7
   gb4-2-0 -0.8961 -1.9749     6304  0   19.4791  0.415856  332 104.7   1779624   581436   39  14.3
   gb4-2-1 -0.8116 -2.1181     7315  0   19.3922  0.415053  361 118.7   1918820   656752   39  15.7
   gb4-2-2 -0.7268 -2.2623     6599  1   19.3571  0.414353  392 132.5   2061500   729164   41  17.0
   gb4-2-3 -0.6419 -2.4072     5567  0   19.3249  0.414286  420 145.5   2185843   795241   43  18.1
   gb4-2-4 -0.7517 -1.8919     4108  1   19.4742  0.413867  329 103.7   1781280   587408   39  14.8
   gb4-2-5 -0.6671 -2.0346     5474  0   19.4661  0.413252  356 117.6   1912992   663311   40  16.4
   gb4-2-6 -0.5822 -2.1784     5749  0   19.3128  0.412767  387 131.3   2058597   736934   43  17.9
   gb4-2-7 -0.4972 -2.3229     7143  0   19.2422  0.412684  415 144.3   2184203   804283   44  19.1
   gb4-3-0 -1.2008 -2.1505     4874  0   19.2149  0.434779  342 106.3   1783381   566052   33  12.6
   gb4-3-1 -1.1168 -2.2942     5788  0   19.1161  0.433309  372 120.5   1921308   638822   36  13.8
   gb4-3-2 -1.0321 -2.4388     5755  0   19.1144  0.432847  400 134.2   2047899   708018   37  14.8
   gb4-3-3 -0.9471 -2.5838     5912  0   19.1070  0.432487  429 147.3   2176850   771760   36  15.4
   gb4-3-4 -1.0561 -2.0659     4834  1   19.3968  0.431807  337 105.5   1782219   573269   34  13.3
   gb4-3-5 -0.9718 -2.2093     6148  0   19.3282  0.431123  366 119.6   1921072   647295   37  14.7
   gb4-3-6 -0.8869 -2.3537     6776  0   19.3006  0.430784  395 133.4   2055872   718131   38  15.8
   gb4-3-7 -0.8018 -2.4987     6391  0   19.2514  0.430261  425 146.4   2189742   783385   41  16.8
   gb4-4-0 -1.5018 -2.3289     3354  2   18.2943  0.431006  359 108.6   1800551   553811   27  10.7
   gb4-4-1 -1.4191 -2.4728     3168  0   18.3954  0.430811  388 122.6   1930815   623215   31  11.6
   gb4-4-2 -1.3356 -2.6175     5064  0   18.3046  0.430393  416 136.3   2051909   689146   33  12.3
   gb4-4-3 -1.2514 -2.7625     5270  0   18.3288  0.430276  440 149.0   2154815   748850   36  12.9
   gb4-4-4 -1.3583 -2.2442     3075  0   18.8426  0.429995  352 107.5   1802917   559772   31  11.6
   gb4-4-5 -1.2751 -2.3882     3907  0   18.7761  0.429598  380 121.6   1928709   630517   34  12.7
   gb4-4-6 -1.1911 -2.5329     5559  0   18.8080  0.429225  407 135.3   2046014   697717   35  13.5
   gb4-4-7 -1.1067 -2.6781     5627  0   18.7860  0.429015  435 148.2   2166520   759574   35  14.1
   gb4-5-1 -1.7172 -2.6493     4228  0   17.0995  0.458672  404 125.4   1940869   613196   29   9.7
   gb4-5-2 -1.6346 -2.7933     5641  0   17.0375  0.457663  426 138.4   2030248   673803   30  10.1
   gb4-5-3 -1.5511 -2.9375     5694  0   17.4794  0.454922  448 150.7   2117702   729008   33  10.5
   gb4-5-4 -1.6580 -2.4216     2018  0   17.7166  0.457135  372 110.2   1826957   550368   27   9.8
   gb4-5-5 -1.5759 -2.5653     3756  0   17.6943  0.456305  398 124.0   1940289   617140   30  10.6
   gb4-5-6 -1.4928 -2.7097     4821  0   17.7438  0.455297  423 137.4   2049366   680696   32  11.2
   gb4-5-7 -1.4089 -2.8543     5316  0   17.6813  0.454517  446 150.0   2145625   738262   33  11.6
   gb4-6-0 -1.0645 -3.4374     4697  0   18.6645  0.441067  536 187.7   2497839   886931   36  11.3
   gb4-6-1 -1.1495 -3.2954     5199  0   18.3844  0.442263  515 180.7   2422061   864480   37  11.7
   gb4-6-2 -1.2345 -3.1522     5280  0   18.2387  0.443553  493 172.1   2339073   832688   36  11.8
   gb4-6-3 -1.3194 -3.0082     5457  0   18.0962  0.444707  469 162.0   2242981   791290   36  11.9
   gb4-6-4 -1.2071 -3.5182     4576  0   18.4886  0.441997  529 187.2   2433036   870082   36  10.2
   gb4-6-5 -1.2922 -3.3770     5197  0   18.1375  0.443431  511 180.5   2372273   849401   35  10.4
   gb4-6-6 -1.3772 -3.2345     5323  0   17.8638  0.445103  490 172.2   2291190   819095   35  10.7
   gb4-6-7 -1.4620 -3.0910     5460  0   17.6015  0.446950  469 162.4   2205746   779762   33  10.6
   gb4-7-0 -0.7620 -3.2643     5610  0   19.0485  0.411570  540 187.6   2589057   921187   37  14.2
   gb4-7-1 -0.8464 -3.1212     5481  0   18.9303  0.411161  515 180.2   2499020   896453   37  14.5
   gb4-7-2 -0.9312 -2.9770     5550  0   18.7884  0.411135  488 171.2   2397128   861639   36  14.6
   gb4-7-3 -1.0161 -2.8320     5245  0   18.7404  0.411263  462 160.7   2284825   816812   36  14.5
   gb4-7-4 -0.9065 -3.3474     5214  0   18.9443  0.411912  538 187.8   2541544   904539   36  12.7
   gb4-7-5 -0.9912 -3.2047     5009  0   18.7302  0.412124  513 180.4   2451620   880526   37  13.1
   gb4-7-6 -1.0761 -3.0608     5407  0   18.3572  0.413751  488 171.6   2359390   847072   36  13.2
   gb4-7-7 -1.1609 -2.9163     5617  0   18.3418  0.414249  464 161.3   2258071   803979   36  13.2
   gb4-8-0 -0.4571 -3.0876     5493  0   19.3795  0.352607  538 186.6   2652344   955792   44  17.7
   gb4-8-1 -0.5410 -2.9439     5428  0   19.2665  0.351751  510 178.9   2540007   928525   43  17.9
   gb4-8-2 -0.6255 -2.7993     5360  0   19.2379  0.351201  483 169.8   2435344   891675   42  17.8
   gb4-8-3 -0.7104 -2.6542     5667  0   19.2366  0.350800  456 159.3   2323086   844526   41  17.5
   gb4-8-4 -0.6018 -3.1721     5534  0   19.3054  0.354326  540 187.1   2626724   939417   40  16.0
   gb4-8-5 -0.6861 -3.0286     5222  1   19.2315  0.353777  515 179.7   2535235   913889   39  16.2
   gb4-8-6 -0.7708 -2.8842     5310  0   19.0899  0.352999  487 170.6   2425555   877777   40  16.3
   gb4-8-7 -0.8558 -2.7392     5427  1   19.0649  0.352875  459 160.0   2309435   831562   40  16.1
   gb4-9-0 -0.1571 -2.9080     4479  0   19.2824  0.409264  529 184.7   2680670   987347   50  20.9
   gb4-9-1 -0.2399 -2.7643     4985  0   19.2378  0.407950  505 177.0   2580342   958160   47  20.9
   gb4-9-2 -0.3235 -2.6198     4499  0   19.1938  0.407072  476 167.7   2456686   917879   47  20.7
   gb4-9-4 -0.3004 -2.9930     5816  1   19.4308  0.410040  534 185.6   2674881   972874   46  19.4
   gb4-9-5 -0.3837 -2.8492     5542  0   19.3233  0.408896  508 178.0   2568328   944653   45  19.5
   gb4-9-6 -0.4678 -2.7046     5582  0   19.2730  0.408148  481 168.8   2451518   905950   45  19.4
   gb4-9-7 -0.5523 -2.5595     5587  0   19.3056  0.407539  450 158.0   2313850   856401   43  18.9
  gb4-10-0  0.1409 -2.7316     5977  0   18.9314  0.424351  515 182.0   2661155  1010766   53  23.5
  gb4-10-1  0.0594 -2.5884     6427  1   18.8071  0.422907  488 174.0   2542826   977819   51  23.3
  gb4-10-2 -0.0233 -2.4446     6657  0   18.7320  0.421436  460 164.5   2423152   934743   48  22.8
  gb4-10-3 -0.1068 -2.3006     6120  0   18.7654  0.420508  432 153.7   2299644   881594   47  21.9
  gb4-10-4  0.0006 -2.8161     5139  0   19.1201  0.424441  525 183.6   2684564  1001637   50  22.3
  gb4-10-5 -0.0816 -2.6726     5406  0   19.0403  0.423095  499 175.7   2575100   970672   50  22.3
  gb4-10-6 -0.1648 -2.5284     4729  0   18.9900  0.421870  470 166.3   2452562   928978   49  21.9
  gb4-10-7 -0.2488 -2.3839     4579  0   19.0007  0.420889  439 155.5   2316741   876759   46  21.1
   gb5-1-3  1.1704 -1.3459     5267  1   14.1793  0.336277  314 100.8   1802487   612162   49  18.3
   gb5-1-7  1.3125 -1.2630     5419  0   13.8625  0.336471  301  94.2   1724821   567315   46  17.2
   gb5-2-2  0.7835 -1.3776     5630  1   15.0229  0.367301  310 100.7   1790781   620888   50  18.3
   gb5-2-3  0.8685 -1.5224     8184  0   15.0791  0.368291  335 113.4   1920122   695326   49  20.2
   gb5-2-6  0.9280 -1.2935     4748  0   14.4820  0.367049  300  95.1   1740062   584658   49  17.5
   gb5-2-7  1.0130 -1.4379     7803  0   14.6056  0.368428  326 107.6   1872799   657960   50  19.4
   gb5-3-1  0.3942 -1.4104     4769  0   16.2889  0.396455  305  97.9   1744263   604862   47  17.3
   gb5-3-2  0.4788 -1.5549     5869  0   16.2394  0.397413  331 111.1   1877672   682959   50  19.5
   gb5-3-3  0.5639 -1.6998     7452  0   16.2708  0.398431  358 124.1   2015556   758518   50  21.4
   gb5-3-6  0.6239 -1.4697     6826  0   15.6422  0.397385  321 106.3   1836664   655583   50  19.0
   gb5-3-7  0.7091 -1.6146     7526  0   15.6825  0.398604  347 119.2   1970790   730880   51  20.9
   gb5-4-0  0.0089 -1.4439     6872  0   17.5741  0.378415  290  92.1   1654130   564409   43  15.7
   gb5-4-1  0.0918 -1.5877     7065  0   17.5517  0.378419  319 105.7   1801780   644533   46  17.9
   gb5-4-2  0.1755 -1.7322     7435  1   17.5295  0.378667  348 119.2   1942164   722951   47  19.9
   gb5-4-3  0.2599 -1.8771     7315  0   17.4484  0.379049  375 132.3   2070690   796959   51  21.8
   gb5-4-5  0.2356 -1.5028     5914  0   16.9734  0.378514  313 102.2   1778839   628094   46  17.7
   gb5-4-6  0.3197 -1.6474     6266  0   16.8980  0.378787  340 115.6   1915721   706668   50  19.8
   gb5-4-7  0.4044 -1.7925     7070  1   16.9022  0.379183  367 128.6   2046620   781606   50  21.7
   gb5-5-0 -0.2872 -1.6227     6417  0   18.6770  0.413085  308  98.2   1723190   587183   42  15.9
   gb5-5-1 -0.2055 -1.7661     6684  0   18.5650  0.413107  337 112.0   1866247   666138   44  17.9
   gb5-5-2 -0.1227 -1.9100     7564  0   18.5001  0.413289  366 125.5   2004251   742593   44  19.6
   gb5-5-3 -0.0391 -2.0540     8067  0   18.4374  0.413742  395 138.5   2142719   814293   45  21.2
   gb5-5-4 -0.1467 -1.5383     5956  0   18.2006  0.412586  301  95.7   1698302   579055   43  15.9
   gb5-5-5 -0.0644 -1.6818     7173  0   18.0924  0.412584  328 109.2   1833777   658287   44  17.9
   gb5-5-6  0.0188 -1.8261     7445  0   18.0934  0.412966  357 122.8   1973864   735879   46  19.8
   gb5-5-7  0.1029 -1.9706     7656  0   18.0062  0.413651  385 135.8   2108050   808817   50  21.7
   gb5-6-0  0.4477 -2.5527     6169  0   18.2049  0.427833  498 178.1   2621367  1020932   54  25.4
   gb5-6-1  0.3626 -2.4109     6236  0   18.1168  0.426340  471 169.6   2501812   983540   54  25.0
   gb5-6-2  0.2775 -2.2678     6592  0   18.0223  0.424702  443 159.8   2374573   935901   51  24.2
   gb5-6-3  0.1925 -2.1239     6123  0   17.9960  0.423599  414 148.7   2243811   878622   51  23.2
   gb5-6-4  0.3052 -2.6338     5948  0   18.5914  0.426982  506 180.0   2644337  1018279   56  24.7
   gb5-6-5  0.2200 -2.4926     6507  1   18.4640  0.425221  479 171.8   2524538   982885   53  24.4
   gb5-6-6  0.1350 -2.3502     7148  2   18.4278  0.423898  452 162.2   2401861   937488   51  23.7
   gb5-6-7  0.0501 -2.2069     7304  1   18.4188  0.422613  423 151.3   2272124   882136   49  22.7
   gb5-7-0  0.7497 -2.3785     6769  0   17.2658  0.423908  479 172.5   2556103  1010529   54  26.2
   gb5-7-1  0.6651 -2.2354     7257  0   17.1277  0.422718  452 163.5   2442361   968485   54  25.7
   gb5-7-2  0.5802 -2.0913     7128  0   17.0080  0.421544  423 153.2   2314413   916207   53  24.7
   gb5-7-3  0.4952 -1.9465     7463  0   16.9392  0.420379  396 141.8   2188035   855092   50  23.4
   gb5-7-4  0.6053 -2.4617     6747  0   17.7307  0.422411  491 175.5   2600321  1018830   54  26.0
   gb5-7-5  0.5206 -2.3191     6608  0   17.6128  0.421152  462 166.7   2476037   978747   54  25.5
   gb5-7-6  0.4356 -2.1754     6829  1   17.5166  0.419676  431 156.5   2337980   928239   50  24.5
   gb5-7-7  0.3506 -2.0309     6230  0   17.4698  0.418738  404 145.3   2209491   868886   50  23.4
   gb5-8-0  1.0530 -2.2011     5532  0   16.3089  0.387339  457 164.5   2457473   973363   54  26.0
   gb5-8-1  0.9690 -2.0576     6966  0   16.0773  0.385799  430 154.9   2345366   926159   54  25.3
   gb5-8-2  0.8843 -1.9132     6840  0   15.9244  0.384469  403 144.1   2234218   870250   54  24.3
   gb5-8-3  0.7993 -1.7682     7388  0   15.7729  0.382938  375 132.4   2108220   805881   51  22.7
   gb5-8-4  0.9085 -2.2859     6686  0   16.7423  0.386075  467 168.6   2506175   994489   55  26.3
   gb5-8-5  0.8241 -2.1425     7002  0   16.5809  0.384581  441 159.3   2397110   949888   55  25.7
   gb5-8-6  0.7393 -1.9982     6861  0   16.4345  0.383056  414 148.8   2281094   895781   53  24.6
   gb5-8-7  0.6541 -1.8534     7103  1   16.3170  0.381620  386 137.2   2150964   832701   51  23.2
   gb5-9-0  1.3538 -2.0234     5844  1   15.4663  0.418762  432 154.0   2345944   909392   53  24.8
   gb5-9-1  1.2709 -1.8798     6484  0   15.2280  0.418025  407 143.8   2235470   857355   53  24.0
   gb5-9-2  1.1872 -1.7353     6879  0   14.9746  0.417270  380 132.6   2117833   797736   52  22.8
   gb5-9-3  1.1028 -1.5905     7156  0   14.7920  0.416645  353 120.6   1997420   731958   52  21.3
   gb5-9-5  1.1272 -1.9648     6646  0   15.6143  0.416442  420 149.5   2294077   893605   53  24.7
   gb5-9-6  1.0431 -1.8202     7559  1   15.3938  0.415642  393 138.5   2183178   835741   52  23.6
   gb5-9-7  0.9585 -1.6752     7329  0   15.2366  0.414969  365 126.6   2060813   770397   52  22.1
  gb5-10-0  1.6509 -1.8465     6398  0   14.9390  0.443209  399 140.7   2188377   820035   50  22.6
  gb5-10-1  1.5694 -1.7034     5789  1   14.6595  0.441993  375 130.0   2083244   764862   50  21.7
  gb5-10-2  1.4867 -1.5596     5766  0   14.3993  0.440763  351 118.7   1971760   704091   49  20.5
  gb5-10-3  1.4030 -1.4156     4900  0   14.1135  0.439562  326 106.9   1851113   638866   48  19.0
  gb5-10-4  1.5109 -1.9311     7717  2   15.1499  0.442074  414 147.3   2265083   865360   52  23.8
  gb5-10-5  1.4286 -1.7876     6714  0   14.8824  0.440875  390 136.9   2157667   811443   53  23.0
  gb5-10-6  1.3453 -1.6435     6429  0   14.6382  0.439687  365 125.6   2043144   750969   53  21.8
  gb5-10-7  1.2613 -1.4991     6524  0   14.3846  0.438508  339 113.7   1922110   685201   52  20.3
   gb6-5-3  1.4707 -1.1681     3877  1   13.5885  0.326879  287  86.5   1638525   514067   43  15.7
   gb6-6-0  1.9579 -1.6665     6819  0   14.7014  0.424156  364 124.6   2000307   709073   47  19.6
   gb6-6-1  1.8728 -1.5247     4140  0   14.3946  0.422225  341 113.8   1895398   653510   46  18.6
   gb6-6-2  1.7875 -1.3816     2706  0   14.0530  0.420248  319 102.7   1795579   594514   45  17.5
   gb6-6-4  1.8156 -1.7476     6585  0   14.7521  0.422871  378 132.1   2082488   761151   48  21.0
   gb6-6-5  1.7304 -1.6066     5055  0   14.4911  0.421049  356 121.5   1982481   706359   48  20.2
   gb6-6-6  1.6452 -1.4643     5189  0   14.2059  0.419225  333 110.3   1871197   646472   48  19.0
   gb6-6-7  1.5602 -1.3210     4336  0   13.8763  0.417285  310  98.8   1753727   582988   47  17.5
   gb6-7-0  2.2597 -1.4928     3586  1   14.6391  0.408628  332 107.4   1825325   591506   45  16.0
   gb6-7-4  2.1155 -1.5762     5336  0   14.5498  0.407602  350 115.9   1923022   649108   46  17.8
   gb6-7-5  2.0307 -1.4336     3933  0   14.3753  0.405075  327 105.1   1818155   593672   46  16.9
   gb7-1-0 -1.4643 -3.7820     4318  0   18.8129  0.486364  523 188.2   2311228   839195   31   7.7
   gb7-1-1 -1.3814 -3.9253     4237  0   19.8138  0.483499  530 191.8   2325797   842107   30   7.2
   gb7-1-2 -1.2984 -4.0697     4150  0   20.8326  0.479282  531 193.8   2320028   837058   30   6.8
   gb7-1-3 -1.2156 -4.2149     4108  0   21.9879  0.474899  529 194.3   2304127   824977   30   6.2
   gb7-1-5 -1.2375 -3.8459     3689  0   19.3972  0.487043  540 193.6   2409584   862360   32   8.1
   gb7-1-6 -1.1546 -3.9896     4069  0   20.1049  0.484176  543 196.0   2406778   858489   33   7.6
   gb7-1-7 -1.0719 -4.1343     4398  0   21.0570  0.481175  542 196.8   2392391   847361   32   7.0
   gb7-2-0 -1.7706 -3.9500     4762  0   18.9837  0.455545  510 183.7   2181830   797676   25   6.2
   gb7-2-1 -1.6880 -4.0943     4698  1   20.5469  0.446906  513 186.1   2182129   796078   23   5.8
   gb7-2-2 -1.6051 -4.2397     4793  0   22.1352  0.437117  508 186.9   2154789   786782   22   5.3
   gb7-2-3 -1.5220 -4.3857     4520  0   24.0872  0.427670  500 186.3   2110673   770915   22   4.9
   gb7-2-4 -1.6248 -3.8689     4943  0   18.9570  0.460139  517 186.2   2246275   818326   28   6.9
   gb7-2-5 -1.5420 -4.0128     4830  0   20.0578  0.454384  522 189.2   2254736   819188   29   6.5
   gb7-2-6 -1.4590 -4.1577     4737  0   21.4183  0.447557  521 190.7   2240379   812234   28   6.0
   gb7-2-7 -1.3759 -4.3034     4480  0   22.7353  0.441506  516 190.7   2211347   798415   28   5.6
   gb7-3-0 -2.0777 -4.1224     3959  0   20.4828  0.453470  495 176.5   2066303   749641   20   5.3
   gb7-3-1 -1.9956 -4.2673     3789  0   22.3038  0.442118  492 177.0   2042317   741074   18   4.9
   gb7-3-2 -1.9130 -4.4131     3804  0   24.5160  0.429174  486 176.2   2008827   726574   19   4.7
   gb7-3-3 -1.8301 -4.5594     3619  0   27.0046  0.413926  478 174.4   1970019   707121   17   4.3
   gb7-3-4 -1.9316 -4.0399     4149  0   19.8767  0.460944  504 180.4   2122320   773589   22   5.7
   gb7-3-5 -1.8492 -4.1846     4130  0   21.4874  0.449747  502 181.7   2105678   768394   21   5.3
   gb7-3-6 -1.7663 -4.3302     4125  0   23.2326  0.440979  497 181.8   2077774   756708   19   4.9
   gb7-3-7 -1.6832 -4.4764     3932  0   25.3032  0.428543  491 180.8   2047943   739668   19   4.5
   gb7-4-0 -2.3823 -4.2951     4400  0   22.3896  0.442357  472 166.1   1953970   693487   18   5.0
   gb7-4-1 -2.3015 -4.4402     3938  0   24.6252  0.425147  468 164.4   1921815   677155   17   4.6
   gb7-4-2 -2.2199 -4.5861     3341  0   27.0407  0.408036  464 161.8   1894371   656816   17   4.3
   gb7-4-3 -2.1377 -4.7323     3107  0   29.6807  0.389972  455 158.4   1845311   632183   14   3.8
   gb7-4-4 -2.2372 -4.2125     4315  0   21.3936  0.451068  485 171.5   2011745   721635   19   5.1
   gb7-4-5 -2.1559 -4.3577     3687  0   23.7188  0.433521  481 170.9   1982723   709029   17   4.7
   gb7-4-6 -2.0740 -4.5036     3385  0   25.9533  0.418346  475 169.2   1949059   691374   15   4.3
   gb7-4-7 -1.9915 -4.6500     3715  0   28.3830  0.401463  467 166.5   1906995   669322   15   4.0
   gb7-5-0 -2.6825 -4.4681     4826  0   23.7171  0.420621  435 152.2   1789059   626525   15   4.7
   gb7-5-1 -2.6030 -4.6126     4082  0   26.2750  0.400744  433 148.4   1766537   603228   12   4.2
   gb7-5-2 -2.5224 -4.7578     3909  0   29.1248  0.381580  427 143.8   1732183   576583   11   3.8
   gb7-5-3 -2.4408 -4.9032     4070  0   31.8196  0.364031  421 138.8   1701812   548196   11   3.5
   gb7-5-4 -2.5404 -4.3859     4779  0   23.1346  0.426743  453 159.2   1866129   659297   17   4.8
   gb7-5-5 -2.4602 -4.5307     4088  0   25.4815  0.409383  450 156.3   1839075   639270   16   4.5
   gb7-5-6 -2.3790 -4.6763     3507  0   28.1844  0.389757  445 152.7   1809702   615615   14   4.0
   gb7-5-7 -2.2970 -4.8221     3163  0   30.9154  0.371085  437 148.4   1768393   588868   13   3.7
   gb7-6-0 -1.9603 -5.4097     3285  0   40.9951  0.305408  379 126.3   1489359   465472    7   2.4
   gb7-6-1 -2.0434 -5.2665     3247  0   39.2421  0.317156  397 132.3   1574309   496754    7   2.6
   gb7-6-2 -2.1265 -5.1222     3073  0   36.6748  0.336169  413 137.9   1651064   527870    9   2.9
   gb7-6-3 -2.2095 -4.9770     3106  0   33.9420  0.355862  426 143.2   1714380   558147   10   3.2
   gb7-6-4 -2.1045 -5.4885     3144  0   41.6787  0.299520  363 115.3   1421843   423435    7   2.3
   gb7-6-5 -2.1877 -5.3460     3423  1   39.8662  0.312030  383 121.4   1516861   454383    7   2.5
   gb7-6-6 -2.2708 -5.2023     3399  0   37.4867  0.329225  398 127.2   1588668   485176    8   2.8
   gb7-6-7 -2.3536 -5.0576     3588  0   34.6094  0.349938  411 133.0   1651967   516130   11   3.2
   gb7-7-0 -1.6545 -5.2411     3310  0   38.3179  0.333453  412 147.7   1656610   551130    8   2.6
   gb7-7-1 -1.7370 -5.0967     3656  0   36.3893  0.345619  429 153.5   1733107   583477    9   2.9
   gb7-7-2 -1.8199 -4.9513     3343  0   33.4091  0.366561  443 158.5   1799312   614031   13   3.3
   gb7-7-3 -1.9029 -4.8052     3560  0   31.1620  0.381285  457 162.9   1858963   642483   13   3.6
   gb7-7-4 -1.8006 -5.3220     3747  0   40.0688  0.319403  397 137.9   1578996   511302    7   2.4
   gb7-7-6 -1.9663 -5.0331     2939  0   35.0493  0.351591  431 149.2   1731519   574111   11   3.1
   gb7-7-7 -2.0493 -4.8873     3119  0   32.5430  0.369208  443 153.9   1785693   603162   12   3.5
   gb7-8-0 -1.3474 -5.0688     3612  0   34.2164  0.321626  442 165.1   1815951   626416   12   2.9
   gb7-8-1 -1.4295 -4.9240     3628  0   32.2845  0.332424  455 170.5   1873979   658912   13   3.3
   gb7-8-2 -1.5121 -4.7783     3577  0   30.1695  0.345529  470 175.0   1942321   689211   15   3.7
   gb7-8-3 -1.5951 -4.6320     3953  0   27.8143  0.359425  483 178.4   2004002   716113   17   4.1
   gb7-8-4 -1.4937 -5.1513     3585  0   36.0944  0.302416  427 157.4   1735053   591865   10   2.7
   gb7-8-5 -1.5761 -5.0067     3543  0   34.0665  0.315420  441 162.9   1798278   624157   12   3.1
   gb7-8-6 -1.6589 -4.8611     3352  0   31.8956  0.327761  455 167.6   1861731   654378   13   3.4
   gb7-8-7 -1.7420 -4.7149     3935  0   29.3089  0.344468  469 171.5   1928018   682199   16   3.9
   gb7-9-0 -1.0429 -4.8969     3532  0   30.2645  0.393690  470 177.4   1976797   687991   16   3.3
   gb7-9-1 -1.1237 -4.7519     3777  0   27.9954  0.405905  486 182.6   2052724   721734   20   3.9
   gb7-9-2 -1.2053 -4.6061     4126  0   26.1406  0.417232  499 186.6   2117400   751700   21   4.4
   gb7-9-3 -1.2875 -4.4600     3854  0   24.7155  0.426479  509 189.3   2169786   777057   24   4.9
   gb7-9-4 -1.1880 -4.9796     3321  0   31.9184  0.373413  457 172.1   1898621   660022   15   3.1
   gb7-9-5 -1.2692 -4.8345     2992  0   30.2868  0.383234  471 177.4   1958268   692976   15   3.5
   gb7-9-6 -1.3512 -4.6886     3836  0   28.2811  0.396879  482 181.5   2009707   722429   17   3.9
   gb7-9-7 -1.4337 -4.5423     3559  0   25.8235  0.411210  492 184.5   2061343   748239   20   4.4
  gb7-10-0 -0.7421 -4.7228     4067  0   25.8364  0.444352  501 185.4   2155388   739288   22   4.2
  gb7-10-1 -0.8218 -4.5785     4120  0   24.5445  0.449664  518 190.4   2248703   773934   27   5.0
  gb7-10-2 -0.9025 -4.4335     4046  0   23.4049  0.455581  530 194.0   2319103   803934   30   5.7
  gb7-10-3 -0.9842 -4.2883     4511  0   22.3397  0.461715  539 196.2   2369614   828514   30   6.3
  gb7-10-4 -0.8839 -4.8053     4089  1   27.6651  0.424325  483 182.0   2054901   715420   19   3.7
  gb7-10-5 -0.9642 -4.6606     3997  0   25.8302  0.436141  501 187.2   2147653   750032   22   4.3
  gb7-10-6 -1.0455 -4.5153     3795  0   24.3743  0.444049  514 191.0   2218827   780130   27   5.0
  gb7-10-7 -1.1275 -4.3696     3976  0   23.3387  0.451021  522 193.3   2263955   804774   28   5.6
   gb8-1-0  0.0599 -2.9188     4709  0   19.1951  0.412407  543 188.4   2760888  1017902   51  22.2
   gb8-1-1  0.1430 -3.0619     4953  1   19.3716  0.414637  563 193.8   2848932  1032094   52  21.7
   gb8-1-2  0.2262 -3.2062     5130  0   19.5564  0.416777  579 197.7   2917625  1036884   52  20.9
   gb8-1-3  0.3093 -3.3513     5735  0   19.7869  0.419008  593 200.4   2969099  1033052   51  19.8
   gb8-1-5  0.2866 -2.9823     4841  0   19.1897  0.415021  557 192.8   2841533  1045029   56  23.1
   gb8-1-6  0.3697 -3.1259     4987  0   19.3608  0.417204  575 197.0   2915671  1051394   56  22.3
   gb8-1-7  0.4527 -3.2703     5196  0   19.5615  0.419342  588 199.8   2968725  1048919   55  21.3
   gb8-2-0 -0.2439 -3.0879     6642  0   19.4595  0.459082  549 189.9   2737094   986136   48  19.2
   gb8-2-1 -0.1611 -3.2322     5577  0   19.6148  0.460485  568 195.1   2814740   997868   48  18.6
   gb8-2-2 -0.0781 -3.3774     5161  0   19.8144  0.461985  583 198.7   2869950  1000120   48  17.7
   gb8-2-3  0.0051 -3.5233     5303  0   20.0975  0.463875  592 200.9   2894360   993258   49  16.7
   gb8-2-4 -0.0984 -3.0067     4732  0   19.3604  0.458361  547 189.3   2755554  1002316   50  20.7
   gb8-2-5 -0.0154 -3.1505     4764  0   19.5101  0.459851  566 194.5   2835815  1014953   50  20.1
   gb8-2-7  0.1510 -3.4409     5926  0   19.9699  0.463584  593 200.7   2942869  1013102   51  18.3
   gb8-3-0 -0.5518 -3.2598     4990  0   19.4097  0.439155  555 191.0   2685458   950422   41  15.7
   gb8-3-1 -0.4696 -3.4046     4661  0   19.5699  0.440470  574 196.1   2755100   960471   42  15.1
   gb8-3-2 -0.3868 -3.5502     4038  0   19.8074  0.441828  586 199.5   2795511   960938   42  14.3
   gb8-3-3 -0.3037 -3.6963     3877  0   20.1958  0.443134  595 201.4   2823100   953219   39  13.2
   gb8-3-4 -0.4060 -3.1771     5285  0   19.4650  0.437862  553 190.5   2712604   967483   44  17.4
   gb8-3-5 -0.3234 -3.3216     4808  1   19.6445  0.439267  570 195.5   2778413   977969   44  16.7
   gb8-3-6 -0.2404 -3.4671     4355  0   19.9153  0.441302  584 199.1   2830935   979451   44  15.9
   gb8-3-7 -0.1571 -3.6131     4180  0   20.1666  0.442854  594 201.2   2866207   972520   44  14.9
   gb8-4-0 -0.8558 -3.4331     5295  0   19.0880  0.461163  549 191.3   2580177   913992   36  12.5
   gb8-4-1 -0.7748 -3.5781     4809  0   19.4283  0.460799  566 196.2   2637529   922467   34  11.8
   gb8-4-2 -0.6930 -3.7238     4544  0   19.9457  0.460859  575 199.4   2662391   921523   36  11.1
   gb8-4-3 -0.6107 -3.8699     4089  0   20.3638  0.461168  578 200.9   2657243   911816   37  10.4
   gb8-4-4 -0.7110 -3.3503     5042  0   19.4038  0.459665  555 191.4   2644760   931782   38  14.0
   gb8-4-5 -0.6296 -3.4953     4310  0   19.6752  0.460189  573 196.4   2705332   940888   39  13.4
   gb8-4-6 -0.5474 -3.6411     4034  0   19.9959  0.460811  583 199.6   2738387   940633   39  12.6
   gb8-4-7 -0.4647 -3.7873     4086  0   20.3824  0.461353  588 201.3   2744520   931657   38  11.7
   gb8-5-0 -1.1551 -3.6077     5299  0   18.7153  0.479064  538 190.7   2460660   878201   36   9.9
   gb8-5-1 -1.0755 -3.7522     4355  0   19.2052  0.477529  550 195.0   2494280   884034   36   9.3
   gb8-5-2 -0.9947 -3.8972     4139  0   19.8869  0.475331  554 197.6   2495442   881006   33   8.6
   gb8-5-3 -0.9130 -4.0425     4526  0   20.5889  0.473524  555 198.8   2487360   870643   32   7.9
   gb8-5-4 -1.0133 -3.5252     5332  0   18.8595  0.478931  547 191.3   2532747   895841   36  11.0
   gb8-5-5 -0.9329 -3.6700     4949  0   19.2689  0.478130  561 195.9   2575502   902922   35  10.4
   gb8-5-6 -0.8516 -3.8154     4358  0   19.7408  0.477518  567 198.8   2587346   900890   35   9.7
   gb8-5-7 -0.7695 -3.9611     4140  0   20.3911  0.477119  568 200.1   2575530   890673   35   9.0
   gb8-6-0 -0.4321 -4.5470     4456  0   23.6709  0.471380  540 190.6   2378780   786187   29   5.7
   gb8-6-1 -0.5153 -4.4040     4325  0   22.5309  0.472685  555 195.2   2464520   820296   32   6.5
   gb8-6-2 -0.5987 -4.2598     4052  0   21.9023  0.474375  565 198.4   2527062   849577   32   7.3
   gb8-6-3 -0.6819 -4.1147     3948  0   21.1685  0.476103  568 200.0   2556936   872746   32   8.1
   gb8-6-4 -0.5759 -4.6261     3648  0   24.5673  0.462543  519 188.5   2263537   765003   28   5.0
   gb8-6-5 -0.6593 -4.4838     4003  0   23.5427  0.466018  535 193.2   2350079   798955   29   5.7
   gb8-6-6 -0.7426 -4.3402     4009  0   22.3567  0.469078  546 196.6   2415951   828331   33   6.5
   gb8-6-7 -0.8256 -4.1956     4210  0   21.4753  0.472037  552 198.4   2455460   852019   33   7.2
   gb8-7-0 -0.1270 -4.3778     4496  0   22.6062  0.453625  579 193.8   2616392   830229   31   7.4
   gb8-7-1 -0.2097 -4.2336     4314  0   22.0084  0.454891  591 197.9   2697649   864313   34   8.5
   gb8-7-2 -0.2927 -4.0883     3914  0   21.3844  0.456813  591 200.4   2719470   891830   37   9.6
   gb8-7-3 -0.3759 -3.9424     4161  0   20.8847  0.457408  591 201.6   2736957   914357   37  10.6
   gb8-7-4 -0.2728 -4.4590     4447  0   22.8104  0.451422  558 192.3   2485906   808321   30   6.5
   gb8-7-5 -0.3557 -4.3153     4015  0   22.2287  0.452748  572 196.7   2570828   842540   34   7.5
   gb8-7-6 -0.4389 -4.1704     4110  0   21.6036  0.453956  578 199.6   2617320   871156   34   8.4
   gb8-7-7 -0.5220 -4.0247     4092  0   20.9300  0.456492  579 200.9   2642056   894085   37   9.4
   gb8-8-0  0.1793 -4.2050     3611  0   21.6838  0.437006  594 195.5   2772290   874398   38   9.8
   gb8-8-1  0.0971 -4.0603     4139  0   21.3060  0.437116  602 199.0   2834025   907142   41  11.2
   gb8-8-2  0.0143 -3.9147     4348  0   20.8686  0.437290  604 201.1   2874250   935059   44  12.5
   gb8-8-3 -0.0688 -3.7686     4380  0   20.5048  0.436710  602 201.9   2885633   956947   43  13.6
   gb8-8-4  0.0334 -4.2877     4073  0   22.1939  0.431838  588 194.7   2698560   852666   33   8.5
   gb8-8-5 -0.0491 -4.1432     4313  0   21.7257  0.433287  598 198.5   2770651   886129   37   9.8
   gb8-8-6 -0.1322 -3.9978     4076  0   21.1544  0.434910  601 200.9   2811454   914257   42  11.1
   gb8-8-7 -0.2154 -3.8517     4047  0   20.8503  0.434904  600 201.9   2825410   936516   40  12.1
   gb8-9-0  0.4829 -4.0328     4521  0   21.2740  0.453724  606 197.4   2925767   922446   43  12.5
   gb8-9-1  0.4018 -3.8879     4753  0   20.9687  0.452803  612 200.2   2977476   953740   46  14.0
   gb8-9-2  0.3200 -3.7423     5023  0   20.6467  0.452051  611 201.7   2994380   979778   48  15.5
   gb8-9-3  0.2376 -3.5963     4916  0   20.3032  0.450421  602 201.8   2967679   998936   49  16.9
   gb8-9-4  0.3381 -4.1157     4179  0   21.4665  0.452807  599 196.4   2846218   898719   41  11.2
   gb8-9-5  0.2566 -3.9708     4378  0   21.1684  0.452066  607 199.6   2904840   930905   43  12.6
   gb8-9-6  0.1744 -3.8251     4440  0   20.8889  0.451073  605 201.3   2922446   957512   43  13.9
   gb8-9-7  0.0918 -3.6789     4459  0   20.5076  0.450410  599 201.7   2910811   977969   46  15.3
  gb8-10-0  0.7837 -3.8579     5223  0   20.6009  0.441708  617 199.5   3048881   970918   48  15.2
  gb8-10-1  0.7038 -3.7138     5256  0   20.2688  0.439739  617 201.3   3069452   999016   50  16.8
  gb8-10-2  0.6228 -3.5689     5915  0   19.9863  0.438504  614 202.1   3068552  1022308   52  18.4
  gb8-10-3  0.5410 -3.4238     5730  0   19.7932  0.436816  604 201.7   3032616  1038996   55  20.0
  gb8-10-4  0.6423 -3.9407     5270  0   20.9826  0.441225  612 198.5   2992891   948199   46  14.0
  gb8-10-5  0.5616 -3.7961     5311  0   20.5928  0.439989  617 200.9   3042099   978600   48  15.5
  gb8-10-6  0.4802 -3.6509     5094  0   20.2616  0.437968  615 202.0   3046709  1003150   51  17.1
  gb8-10-7  0.3980 -3.5054     5266  1   20.0527  0.436175  605 201.8   3014101  1021070   50  18.5
   gb9-1-0  1.5814 -2.0528     5753  0   15.3802  0.401073  435 155.6   2356027   905670   53  24.3
   gb9-1-1  1.6646 -2.1958     6092  0   15.6755  0.402840  459 164.3   2458295   946158   55  24.7
   gb9-1-2  1.7480 -2.3399     6299  0   16.0010  0.404435  484 172.2   2560656   979539   54  24.6
   gb9-1-3  1.8312 -2.4849     6393  1   16.3176  0.406201  506 179.0   2648190  1005077   53  24.2
   gb9-1-5  1.8081 -2.1159     5302  0   15.4893  0.403576  443 158.6   2377656   906396   52  23.6
   gb9-1-6  1.8913 -2.2594     5823  0   15.8376  0.405260  468 166.9   2482626   942835   53  23.6
   gb9-1-7  1.9743 -2.4037     6216  0   16.1491  0.407001  491 174.2   2576180   972005   53  23.4
   gb9-2-0  1.2771 -2.2214     7259  0   16.0376  0.392579  465 166.5   2492663   976816   54  25.9
   gb9-2-1  1.3600 -2.3655     7142  0   16.2720  0.393896  493 174.6   2614480  1012476   55  26.1
   gb9-2-2  1.4433 -2.5106     6864  0   16.5342  0.395224  516 181.5   2710915  1038909   54  25.8
   gb9-2-3  1.5268 -2.6564     7019  0   16.8665  0.396678  537 187.3   2790349  1056687   57  25.4
   gb9-2-4  1.4223 -2.1399     7016  0   15.6940  0.393698  450 161.5   2425581   945527   54  25.3
   gb9-2-5  1.5055 -2.2835     6833  0   15.9464  0.394939  476 170.0   2538852   983656   54  25.5
   gb9-2-6  1.5889 -2.4282     6830  0   16.2763  0.396337  500 177.3   2635860  1013366   57  25.4
   gb9-2-7  1.6723 -2.5736     7252  0   16.5434  0.397599  522 183.6   2720423  1034937   55  24.9
   gb9-3-0  0.9713 -2.3953     5652  0   16.9214  0.418247  488 174.9   2595910  1022612   56  26.5
   gb9-3-1  1.0536 -2.5399     6047  0   17.1352  0.419232  517 182.3   2718012  1051919   54  26.4
   gb9-3-2  1.1366 -2.6854     5253  1   17.3687  0.420335  540 188.3   2815311  1071564   54  26.0
   gb9-3-3  1.2199 -2.8314     5340  0   17.6269  0.421316  561 193.1   2901742  1082473   56  25.4
   gb9-3-4  1.1168 -2.3123     5982  0   16.4785  0.419884  479 171.2   2554606  1004361   54  26.3
   gb9-3-5  1.1995 -2.4567     5900  0   16.7144  0.420880  507 178.9   2675183  1036585   54  26.4
   gb9-3-6  1.2827 -2.6020     5953  0   16.9386  0.421898  531 185.4   2775448  1059511   55  26.1
   gb9-3-7  1.3662 -2.7479     5978  0   17.2425  0.422729  553 190.7   2861198  1073703   55  25.4
   gb9-4-0  0.6678 -2.5695     6600  0   17.8429  0.428946  507 181.1   2669490  1041618   54  26.0
   gb9-4-1  0.7488 -2.7143     6513  0   18.0210  0.430233  535 187.7   2788825  1065089   54  25.8
   gb9-4-2  0.8308 -2.8599     6106  1   18.2514  0.431632  557 192.9   2883345  1078748   55  25.3
   gb9-4-3  0.9133 -3.0059     5930  0   18.4683  0.432892  575 196.9   2954630  1083165   53  24.3
   gb9-4-4  0.8123 -2.4864     6059  0   17.3909  0.430361  497 178.3   2633189  1035549   55  26.4
   gb9-4-5  0.8939 -2.6313     5822  0   17.6172  0.431685  526 185.3   2754539  1061753   56  26.3
   gb9-4-6  0.9762 -2.7770     5952  0   17.8329  0.432901  549 191.0   2849585  1078111   54  25.7
   gb9-4-7  1.0590 -2.9231     5809  1   18.0601  0.434259  568 195.3   2930378  1085544   54  24.9
   gb9-5-0  0.3691 -2.7439     6450  0   18.6698  0.438500  524 185.4   2721370  1038335   57  24.7
   gb9-5-1  0.4490 -2.8882     6114  0   18.8390  0.439869  549 191.3   2829085  1056486   56  24.3
   gb9-5-2  0.5300 -3.0331     6056  0   19.0238  0.441372  570 195.9   2912846  1065021   56  23.6
   gb9-5-3  0.6118 -3.1782     5763  0   19.2270  0.442898  587 199.2   2981942  1064971   56  22.6
   gb9-5-4  0.5107 -2.6611     6271  0   18.3049  0.439587  517 183.6   2705026  1042557   54  25.4
   gb9-5-5  0.5912 -2.8058     6122  0   18.4954  0.441036  542 189.8   2810397  1062749   55  25.1
   gb9-5-6  0.6727 -2.9510     5907  0   18.6866  0.442536  564 194.7   2901180  1073610   55  24.5
   gb9-5-7  0.7550 -3.0966     6268  0   18.9226  0.444081  582 198.2   2977102  1075737   56  23.6
   gb9-6-0  1.0931 -3.6832     5242  0   19.8299  0.441726  626 201.3   3118295  1014005   53  17.7
   gb9-6-1  1.0097 -3.5402     5136  1   19.6362  0.441027  620 202.1   3109469  1037534   55  19.4
   gb9-6-2  0.9262 -3.3961     5351  0   19.4301  0.440233  610 201.9   3079396  1056167   55  20.9
   gb9-6-3  0.8429 -3.2511     5163  1   19.1568  0.439459  596 200.6   3028910  1068865   54  22.2
   gb9-6-4  0.9495 -3.7623     4691  0   20.2299  0.440308  622 200.5   3092290   995440   51  16.7
   gb9-6-5  0.8660 -3.6202     5067  0   20.0256  0.439533  621 201.9   3103088  1021209   53  18.3
   gb9-6-6  0.7826 -3.4767     5182  2   19.7810  0.438887  613 202.1   3076339  1041561   55  19.8
   gb9-6-7  0.6994 -3.3323     5440  0   19.4825  0.438146  602 201.3   3040318  1056547   55  21.3
   gb9-7-0  1.3976 -3.5135     5263  0   19.0105  0.462509  623 202.0   3112947  1043559   55  19.5
   gb9-7-1  1.3148 -3.3694     5350  0   18.7930  0.461897  616 201.9   3104344  1063106   55  21.1
   gb9-7-2  1.2316 -3.2242     5449  0   18.5691  0.461160  603 200.8   3064665  1077064   55  22.5
   gb9-7-3  1.1484 -3.0784     5610  0   18.3273  0.460465  587 198.7   3007539  1084914   56  23.9
   gb9-7-4  1.2521 -3.5949     5595  0   19.3856  0.460481  628 202.0   3133239  1031639   55  18.8
   gb9-7-5  1.1690 -3.4513     5783  0   19.2056  0.459800  620 202.2   3115411  1052873   56  20.4
   gb9-7-6  1.0858 -3.3065     5451  0   18.9772  0.459143  607 201.5   3075503  1069052   57  21.9
   gb9-7-7  1.0025 -3.1609     5644  0   18.7480  0.458358  591 199.7   3019215  1079337   55  23.2
   gb9-8-0  1.7029 -3.3397     5689  0   18.2728  0.412508  614 201.5   3065584  1057522   54  20.5
   gb9-8-1  1.6206 -3.1951     5589  0   18.0382  0.411854  604 200.3   3042236  1070837   54  21.9
   gb9-8-2  1.5377 -3.0497     5974  0   17.7698  0.411295  590 198.2   2998714  1078663   56  23.4
   gb9-8-3  1.4544 -2.9036     6224  0   17.5354  0.410517  573 195.1   2937330  1080008   57  24.6
   gb9-8-4  1.5573 -3.4226     5310  0   18.6183  0.410655  618 201.9   3086676  1052907   54  20.1
   gb9-8-5  1.4746 -3.2783     5344  0   18.3711  0.410110  610 201.2   3073958  1069502   56  21.7
   gb9-8-6  1.3915 -3.1329     5710  0   18.1691  0.409261  597 199.6   3033559  1080460   56  23.1
   gb9-8-7  1.3081 -2.9870     5917  0   17.9006  0.408429  580 197.0   2974425  1085092   55  24.3
   gb9-9-0  2.0064 -3.1661     5974  0   17.5951  0.408887  598 199.1   2982139  1051170   52  20.7
   gb9-9-1  1.9253 -3.0214     5958  0   17.4388  0.407314  582 196.7   2937538  1056619   53  22.0
   gb9-9-2  1.8433 -2.8759     5150  0   17.1690  0.406318  565 193.4   2886676  1056850   53  23.1
   gb9-9-3  1.7607 -2.7300     5827  0   16.8696  0.405304  544 189.2   2805683  1049851   54  24.1
   gb9-9-4  1.8620 -3.2492     5040  0   17.9610  0.406893  607 200.5   3024786  1056878   53  20.7
   gb9-9-5  1.7803 -3.1045     5321  0   17.6894  0.405925  594 198.7   2992634  1066361   54  22.1
   gb9-9-6  1.6980 -2.9589     5427  0   17.4296  0.404854  577 196.0   2939078  1070132   54  23.3
   gb9-9-7  1.6152 -2.8128     5812  1   17.1405  0.403838  559 192.3   2873394  1067489   56  24.5
  gb9-10-0  2.3064 -2.9913     5978  0   17.2950  0.429171  573 194.4   2851350  1020945   50  20.0
  gb9-10-1  2.2265 -2.8472     6159  0   16.9934  0.428628  555 190.8   2802366  1018386   50  21.0
  gb9-10-2  2.1455 -2.7025     6395  0   16.6775  0.428038  537 186.4   2747940  1010298   51  22.0
  gb9-10-3  2.0636 -2.5576     5570  0   16.4825  0.426600  514 180.9   2664990   995043   52  22.8
  gb9-10-4  2.1652 -3.0743     5887  0   17.4011  0.428220  586 197.0   2921587  1038405   52  20.4
  gb9-10-5  2.0846 -2.9298     6037  0   17.1016  0.427667  570 194.0   2877245  1039869   52  21.6
  gb9-10-6  2.0030 -2.7847     5771  0   16.9239  0.426280  551 190.1   2820221  1035555   53  22.7
  gb9-10-7  1.9207 -2.6393     5502  0   16.6342  0.425359  529 185.2   2740468  1024346   53  23.6
  gb10-1-2  3.2678 -1.4719     3682  0   16.9248  0.435021  309  89.8   1530820   428539   30   7.9
  gb10-1-3  3.3511 -1.6168     4208  0   17.1041  0.437450  330  99.8   1611713   471428   30   8.2
  gb10-1-6  3.4110 -1.3912     2836  0   17.1886  0.437140  290  80.8   1410781   375588   28   6.5
  gb10-1-7  3.4942 -1.5354     3897  0   17.3521  0.439153  310  90.5   1490841   416722   28   6.7
  gb10-2-1  2.8807 -1.4984     3186  0   16.0221  0.433144  320  98.6   1655159   499781   34  11.1
  gb10-2-2  2.9641 -1.6434     5070  0   16.2852  0.434492  344 109.0   1754681   546868   34  11.4
  gb10-2-3  3.0477 -1.7890     6329  0   16.5383  0.435994  366 119.2   1837860   591476   34  11.6
  gb10-2-7  3.1930 -1.7061     5333  0   16.7928  0.436551  349 109.9   1727106   533109   32   9.9
  gb10-3-1  2.5746 -1.6727     5600  0   15.4328  0.440149  357 117.7   1890656   623585   40  15.0
  gb10-3-2  2.6577 -1.8181     5889  0   15.7432  0.441866  382 128.1   1989638   671249   39  15.3
  gb10-3-3  2.7411 -1.9640     5366  0   16.1843  0.443549  407 137.9   2083313   714993   42  15.5
  gb10-3-4  2.6375 -1.4451     2230  0   15.3102  0.439371  314  98.1   1674609   514466   36  12.6
  gb10-3-5  2.7203 -1.5894     4838  0   15.6285  0.441103  340 108.7   1781419   564286   35  13.0
  gb10-3-6  2.8037 -1.7346     5733  0   15.9068  0.442936  365 119.1   1879000   611952   37  13.4
  gb10-3-7  2.8873 -1.8804     5455  0   16.1617  0.444867  386 129.1   1956384   655977   38  13.6
  gb10-4-0  2.1890 -1.7024     5484  0   14.8942  0.431291  369 125.2   2011779   695591   47  18.4
  gb10-4-1  2.2703 -1.8471     5110  0   15.2305  0.432945  393 135.6   2114724   745548   47  18.9
  gb10-4-2  2.3524 -1.9926     5178  0   15.5839  0.434810  416 145.3   2208820   790605   48  19.2
  gb10-4-3  2.4351 -2.1384     5440  0   15.9730  0.436450  437 154.2   2282876   829455   49  19.2
  gb10-4-5  2.4151 -1.7639     5066  0   15.3283  0.434217  375 127.2   2005459   688008   46  17.2
  gb10-4-6  2.4976 -1.9094     5671  2   15.6899  0.436395  397 137.2   2089633   734160   45  17.4
  gb10-4-7  2.5806 -2.0554     5429  1   15.9729  0.438391  420 146.7   2178530   775992   45  17.5
  gb10-5-0  1.8907 -1.8770     7485  1   15.0379  0.431589  400 141.4   2178789   807640   50  21.7
  gb10-5-1  1.9707 -2.0212     7085  1   15.3441  0.432775  426 151.2   2292329   854662   50  22.1
  gb10-5-2  2.0518 -2.1660     6457  0   15.7243  0.433849  451 160.1   2396188   895067   52  22.4
  gb10-5-3  2.1338 -2.3110     6485  0   16.0473  0.434787  474 168.1   2488358   928303   51  22.2
  gb10-5-4  2.0321 -1.7941     7052  1   14.9964  0.432706  384 134.0   2091160   755690   49  20.3
  gb10-5-5  2.1127 -1.9386     5790  0   15.3110  0.433903  409 144.0   2204060   804604   49  20.7
  gb10-5-6  2.1944 -2.0837     5302  0   15.5096  0.435515  432 153.3   2297386   847121   48  20.9
  gb10-5-7  2.2768 -2.2292     5617  0   15.9305  0.436371  455 161.8   2387615   883531   50  20.9
  gb10-6-0  2.6153 -2.8150     5891  0   17.2345  0.428594  541 186.8   2680405   965135   47  18.3
  gb10-6-1  2.5318 -2.6723     5538  1   16.7964  0.426908  522 182.1   2622887   954466   49  19.2
  gb10-6-2  2.4482 -2.5283     5726  0   16.6007  0.425213  501 176.4   2552498   937825   50  20.0
  gb10-6-3  2.3647 -2.3835     5504  0   16.2820  0.423802  479 169.8   2472678   914835   50  20.5
  gb10-6-4  2.4719 -2.8946     5393  0   17.1060  0.427067  555 190.6   2757973   993589   49  19.2
  gb10-6-5  2.3883 -2.7525     5569  0   16.9151  0.425470  537 186.4   2708224   987093   50  20.2
  gb10-6-6  2.3048 -2.6091     5716  0   16.6055  0.424145  517 181.4   2641145   974453   50  21.0
  gb10-6-7  2.2215 -2.4649     5976  0   16.2846  0.422723  496 175.4   2567757   955541   50  21.7
  gb10-7-0  2.9193 -2.6450     5597  0   17.3604  0.416412  511 176.9   2497028   889631   42  15.9
  gb10-7-1  2.8364 -2.5010     5423  0   17.0055  0.415802  490 170.7   2431398   870308   43  16.5
  gb10-7-2  2.7531 -2.3560     5400  0   16.6953  0.415631  467 163.7   2351855   845181   44  17.0
  gb10-7-3  2.6697 -2.2102     5315  0   16.3383  0.415366  445 155.9   2269335   814436   43  17.2
  gb10-7-4  2.7740 -2.7266     5167  0   17.2421  0.415246  527 182.0   2599145   928683   44  17.1
  gb10-7-5  2.6909 -2.5831     5186  0   16.9338  0.415330  504 176.4   2519214   912711   46  17.9
  gb10-7-6  2.6074 -2.4384     5012  0   16.5419  0.414972  484 170.2   2452296   891869   47  18.5
  gb10-7-7  2.5240 -2.2930     4874  0   16.2972  0.413909  460 162.8   2364440   864379   49  19.0
  gb10-8-0  3.2248 -2.4714     4748  0   17.5338  0.412510  475 163.9   2267969   795000   36  13.0
  gb10-8-1  3.1423 -2.3269     4898  0   17.2901  0.411576  454 156.4   2200962   767796   37  13.3
  gb10-8-2  3.0593 -2.1816     5487  0   16.9898  0.410453  433 148.2   2130862   736076   39  13.6
  gb10-8-3  2.9758 -2.0356     5611  0   16.7192  0.409158  412 139.3   2054323   699721   39  13.7
  gb10-8-4  3.0792 -2.5545     5254  0   17.5113  0.411517  495 170.5   2390901   842552   40  14.5
  gb10-8-5  2.9964 -2.4102     5096  0   17.1738  0.410459  474 163.7   2323081   818922   41  14.9
  gb10-8-6  2.9131 -2.2650     5564  0   16.8379  0.408726  453 156.1   2253240   790372   42  15.3
  gb10-8-7  2.8297 -2.1192     5452  0   16.5068  0.407396  430 147.6   2166931   756145   42  15.5
  gb10-9-0  3.5275 -2.2963     3032  0   17.9647  0.471412  435 148.1   2028034   688508   31  10.0
  gb10-9-1  3.4462 -2.1518     2714  0   17.6512  0.467807  415 139.4   1962710   655080   32  10.1
  gb10-9-2  3.3641 -2.0064     3912  0   17.4042  0.465387  394 130.2   1892300   618189   33  10.1
  gb10-9-3  3.2813 -1.8607     4282  0   17.0910  0.463132  374 120.6   1822326   578539   32  10.1
  gb10-9-4  3.3834 -2.3798     2739  0   17.6072  0.468658  454 155.9   2139427   740197   35  11.5
  gb10-9-5  3.3016 -2.2352     4182  1   17.3888  0.466351  434 147.8   2074215   709476   34  11.6
  gb10-9-6  3.2190 -2.0897     5130  0   17.1600  0.463983  414 139.1   2008280   674908   34  11.7
  gb10-9-7  3.1360 -1.9438     5657  0   16.9309  0.462079  393 129.7   1938066   636609   36  11.8
 gb10-10-0  3.8275 -2.1224     4155  0   18.1525  0.478751  392 130.2   1796154   577488   29   7.3
 gb10-10-1  3.7475 -1.9784     4006  0   17.8929  0.477448  373 120.7   1732672   540422   28   7.1
 gb10-10-2  3.6663 -1.8337     3399  0   17.8958  0.475924  354 111.0   1663756   501315   27   7.0
 gb10-10-3  3.5843 -1.6888     1678  0   17.6176  0.471838  332 101.0   1576710   460164   28   6.9
 gb10-10-4  3.6864 -2.2055     3894  0   18.0634  0.477589  413 138.9   1908443   630560   30   8.5
 gb10-10-5  3.6057 -2.0611     3569  0   17.9511  0.476123  395 129.9   1850736   595138   29   8.4
 gb10-10-6  3.5241 -1.9161     3106  0   17.5123  0.472653  375 120.3   1782428   556804   30   8.4
 gb10-10-7  3.4416 -1.7707     2661  0   17.3577  0.470533  354 110.4   1704037   516028   31   8.4
  gb11-1-0 -0.8376 -4.8880     3334  0   28.5639  0.421921  473 178.5   2006590   694486   18   3.5
  gb11-1-1 -0.7565 -5.0323     2969  0   30.3704  0.416764  450 171.2   1893212   654294   16   3.0
  gb11-1-2 -0.6752 -5.1778     3149  0   31.6573  0.411539  427 162.7   1773045   610790   15   2.6
  gb11-1-3 -0.5941 -5.3241     3144  0   33.0037  0.403770  405 153.0   1660490   564838   13   2.1
  gb11-1-5 -0.6114 -4.9548     3454  0   28.2505  0.430721  467 174.6   1985918   676098   17   3.3
  gb11-1-6 -0.5301 -5.0996     3384  0   29.8722  0.427003  445 166.1   1866117   632171   15   2.8
  gb11-1-7 -0.4491 -5.2452     3728  0   30.9610  0.421856  425 156.5   1757070   585815   14   2.3
  gb11-2-0 -1.1447 -5.0528     4485  0   33.0695  0.393037  442 168.7   1832578   640949   13   2.9
  gb11-2-2 -0.9829 -5.3448     3346  0   36.4895  0.375513  393 153.0   1596105   559959    8   2.0
  gb11-2-3 -0.9018 -5.4919     3207  0   38.3375  0.367369  366 143.3   1462305   515349    6   1.7
  gb11-2-4 -0.9976 -4.9738     3967  0   31.3138  0.407982  457 174.0   1917160   668098   14   3.1
  gb11-2-5 -0.9167 -5.1188     3962  0   32.6526  0.402886  433 166.7   1800449   628245   14   2.7
  gb11-3-0 -1.4552 -5.2207     3132  0   37.3847  0.334872  411 154.0   1664138   573949    8   2.5
  gb11-3-1 -1.3751 -5.3667     3079  0   38.8031  0.326470  387 146.8   1549670   536678    8   2.2
  gb11-3-2 -1.2944 -5.5136     3270  0   41.2938  0.309467  363 138.7   1432043   497690    5   1.9
  gb11-3-3 -1.2133 -5.6611     2816  0   42.6961  0.301032  338 129.7   1311867   457097    4   1.6
  gb11-3-4 -1.3077 -5.1403     3689  0   34.9770  0.358319  427 161.7   1748344   607858   11   2.7
  gb11-3-5 -1.2273 -5.2861     3388  0   36.9517  0.344548  401 154.4   1624858   569245    9   2.3
  gb11-3-6 -1.1463 -5.4329     3179  0   38.9073  0.331621  375 146.1   1496033   528413    7   2.0
  gb11-3-7 -1.0651 -5.5802     3092  0   40.6509  0.319390  354 136.9   1393051   486872    5   1.6
  gb11-4-0 -1.7632 -5.3885     3942  0   41.0902  0.296032  382 134.7   1507447   494785    6   2.3
  gb11-4-1 -1.6843 -5.5347     3371  0   42.4234  0.288289  356 127.6   1388182   459551    6   2.1
  gb11-4-2 -1.6046 -5.6816     3238  0   43.9802  0.278694  332 119.9   1279346   424227    5   1.8
  gb11-4-3 -1.5242 -5.8289     2883  0   45.2195  0.271408  308 111.7   1170654   388331    4   1.5
  gb11-4-4 -1.6168 -5.3078     3039  0   39.0190  0.312598  396 144.5   1581043   534020    8   2.5
  gb11-4-5 -1.5374 -5.4541     3495  0   40.8880  0.301011  371 137.3   1464721   497750    7   2.2
  gb11-4-6 -1.4572 -5.6011     3414  0   43.2719  0.285251  346 129.4   1345184   460341    4   1.8
  gb11-4-7 -1.3766 -5.7486     3406  0   44.0623  0.281803  321 120.7   1229626   422058    4   1.5
  gb11-5-0 -2.0662 -5.5574     3974  0   42.4646  0.319431  351 112.1   1363981   407927    7   2.1
  gb11-5-1 -1.9886 -5.7031     4084  0   44.3284  0.309314  327 105.2   1253426   375708    6   1.9
  gb11-5-2 -1.9098 -5.8493     4240  0   45.8581  0.300539  302  98.1   1144897   344102    5   1.6
  gb11-5-3 -1.8301 -5.9958     3694  0   47.2757  0.292213  278  90.8   1040365   313027    4   1.3
  gb11-5-4 -1.9228 -5.4771     3926  0   42.1385  0.324011  366 123.1   1429270   449704    6   2.2
  gb11-5-5 -1.8444 -5.6231     3781  0   43.4911  0.316885  340 116.1   1311205   415864    6   2.0
  gb11-5-6 -1.7651 -5.7697     3613  0   45.0352  0.308373  314 108.6   1194930   382113    5   1.7
  gb11-5-7 -1.6850 -5.9166     3124  0   46.3629  0.301044  289 100.8   1086659   348650    4   1.4
  gb11-6-0 -1.3555 -6.5096     2839  0   48.9289  0.264656  200  66.5    708410   216385    3   0.6
  gb11-6-1 -1.4368 -6.3653     2913  0   48.6824  0.265405  220  75.1    794480   247852    3   0.8
  gb11-6-2 -1.5181 -6.2198     2789  0   48.3821  0.266465  243  83.8    890203   280499    3   1.0
  gb11-6-3 -1.5992 -6.0734     2801  0   47.0626  0.274667  265  92.2    983495   313343    4   1.2
  gb11-6-4 -1.5011 -6.5864     2635  0   49.8788  0.255237  187  59.4    659765   192819    3   0.6
  gb11-6-5 -1.5825 -6.4428     3045  0   49.6579  0.255942  208  67.2    748047   221115    3   0.7
  gb11-6-6 -1.6637 -6.2979     3211  0   49.3875  0.256941  229  75.0    834102   250176    3   0.9
  gb11-6-7 -1.7447 -6.1521     3334  0   47.9667  0.266084  253  82.8    934800   280415    4   1.1
  gb11-7-0 -1.0468 -6.3452     3017  0   46.5731  0.271405  230  80.2    826756   264341    3   0.7
  gb11-7-1 -1.1275 -6.1997     3118  0   46.2701  0.272095  251  90.7    917197   302552    3   0.9
  gb11-7-2 -1.2086 -6.0532     2636  0   45.9055  0.273080  273 100.9   1014927   341578    3   1.1
  gb11-7-3 -1.2897 -5.9059     2838  0   44.7784  0.279217  297 110.9   1121555   380967    4   1.3
  gb11-7-4 -1.1944 -6.4241     2873  0   47.7538  0.260083  216  73.9    770901   242069    3   0.7
  gb11-7-5 -1.2753 -6.2791     2902  0   47.4771  0.260758  237  83.6    859818   277170    3   0.8
  gb11-7-6 -1.3564 -6.1329     2844  0   47.1416  0.261730  259  93.1    954483   313175    3   1.0
  gb11-7-7 -1.4374 -5.9860     2620  0   45.9263  0.268742  282 102.3   1055476   349549    4   1.3
  gb11-8-0 -0.7369 -6.1758     3046  0   43.8475  0.293925  261  91.7    957935   307403    3   0.7
  gb11-8-1 -0.8173 -6.0299     2645  0   43.4964  0.294728  283 103.5   1057312   351513    3   0.9
  gb11-8-2 -0.8981 -5.8831     2355  0   43.0763  0.295870  306 115.1   1161657   396226    3   1.1
  gb11-8-3 -0.9793 -5.7358     2420  0   42.5816  0.297372  330 126.2   1275876   440950    3   1.3
  gb11-8-4 -0.8846 -6.2564     3010  0   45.1744  0.280102  246  86.6    893593   287767    3   0.7
  gb11-8-5 -0.9652 -6.1107     2919  0   44.8455  0.280915  265  97.7    977896   328725    3   0.9
  gb11-8-6 -1.0463 -5.9640     2899  0   44.4511  0.282060  289 108.8   1085494   371140    3   1.1
  gb11-8-7 -1.1276 -5.8167     2772  0   43.9837  0.283579  314 119.4   1199394   413565    3   1.3
  gb11-9-0 -0.4288 -6.0076     2784  0   40.4867  0.330208  295 100.2   1110446   344055    4   0.7
  gb11-9-1 -0.5079 -5.8616     2788  0   40.1990  0.329998  318 113.0   1222105   392771    4   0.9
  gb11-9-2 -0.5878 -5.7148     2893  0   38.5264  0.343171  341 125.4   1335986   442059    6   1.2
  gb11-9-3 -0.6683 -5.5676     2898  0   37.9303  0.345423  362 137.1   1441264   490306    6   1.4
  gb11-9-4 -0.5751 -6.0884     2799  0   42.3786  0.307189  278  96.4   1032060   326850    3   0.7
  gb11-9-5 -0.6547 -5.9424     2500  0   42.0038  0.308287  298 108.7   1125071   372994    3   0.9
  gb11-9-6 -0.7350 -5.7955     2380  0   41.5589  0.309747  319 120.7   1224476   419857    3   1.1
  gb11-9-7 -0.8157 -5.6480     2841  0   39.8728  0.323230  342 132.2   1337821   466847    5   1.4
 gb11-10-0 -0.1262 -5.8380     3226  0   36.9377  0.426729  336 107.3   1299243   379818    5   0.8
 gb11-10-1 -0.2041 -5.6927     3530  0   34.0282  0.436413  359 120.3   1411341   431066   10   1.2
 gb11-10-2 -0.2831 -5.5467     3793  0   33.6381  0.436337  381 133.0   1524760   482708   10   1.5
 gb11-10-3 -0.3630 -5.4004     3719  0   31.7306  0.445204  402 144.9   1635120   533500   14   2.0
 gb11-10-4 -0.2693 -5.9187     3556  0   38.8458  0.403329  315 104.0   1201501   362481    4   0.7
 gb11-10-5 -0.3478 -5.7730     3359  0   37.1306  0.413382  339 117.0   1320805   413063    6   1.0
 gb11-10-6 -0.4274 -5.6266     3225  0   36.2425  0.416946  360 129.5   1428733   463517    8   1.3
 gb11-10-7 -0.5076 -5.4798     2957  0   34.4798  0.424124  382 141.5   1542593   513574   11   1.7
  gb12-1-0  0.6994 -4.0443     4142  0   21.1064  0.416908  603 196.0   2926909   923403   45  12.9
  gb12-1-1  0.7808 -4.1884     4435  0   21.4065  0.417252  589 191.9   2817912   886239   42  11.4
  gb12-1-2  0.8622 -4.3337     4175  0   21.7792  0.417358  569 186.5   2677806   845148   37   9.8
  gb12-1-3  0.9435 -4.4798     4443  0   21.8769  0.418776  547 180.0   2534450   801264   33   8.4
  gb12-1-5  0.9256 -4.1105     4033  0   21.1020  0.418795  593 193.4   2862684   909205   45  12.5
  gb12-1-6  1.0070 -4.2552     3883  0   21.4360  0.418770  574 188.6   2729443   869779   40  10.8
  gb12-1-7  1.0882 -4.4006     4360  0   21.6596  0.419322  551 182.7   2578800   827156   33   9.2
  gb12-2-0  0.3924 -4.2084     4045  0   21.7410  0.462703  589 193.6   2784571   875509   37  10.3
  gb12-2-1  0.4734 -4.3536     4295  0   22.1028  0.463214  572 188.4   2665305   835847   33   8.9
  gb12-2-2  0.5549 -4.4998     4105  0   22.3754  0.464363  552 181.9   2527710   792493   31   7.7
  gb12-2-3  0.6364 -4.6468     4407  0   22.2253  0.468744  530 174.3   2387132   746046   30   6.6
  gb12-2-4  0.5391 -4.1289     4584  0   21.4484  0.463048  595 194.7   2853148   898463   40  11.5
  gb12-2-5  0.6204 -4.2737     4280  0   21.8655  0.463636  581 190.1   2742621   860049   38  10.1
  gb12-2-6  0.7019 -4.4195     4772  0   22.2534  0.463993  561 184.1   2607427   817835   33   8.6
  gb12-2-7  0.7834 -4.5661     4729  0   22.3123  0.466993  539 177.0   2464612   772511   30   7.4
  gb12-3-0  0.0834 -4.3774     3619  0   22.5357  0.491582  578 191.6   2639570   829588   30   7.8
  gb12-3-1  0.1639 -4.5232     3317  0   22.9232  0.493505  561 185.6   2527561   788862   32   6.9
  gb12-3-2  0.2449 -4.6699     3090  0   22.7215  0.503566  539 178.2   2386548   743710   28   5.8
  gb12-3-3  0.3263 -4.8170     3315  0   22.8477  0.505788  518 169.5   2258907   696215   27   4.9
  gb12-3-4  0.2305 -4.2966     3343  0   21.9284  0.496516  584 192.5   2710929   851051   33   8.9
  gb12-3-5  0.3113 -4.4421     3145  0   22.2752  0.497925  566 186.8   2590829   810573   32   7.8
  gb12-3-6  0.3926 -4.5886     3566  0   22.6806  0.498960  546 179.9   2457899   766445   30   6.7
  gb12-3-7  0.4742 -4.7357     3679  0   22.6157  0.506386  524 171.7   2321727   719250   27   5.6
  gb12-4-0 -0.2231 -4.5468     4733  0   23.3344  0.466639  550 189.0   2445110   786198   27   5.9
  gb12-4-1 -0.1440 -4.6928     3780  0   24.1549  0.467822  529 182.3   2323200   744472   26   5.1
  gb12-4-2 -0.0639 -4.8395     3265  0   24.2953  0.471627  507 174.3   2186951   698814   23   4.3
  gb12-4-3  0.0167 -4.9866     3522  0   25.4024  0.469289  485 164.9   2054065   650246   19   3.5
  gb12-4-4 -0.0771 -4.4658     3871  0   23.0391  0.469133  567 190.4   2548878   806975   28   6.7
  gb12-4-5  0.0026 -4.6118     2927  0   23.5542  0.469697  548 184.1   2433073   765707   28   5.9
  gb12-4-6  0.0830 -4.7587     3060  0   23.7615  0.475694  526 176.3   2294355   720142   24   4.9
  gb12-4-7  0.1639 -4.9059     3362  0   24.4487  0.476262  503 167.2   2158123   671715   21   4.0
  gb12-5-0 -0.5248 -4.7169     4265  0   25.1183  0.439294  510 184.9   2215459   741943   24   4.5
  gb12-5-1 -0.4470 -4.8624     4624  0   26.3931  0.436477  488 177.8   2094817   700510   19   3.7
  gb12-5-2 -0.3680 -5.0085     4137  0   27.6008  0.431646  466 169.4   1971838   655768   17   3.2
  gb12-5-3 -0.2881 -5.1549     4150  0   28.9774  0.428961  446 159.8   1859295   608478   15   2.6
  gb12-5-4 -0.3817 -4.6363     4466  0   24.2148  0.446625  529 187.1   2322925   763055   27   5.2
  gb12-5-5 -0.3032 -4.7821     3989  0   24.6577  0.447418  508 180.1   2205257   721539   22   4.3
  gb12-5-6 -0.2236 -4.9286     3734  0   25.8186  0.444345  487 171.9   2079977   676383   20   3.7
  gb12-5-7 -0.1433 -5.0753     3670  0   26.5933  0.441516  466 162.4   1955182   628217   19   3.1
  gb12-6-0  0.1868 -5.6660     3596  0   30.6967  0.438361  375 113.5   1477664   416480   10   1.2
  gb12-6-1  0.1052 -5.5219     3313  0   30.3281  0.440523  400 126.6   1600951   469675   12   1.5
  gb12-6-2  0.0236 -5.3766     3289  0   29.0503  0.446268  424 139.2   1722034   523002   14   2.0
  gb12-6-3 -0.0578 -5.2305     3420  0   28.5647  0.447700  444 151.0   1828923   574763   14   2.4
  gb12-6-4  0.0416 -5.7432     2719  0   32.2465  0.424860  355 110.7   1385890   399368   10   1.1
  gb12-6-5 -0.0400 -5.5998     3163  0   32.0227  0.424153  380 123.8   1507365   451705   10   1.3
  gb12-6-6 -0.1215 -5.4552     3149  0   30.4466  0.433581  403 136.4   1624370   504142   14   1.8
  gb12-6-7 -0.2028 -5.3096     3788  0   29.8883  0.435335  423 148.3   1730783   555388   14   2.2
  gb12-7-0  0.4947 -5.5016     3852  0   26.6931  0.453538  406 119.7   1643340   456502   11   1.6
  gb12-7-1  0.4137 -5.3563     3488  0   25.8628  0.455062  432 132.5   1777692   510946   13   2.0
  gb12-7-2  0.3325 -5.2100     3431  0   24.8021  0.459038  456 144.7   1903766   564908   16   2.6
  gb12-7-3  0.2511 -5.0629     3417  0   25.1760  0.448700  479 156.1   2025961   617635   18   3.2
  gb12-7-4  0.3476 -5.5809     3255  0   27.1164  0.453103  389 116.4   1552307   435621   10   1.3
  gb12-7-5  0.2664 -5.4360     3328  0   28.3647  0.434629  415 129.4   1681303   489643   13   1.8
  gb12-7-6  0.1850 -5.2901     3249  0   27.3205  0.439003  439 141.9   1802742   543376   15   2.3
  gb12-7-7  0.1038 -5.1433     3222  0   26.5036  0.442998  461 153.6   1919840   595909   17   2.8
  gb12-8-0  0.8037 -5.3327     3745  0   25.1670  0.428861  425 127.5   1776502   506482   16   2.4
  gb12-8-1  0.7233 -5.1870     3595  0   24.3435  0.431466  451 139.6   1912613   560480   19   3.0
  gb12-8-2  0.6423 -5.0404     3631  0   23.9729  0.432806  477 151.1   2052748   614188   21   3.7
  gb12-8-3  0.5610 -4.8932     3508  0   23.2295  0.431381  501 161.6   2188912   666372   24   4.6
  gb12-8-4  0.6565 -5.4136     3446  0   26.0065  0.426451  416 123.5   1711949   481054   11   1.8
  gb12-8-5  0.5757 -5.2681     3741  0   25.2619  0.429566  442 135.9   1846087   535339   14   2.4
  gb12-8-6  0.4945 -5.1215     3588  0   24.3888  0.431747  468 147.8   1984372   589511   18   3.1
  gb12-8-7  0.4131 -4.9744     3491  0   23.8965  0.429894  493 158.9   2118188   642247   22   3.9
  gb12-9-0  1.1111 -5.1626     4311  0   23.7871  0.453023  439 137.5   1900148   566745   20   3.4
  gb12-9-1  1.0318 -5.0168     3842  0   23.5824  0.453709  465 148.4   2041313   619387   21   4.1
  gb12-9-2  0.9516 -4.8702     3729  0   23.0479  0.453396  492 158.8   2189023   671570   24   5.1
  gb12-9-3  0.8709 -4.7232     3749  0   22.5644  0.453933  515 168.1   2320388   721458   27   6.1
  gb12-9-4  0.9652 -5.2438     3715  0   23.9976  0.453354  431 132.5   1835955   536637   18   2.9
  gb12-9-5  0.8854 -5.0980     3277  0   23.9985  0.452909  455 143.9   1958801   589349   21   3.6
  gb12-9-6  0.8049 -4.9512     3177  0   23.4239  0.452024  482 154.8   2103447   642442   23   4.4
  gb12-9-7  0.7239 -4.8041     3440  0   23.2264  0.452729  506 164.8   2240909   693676   24   5.3
 gb12-10-0  1.4131 -4.9922     4441  0   22.8643  0.484060  455 149.0   2027840   633901   21   4.4
 gb12-10-1  1.3349 -4.8470     4246  0   22.3752  0.485505  481 158.6   2173380   684404   25   5.5
 gb12-10-2  1.2557 -4.7012     4430  0   22.1544  0.484894  506 167.5   2316551   733581   28   6.6
 gb12-10-3  1.1756 -4.5550     3898  0   21.5909  0.483781  529 175.5   2447795   780466   32   7.9
 gb12-10-4  1.2704 -5.0731     4264  0   23.3851  0.484216  446 143.4   1963552   601368   20   3.9
 gb12-10-5  1.1916 -4.9276     3846  0   23.1758  0.484399  473 153.7   2110191   653108   21   4.7
 gb12-10-6  1.1118 -4.7814     3691  0   22.7198  0.483999  499 163.3   2253578   703694   24   5.8
 gb12-10-7  1.0313 -4.6348     3849  0   22.1834  0.484460  523 172.0   2390738   752380   28   7.0
  gb13-1-0  2.2335 -3.1963     5808  2   17.6651  0.404307  598 198.9   2947307  1033133   49  19.2
  gb13-1-1  2.3151 -3.3403     5998  0   17.8767  0.405250  609 200.5   2966153  1022923   48  17.8
  gb13-1-2  2.3969 -3.4854     5645  0   18.3218  0.405565  609 200.9   2940688  1007261   45  16.3
  gb13-1-3  2.4784 -3.6313     5400  2   18.8786  0.406766  598 200.2   2859478   985820   39  14.7
  gb13-1-5  2.4596 -3.2621     5569  0   17.8295  0.406074  597 198.9   2909160  1012156   48  17.6
  gb13-1-6  2.5413 -3.4065     5605  0   18.2601  0.406824  599 199.9   2885839   999706   45  16.2
  gb13-1-7  2.6227 -3.5519     5314  0   18.7092  0.407591  593 199.8   2832071   982349   39  14.7
  gb13-2-0  1.9278 -3.3626     6783  0   18.0433  0.411811  616 201.5   3045546  1046362   52  19.5
  gb13-2-1  2.0090 -3.5077     6384  0   18.3180  0.411928  624 202.0   3059605  1029610   51  17.9
  gb13-2-2  2.0906 -3.6538     5908  0   18.6462  0.411727  616 201.2   3000819  1006541   48  16.2
  gb13-2-3  2.1723 -3.8006     5717  0   18.9605  0.412284  601 199.5   2906355   978974   44  14.5
  gb13-2-4  2.0742 -3.2829     6656  0   17.8273  0.413037  608 200.5   3004844  1042905   52  19.5
  gb13-2-5  2.1557 -3.4275     6447  0   18.1139  0.413101  619 201.6   3026984  1029427   51  18.0
  gb13-2-6  2.2374 -3.5732     6410  0   18.3938  0.413056  614 201.4   2976369  1009416   45  16.3
  gb13-2-7  2.3190 -3.7196     6002  0   18.9117  0.413806  602 200.2   2895709   984990   41  14.7
  gb13-3-0  1.6190 -3.5318     4277  0   18.7811  0.401888  629 202.2   3123473  1039187   54  18.9
  gb13-3-1  1.6996 -3.6775     4515  0   19.0167  0.402080  629 201.4   3099565  1015261   53  17.2
  gb13-3-2  1.7809 -3.8240     4528  0   19.2573  0.403001  614 199.4   3006157   985657   48  15.4
  gb13-3-3  1.8625 -3.9710     4197  0   19.3905  0.403112  594 196.5   2890309   952636   45  13.6
  gb13-3-4  1.7657 -3.4507     4868  0   18.4498  0.403675  624 202.1   3088679  1044962   54  19.3
  gb13-3-5  1.8467 -3.5960     4791  1   18.5983  0.404315  628 202.0   3084118  1024461   51  17.6
  gb13-3-6  1.9282 -3.7424     4930  0   18.9775  0.404505  616 200.5   3007993   997886   48  15.9
  gb13-3-7  2.0100 -3.8893     4630  0   19.1504  0.404572  599 198.2   2909479   967665   46  14.2
  gb13-4-0  1.3131 -3.7019     5085  1   19.5823  0.394700  628 201.1   3119169  1012543   55  17.5
  gb13-4-1  1.3925 -3.8477     5004  0   19.9153  0.396041  619 199.0   3050120   982266   50  15.7
  gb13-4-2  1.4728 -3.9943     4741  0   19.9432  0.397806  600 195.8   2926545   947418   47  13.9
  gb13-4-3  1.5536 -4.1412     4457  0   20.1318  0.398543  578 191.8   2785271   909644   45  12.2
  gb13-4-4  1.4588 -3.6206     4715  0   19.1858  0.395836  629 201.8   3126705  1027200   54  18.2
  gb13-4-5  1.5387 -3.7665     4504  0   19.4394  0.396889  623 200.3   3075203   999614   51  16.4
  gb13-4-6  1.6193 -3.9131     4193  0   19.5547  0.398910  605 197.6   2959421   966841   48  14.7
  gb13-4-7  1.7005 -4.0602     4161  0   19.8292  0.399489  586 194.2   2842100   931750   46  13.0
  gb13-5-0  1.0116 -3.8723     6123  0   20.4546  0.434776  616 198.7   3044628   971842   50  15.4
  gb13-5-1  1.0898 -4.0176     5815  0   20.6011  0.435363  601 195.5   2930359   936581   47  13.7
  gb13-5-2  1.1691 -4.1635     5396  0   20.8415  0.435724  583 191.3   2804914   898695   44  12.0
  gb13-5-3  1.2493 -4.3096     4550  0   21.0118  0.436530  561 186.1   2659772   857706   38  10.3
  gb13-5-4  1.1544 -3.7914     6321  0   19.9743  0.435918  624 200.0   3090323   992669   52  16.5
  gb13-5-5  1.2332 -3.9369     5635  0   20.2870  0.436748  610 197.3   2993141   959465   49  14.7
  gb13-5-6  1.3131 -4.0831     4923  0   20.4564  0.436859  590 193.5   2859605   922518   47  13.0
  gb13-5-7  1.3937 -4.2297     4874  0   20.5671  0.438672  568 188.8   2715709   882986   41  11.2
  gb13-6-0  1.7250 -4.8203     4589  0   22.0423  0.466727  472 160.7   2153185   702458   24   5.7
  gb13-6-1  1.6433 -4.6763     4517  0   21.7510  0.467523  498 169.0   2297372   749797   25   6.7
  gb13-6-2  1.5614 -4.5313     4087  1   21.4658  0.467494  523 176.5   2439390   795506   29   8.0
  gb13-6-3  1.4798 -4.3853     4113  0   20.8687  0.467399  544 182.9   2567600   838741   36   9.5
  gb13-6-4  1.5803 -4.8978     3980  0   22.2686  0.466147  463 155.4   2090361   671498   25   5.2
  gb13-6-5  1.4984 -4.7546     4205  0   22.1013  0.466344  490 164.3   2238375   719985   25   6.2
  gb13-6-6  1.4166 -4.6101     4308  0   21.7453  0.466403  516 172.4   2385430   767275   28   7.3
  gb13-6-7  1.3351 -4.4647     4265  0   21.2298  0.465703  538 179.5   2515277   812081   33   8.7
  gb13-7-0  2.0320 -4.6543     4268  0   21.5660  0.427298  487 170.8   2262191   762634   24   6.8
  gb13-7-1  1.9508 -4.5092     4009  0   21.1511  0.428607  515 178.1   2417954   808141   26   7.9
  gb13-7-2  1.8693 -4.3630     4079  0   20.6828  0.430911  539 184.3   2553983   850606   33   9.4
  gb13-7-3  1.7877 -4.2162     3979  0   20.1006  0.429959  561 189.5   2688763   890867   42  11.2
  gb13-7-4  1.8853 -4.7339     4345  0   21.7745  0.426860  481 166.3   2216181   735102   24   6.3
  gb13-7-5  1.8039 -4.5893     4590  0   21.4529  0.427736  506 173.9   2355803   781051   25   7.4
  gb13-7-6  1.7223 -4.4435     4172  0   21.0446  0.428669  530 180.7   2490410   824930   30   8.7
  gb13-7-7  1.6407 -4.2970     4284  0   20.4201  0.428968  552 186.5   2626560   866813   37  10.3
  gb13-8-0  2.3403 -4.4847     4571  0   20.9948  0.400697  504 179.1   2356300   812845   27   7.8
  gb13-8-1  2.2596 -4.3391     4458  0   20.7054  0.401645  529 185.3   2497068   854998   32   9.2
  gb13-8-2  2.1783 -4.1927     4173  0   20.1608  0.402529  554 190.5   2641420   894689   35  10.7
  gb13-8-3  2.0967 -4.0457     4571  0   19.7017  0.402993  577 194.7   2777070   931585   39  12.3
  gb13-8-4  2.1935 -4.5658     4337  0   21.2083  0.399371  495 175.4   2304984   790168   24   7.3
  gb13-8-5  2.1124 -4.4205     4305  0   20.8647  0.400872  521 182.1   2451354   833831   28   8.6
  gb13-8-6  2.0309 -4.2742     3997  0   20.4074  0.401523  547 187.8   2603321   875296   35  10.2
  gb13-8-7  1.9492 -4.1273     4099  0   19.8431  0.401496  571 192.5   2747527   914192   41  11.8
  gb13-9-0  2.6460 -4.3136     4055  0   20.9311  0.421610  519 184.8   2429773   848507   30   8.7
  gb13-9-1  2.5664 -4.1680     4125  0   20.2127  0.424530  545 190.3   2573861   887919   35  10.2
  gb13-9-2  2.4860 -4.0216     4350  0   19.7159  0.426479  567 194.6   2698883   923654   36  11.5
  gb13-9-3  2.4050 -3.8748     5040  0   19.3780  0.428043  585 197.8   2793842   955056   39  13.1
  gb13-9-4  2.5005 -4.3952     4204  0   21.0026  0.421267  512 182.4   2396205   833421   30   8.4
  gb13-9-5  2.4204 -4.2495     4830  0   20.2749  0.424113  535 188.1   2527017   873664   34   9.8
  gb13-9-6  2.3396 -4.1029     4751  0   19.9396  0.425553  557 192.8   2656917   911165   35  11.2
  gb13-9-7  2.2583 -3.9559     4819  0   19.5262  0.427199  579 196.5   2780332   945655   38  12.7
 gb13-10-0  2.9486 -4.1435     4913  0   20.6838  0.438022  529 188.0   2452528   866943   32   9.3
 gb13-10-1  2.8702 -3.9985     4663  0   19.9694  0.437599  551 192.8   2578871   902329   37  10.7
 gb13-10-2  2.7908 -3.8529     4457  0   19.5168  0.437444  570 196.3   2680957   933021   39  12.0
 gb13-10-3  2.7103 -3.7068     4136  0   19.1150  0.436913  584 198.6   2765029   959320   38  13.3
 gb13-10-4  2.8062 -4.2247     5076  0   20.7661  0.436866  524 186.7   2442406   859922   31   9.0
 gb13-10-5  2.7272 -4.0794     4533  0   20.0987  0.436695  549 191.9   2581645   897544   36  10.5
 gb13-10-6  2.6472 -3.9333     4659  0   19.5937  0.436451  570 195.8   2693147   930672   38  11.9
 gb13-10-7  2.5664 -3.7869     4572  0   19.1710  0.436026  587 198.6   2791884   959980   39  13.3
  gb14-1-0  3.7650 -2.3464     4210  0   18.2054  0.447916  431 147.3   1971059   662707   30   8.5
  gb14-1-1  3.8468 -2.4902     4419  0   18.3286  0.448729  449 155.2   2030378   692071   29   8.5
  gb14-1-2  3.9286 -2.6352     4970  0   18.6545  0.450137  462 162.3   2067849   717142   26   8.3
  gb14-1-3  4.0104 -2.7809     5311  0   18.7828  0.450855  469 168.2   2078601   736899   26   8.2
  gb14-1-5  3.9910 -2.4118     3864  0   18.5117  0.450482  428 147.7   1910042   643854   26   7.3
  gb14-1-6  4.0729 -2.5561     4504  0   18.5858  0.451283  440 155.3   1947601   671461   26   7.3
  gb14-1-7  4.1545 -2.7012     4585  0   18.5329  0.452377  449 161.9   1971750   694726   25   7.3
  gb14-2-0  3.4598 -2.5132     3699  0   17.9246  0.429309  472 162.7   2198162   764991   33  11.2
  gb14-2-1  3.5412 -2.6582     5909  0   18.1449  0.429271  492 169.6   2263219   788676   33  10.9
  gb14-2-2  3.6229 -2.8041     5673  0   18.4022  0.429314  502 175.2   2287676   806421   32  10.6
  gb14-2-3  3.7048 -2.9508     6216  0   18.7114  0.429200  508 179.6   2288855   818262   29  10.2
  gb14-2-4  3.6059 -2.4333     4540  0   18.1108  0.431039  453 155.6   2086678   716804   32   9.9
  gb14-2-5  3.6875 -2.5777     5699  0   18.3155  0.430708  473 163.1   2159688   743910   30   9.7
  gb14-2-6  3.7694 -2.7233     5556  0   18.4930  0.430515  483 169.3   2182438   764944   29   9.5
  gb14-2-7  3.8513 -2.8696     5546  0   18.8528  0.431008  489 174.4   2185383   780597   26   9.2
  gb14-3-0  3.1514 -2.6832     4692  0   17.7519  0.425179  510 175.9   2433120   859347   40  14.1
  gb14-3-1  3.2323 -2.8286     4767  0   18.0254  0.425912  530 181.3   2495006   875033   38  13.4
  gb14-3-2  3.3137 -2.9750     4791  0   18.3263  0.425288  539 185.5   2507436   884183   37  12.8
  gb14-3-3  3.3955 -3.1219     4707  0   18.6180  0.424189  541 188.4   2488814   887062   35  12.1
  gb14-3-4  3.2979 -2.6017     4481  0   17.7528  0.426019  493 169.9   2323541   815957   37  12.7
  gb14-3-5  3.3791 -2.7470     4920  0   18.0860  0.426250  513 176.0   2385878   835557   35  12.2
  gb14-3-6  3.4608 -2.8932     4468  0   18.2729  0.426046  520 180.8   2393888   848457   33  11.7
  gb14-3-7  3.5428 -3.0399     5256  0   18.5861  0.425386  526 184.5   2391544   855929   34  11.3
  gb14-4-0  2.8461 -2.8538     4999  1   17.5642  0.394515  540 186.0   2630407   937356   41  16.4
  gb14-4-1  2.9257 -2.9995     5113  0   17.8923  0.394564  560 190.2   2690763   944737   40  15.5
  gb14-4-2  3.0061 -3.1459     4530  0   18.2988  0.395003  566 193.0   2684640   944800   39  14.6
  gb14-4-3  3.0872 -3.2927     4389  0   18.6282  0.394635  566 194.6   2649864   939081   39  13.7
  gb14-4-4  2.9915 -2.7722     5310  0   17.6544  0.395077  525 181.4   2532710   902031   40  15.3
  gb14-4-5  3.0716 -2.9179     4806  0   17.9429  0.395283  547 186.3   2597887   913597   41  14.7
  gb14-4-6  3.1524 -3.0644     4370  0   18.3310  0.395723  553 189.7   2592261   917614   40  13.9
  gb14-4-7  3.2338 -3.2114     4340  1   18.6540  0.395325  555 191.9   2573648   916321   39  13.1
  gb14-5-0  2.5452 -3.0248     6495  0   17.4764  0.406975  571 193.7   2808982   996091   49  18.3
  gb14-5-1  2.6236 -3.1699     6346  0   17.8649  0.406585  586 196.5   2848753   994548   45  17.0
  gb14-5-2  2.7031 -3.3157     5949  0   18.2315  0.406607  590 198.2   2834424   986470   41  15.8
  gb14-5-3  2.7835 -3.4616     5605  0   18.6568  0.406226  584 198.5   2777420   972506   39  14.5
  gb14-5-4  2.6876 -2.9435     6262  0   17.4710  0.407776  558 190.5   2734190   971140   44  17.4
  gb14-5-5  2.7667 -3.0890     5562  0   17.8691  0.407947  574 193.8   2780525   973607   42  16.4
  gb14-5-6  2.8467 -3.2350     5068  0   18.2927  0.407892  579 196.0   2769336   969240   40  15.3
  gb14-5-7  2.9276 -3.3814     5281  0   18.6068  0.407143  577 197.0   2727535   959276   39  14.2
  gb14-6-0  3.2597 -3.9713     4720  0   20.3709  0.474322  538 189.2   2455320   869375   29   9.4
  gb14-6-1  3.1777 -3.8276     4532  0   19.9677  0.475749  553 193.1   2545320   899216   33  10.6
  gb14-6-2  3.0957 -3.6827     4232  0   19.4080  0.477885  564 195.7   2615520   923915   39  11.9
  gb14-6-3  3.0139 -3.5369     4641  0   19.0026  0.479018  573 197.0   2677354   943728   39  13.0
  gb14-6-4  3.1152 -4.0492     4217  0   20.5609  0.473454  534 188.9   2456839   870579   32   9.4
  gb14-6-5  3.0332 -3.9061     4517  0   19.9145  0.475223  554 193.3   2573418   903444   36  10.7
  gb14-6-6  2.9512 -3.7618     4704  0   19.4250  0.476941  568 196.3   2652872   930759   39  12.0
  gb14-6-7  2.8695 -3.6166     4814  0   19.0548  0.478071  579 198.0   2724601   953641   39  13.2
  gb14-7-0  3.5660 -3.8048     4508  0   20.2990  0.421424  541 188.6   2423564   856049   25   9.1
  gb14-7-1  3.4846 -3.6599     4885  1   19.8736  0.421879  548 191.5   2477091   879312   29  10.1
  gb14-7-2  3.4029 -3.5139     4488  0   19.3574  0.423081  553 193.0   2524239   897295   33  11.1
  gb14-7-3  3.3211 -3.3672     4677  0   18.9329  0.423883  554 193.1   2545378   909081   36  12.1
  gb14-7-4  3.4196 -3.8848     4754  0   20.4763  0.419867  541 189.1   2444946   864211   26   9.2
  gb14-7-5  3.3380 -3.7403     4998  0   19.8469  0.421128  550 192.4   2508659   890508   31  10.4
  gb14-7-6  3.2562 -3.5947     4398  0   19.4453  0.422181  558 194.4   2566587   911855   37  11.6
  gb14-7-7  3.1744 -3.4483     4699  0   19.0062  0.422943  562 195.1   2601750   927354   39  12.7
  gb14-8-0  3.8739 -3.6352     4824  0   20.1611  0.382647  530 186.4   2307670   827842   24   8.6
  gb14-8-1  3.7930 -3.4898     5022  1   19.6631  0.383179  532 188.1   2344404   843873   27   9.3
  gb14-8-2  3.7117 -3.3435     4581  0   19.3729  0.383957  532 188.3   2369178   853843   28  10.0
  gb14-8-3  3.6300 -3.1966     5110  0   19.0013  0.384744  530 187.1   2384198   857889   30  10.6
  gb14-8-4  3.7273 -3.7166     4388  0   20.2022  0.381287  538 187.6   2373005   842925   25   8.9
  gb14-8-5  3.6461 -3.5714     4820  0   19.7325  0.382180  543 190.0   2419026   862678   28   9.8
  gb14-8-6  3.5645 -3.4252     4470  0   19.3995  0.383026  543 190.7   2449500   876430   28  10.4
  gb14-8-7  3.4827 -3.2784     4750  0   18.9655  0.383857  545 190.3   2479565   884881   35  11.4
  gb14-9-0  4.1803 -3.4640     4800  0   19.7509  0.441886  502 182.4   2146055   787191   21   7.9
  gb14-9-1  4.1007 -3.3184     4547  0   19.4769  0.442260  502 182.7   2164614   794630   23   8.3
  gb14-9-2  4.0202 -3.1721     4923  0   19.2510  0.441282  501 181.4   2188275   796460   26   8.7
  gb14-9-3  3.9391 -3.0254     5110  1   19.0487  0.441300  495 178.7   2187690   791593   26   9.0
  gb14-9-4  4.0351 -3.5457     4068  0   19.8424  0.440453  515 184.5   2214251   807536   21   8.2
  gb14-9-5  3.9549 -3.4001     4142  0   19.7374  0.440066  517 185.5   2245716   819348   23   8.7
  gb14-9-6  3.8740 -3.2537     4623  0   19.3490  0.440092  517 185.0   2277370   825459   26   9.3
  gb14-9-7  3.7926 -3.1068     4889  0   19.1139  0.440250  513 183.0   2285707   824884   26   9.7
 gb14-10-0  4.4811 -3.2924     4506  0   19.3421  0.450679  469 176.2   1976713   734626   21   7.0
 gb14-10-1  4.4026 -3.1475     5020  0   19.2878  0.450326  466 174.8   1986516   733663   20   7.1
 gb14-10-2  4.3230 -3.0019     4871  0   19.1715  0.450184  461 171.9   1986052   726489   20   7.1
 gb14-10-3  4.2426 -2.8562     4114  0   18.8520  0.449858  455 167.6   1979029   713592   24   7.3
 gb14-10-4  4.3390 -3.3739     4492  0   19.5010  0.449248  485 179.5   2059820   761196   22   7.5
 gb14-10-5  4.2598 -3.2286     4669  0   19.3991  0.449072  483 178.8   2069688   764038   21   7.6
 gb14-10-6  4.1797 -3.0827     5037  0   19.1697  0.449578  481 176.8   2084304   761195   24   7.9
 gb14-10-7  4.0989 -2.9364     4741  0   18.9443  0.447970  476 173.3   2089637   752406   26   8.1
  gb15-1-7  5.6839 -1.8488     1801  0   16.2116  0.462745  231  65.5    854683   222291    7   1.0
  gb15-2-2  5.1533 -1.9524     1877  0   16.9006  0.485532  282  88.6   1122727   321304   11   1.8
  gb15-2-3  5.2353 -2.0990     2979  0   17.3676  0.486678  297  96.9   1172838   351399   10   2.0
  gb15-2-4  5.1360 -1.5816     2240  0   16.2593  0.488162  228  62.7    901606   221759    7   1.0
  gb15-2-5  5.2177 -1.7260     2446  0   17.2382  0.488648  242  70.6    950323   249793    9   1.2
  gb15-2-6  5.2997 -1.8715     1736  0   17.4107  0.488862  258  78.7   1009320   278590    9   1.4
  gb15-2-7  5.3816 -2.0177     1833  0   17.6088  0.489289  275  86.6   1065088   307017    9   1.7
  gb15-3-2  4.8450 -2.1238     2246  0   17.8682  0.495730  328 109.4   1352270   417095   15   2.9
  gb15-3-3  4.9268 -2.2706     3811  0   17.8513  0.497015  342 118.1   1399895   449274   15   3.2
  gb15-3-6  4.9919 -2.0419     1763  0   17.6675  0.496399  306  99.6   1240144   370410   14   2.4
  gb15-3-7  5.0739 -2.1886     4066  0   17.2951  0.498942  318 108.0   1277957   401415   12   2.6
  gb15-4-0  4.3766 -2.0030     2544  0   17.8686  0.473649  342 110.3   1481649   447444   20   3.9
  gb15-4-1  4.4564 -2.1485     2259  0   17.9992  0.476675  358 119.9   1532022   483338   21   4.2
  gb15-4-2  4.5370 -2.2948     3233  0   18.2316  0.480613  372 129.0   1575298   517303   20   4.4
  gb15-4-3  4.6182 -2.4415     3131  0   18.4140  0.481834  383 137.3   1610571   548272   20   4.6
  gb15-4-6  4.6831 -2.2132     2787  0   18.1304  0.481749  349 119.8   1455639   468704   15   3.5
  gb15-4-7  4.7645 -2.3600     4108  0   18.0835  0.483440  362 128.4   1499910   500842   15   3.8
  gb15-5-0  4.0762 -2.1744     3610  0   18.2661  0.480484  384 129.2   1710765   552524   24   5.9
  gb15-5-1  4.1548 -2.3194     3767  0   18.3082  0.480944  404 138.4   1780035   587583   24   6.1
  gb15-5-2  4.2344 -2.4651     4347  0   18.3793  0.481367  418 146.8   1827713   618856   24   6.2
  gb15-5-3  4.3150 -2.6109     5129  0   18.5793  0.481945  427 154.1   1849161   645259   24   6.3
  gb15-5-4  4.2184 -2.0930     3614  0   18.0156  0.482110  365 120.4   1605360   502332   23   5.0
  gb15-5-5  4.2977 -2.2382     3308  0   18.2108  0.482050  382 129.8   1662776   537925   24   5.2
  gb15-5-6  4.3778 -2.3842     4140  0   18.4228  0.482485  395 138.5   1701747   570489   23   5.3
  gb15-5-7  4.4588 -2.5305     4921  0   18.6615  0.483960  406 146.4   1732287   599512   21   5.5
  gb15-6-0  4.7914 -3.1200     4258  0   18.8133  0.469400  432 166.6   1769022   666561   18   5.9
  gb15-6-1  4.7093 -2.9763     3635  0   18.7621  0.467519  427 163.5   1770259   658471   21   5.9
  gb15-6-2  4.6272 -2.8314     3733  0   18.6957  0.467015  422 159.3   1772004   645052   21   5.8
  gb15-6-3  4.5452 -2.6858     3407  0   18.6855  0.466703  414 153.6   1752797   625505   20   5.6
  gb15-6-4  4.6472 -3.1979     3835  0   18.8986  0.467071  447 171.4   1856049   699066   19   6.4
  gb15-6-5  4.5650 -3.0550     4230  0   18.9890  0.465875  445 169.2   1874719   695079   21   6.5
  gb15-6-6  4.4830 -2.9108     4373  0   18.9590  0.465486  441 165.6   1876450   684729   20   6.4
  gb15-6-7  4.4011 -2.7657     4115  0   18.8918  0.465743  434 160.6   1863430   668249   21   6.3
  gb15-7-0  5.0973 -2.9530     4089  0   18.2342  0.488103  398 153.3   1577545   588601   14   4.8
  gb15-7-1  5.0158 -2.8082     4270  0   17.8588  0.489062  390 148.8   1569204   574128   14   4.6
  gb15-7-2  4.9340 -2.6623     3990  0   17.7890  0.488878  383 143.3   1560527   555016   14   4.3
  gb15-7-3  4.8520 -2.5157     3345  0   18.0142  0.486927  373 136.6   1533450   530774   16   4.1
  gb15-7-4  4.9511 -3.0332     3945  1   18.4412  0.487010  417 160.3   1679081   627786   15   5.3
  gb15-7-5  4.8693 -2.8888     3852  0   18.3860  0.486806  409 156.4   1666347   615758   15   5.1
  gb15-7-6  4.7875 -2.7433     3190  0   18.6166  0.485570  401 151.3   1657399   598824   19   5.1
  gb15-7-7  4.7056 -2.5970     3116  0   18.6586  0.484978  393 145.1   1638263   576676   18   4.8
  gb15-8-0  5.4049 -2.7833     3283  0   17.8362  0.456640  367 135.9   1399801   500207   12   3.8
  gb15-8-1  5.3241 -2.6379     3585  0   17.6010  0.454335  356 130.3   1378985   481283   13   3.5
  gb15-8-2  5.2426 -2.4916     3725  0   17.4973  0.452516  346 123.9   1360179   458915   12   3.2
  gb15-8-3  5.1608 -2.3448     3078  0   17.3344  0.451282  332 116.6   1317721   432318   12   2.9
  gb15-8-4  5.2585 -2.8648     3881  0   17.8231  0.455208  385 144.9   1495060   543973   13   4.3
  gb15-8-5  5.1773 -2.7196     3798  0   17.7251  0.453604  376 139.8   1483528   527012   13   4.0
  gb15-8-6  5.0956 -2.5735     3563  0   17.6280  0.451893  365 133.6   1459808   505456   12   3.7
  gb15-8-7  5.0137 -2.4267     3635  0   17.4925  0.451439  353 126.5   1428413   479780   14   3.5
  gb15-9-0  5.7097 -2.6115     3927  0   17.3697  0.482627  332 114.7   1222694   405682   11   2.9
  gb15-9-1  5.6299 -2.4661     3346  0   17.1965  0.481594  320 108.6   1193649   384787   11   2.6
  gb15-9-2  5.5494 -2.3198     2582  0   17.4429  0.479733  308 102.0   1164573   361707   11   2.3
  gb15-9-3  5.4682 -2.1732     2261  0   17.2701  0.478948  291  94.7   1115688   335891   11   2.0
  gb15-9-4  5.5646 -2.6934     3703  0   17.7124  0.481161  351 125.3   1310445   451258   12   3.3
  gb15-9-5  5.4844 -2.5479     3373  0   17.6195  0.480062  339 119.3   1283861   430922   12   3.0
  gb15-9-6  5.4034 -2.4015     3522  0   17.5423  0.478837  327 112.7   1262624   408014   11   2.7
  gb15-9-7  5.3220 -2.2547     3420  0   17.3977  0.478121  312 105.3   1217557   381498   11   2.4
 gb15-10-0  6.0097 -2.4391     2440  0   18.7405  0.498376  301  91.9   1085850   313647   10   2.1
 gb15-10-1  5.9310 -2.2944     2392  0   18.4261  0.496765  285  85.6   1033932   292415   10   1.8
 gb15-10-4  5.8677 -2.5208     2778  0   18.3467  0.498991  315 102.7   1144624   356498   10   2.4
 gb15-10-5  5.7885 -2.3757     2931  0   17.4625  0.499440  301  96.5   1105180   335230   10   2.1
 gb15-10-6  5.7083 -2.2299     2154  0   17.3201  0.496949  289  90.1   1072200   312811    9   1.8
  gb16-1-0  2.8736 -4.3485     3799  0   21.1755  0.430405  504 181.5   2339577   825724   31   8.0
  gb16-1-1  2.9536 -4.4934     3704  0   21.7004  0.428770  477 174.0   2197894   781256   27   6.8
  gb16-1-2  3.0336 -4.6395     4377  0   22.2848  0.426929  451 165.3   2062670   732952   22   5.6
  gb16-1-3  3.1136 -4.7864     4520  0   23.1406  0.424615  422 155.1   1914892   680096   19   4.6
  gb16-1-5  3.0992 -4.4170     3372  1   21.6956  0.429297  486 175.6   2226380   789870   25   6.9
  gb16-1-6  3.1793 -4.5623     3874  0   22.1757  0.427791  458 167.0   2083058   742071   22   5.9
  gb16-1-7  3.2590 -4.7086     4160  0   22.5029  0.427370  434 157.1   1960070   690981   19   4.9
  gb16-2-0  2.5655 -4.5110     4820  0   21.3562  0.442736  490 176.9   2278309   798571   27   7.3
  gb16-2-1  2.6450 -4.6571     4877  0   21.9382  0.440224  464 169.1   2141118   752263   23   6.1
  gb16-2-2  2.7249 -4.8042     4681  0   22.7460  0.438659  436 159.9   1999057   702208   21   5.0
  gb16-2-3  2.8049 -4.9519     4497  0   23.5481  0.436283  406 149.4   1850093   648553   19   4.1
  gb16-2-4  2.7131 -4.4331     4982  0   21.2997  0.443103  498 179.5   2315628   813786   27   7.6
  gb16-2-5  2.7928 -4.5787     4774  0   21.9119  0.440544  472 171.8   2178957   768447   23   6.4
  gb16-2-6  2.8728 -4.7254     4710  0   22.6736  0.438809  443 162.8   2031757   718787   21   5.3
  gb16-2-7  2.9528 -4.8728     5138  0   23.2350  0.437717  415 152.5   1889386   665705   19   4.4
  gb16-3-0  2.2537 -4.6762     3711  0   21.5475  0.437438  478 169.8   2212794   756072   24   6.4
  gb16-3-1  2.3327 -4.8228     3746  0   22.0670  0.435227  450 161.2   2061426   707248   24   5.4
  gb16-3-2  2.4123 -4.9703     3667  0   22.8180  0.431037  421 151.5   1908037   655609   21   4.4
  gb16-3-3  2.4923 -5.1183     3771  0   23.6892  0.427251  393 140.8   1767404   602133   18   3.5
  gb16-3-4  2.4015 -4.5968     3905  0   21.4306  0.437646  483 173.5   2241789   778190   24   6.8
  gb16-3-5  2.4809 -4.7432     3926  0   21.9947  0.434623  455 165.3   2094412   730454   23   5.7
  gb16-3-6  2.5608 -4.8905     3780  0   22.7072  0.430801  428 155.9   1954811   679930   20   4.7
  gb16-3-7  2.6410 -5.0384     4270  0   23.5384  0.426704  400 145.4   1812100   626417   18   3.8
  gb16-4-0  1.9453 -4.8426     4374  0   21.9302  0.458171  463 159.9   2118575   699527   23   5.5
  gb16-4-1  2.0230 -4.9894     3966  0   22.4713  0.456564  437 150.6   1982126   649470   22   4.5
  gb16-4-2  2.1016 -5.1369     3798  0   23.1366  0.453139  407 140.2   1823708   596609   19   3.6
  gb16-4-3  2.1808 -5.2848     3732  0   23.7701  0.451767  377 129.0   1671473   542688   15   2.8
  gb16-4-4  2.0922 -4.7631     3914  0   21.7769  0.458258  468 164.9   2157063   727551   23   5.9
  gb16-4-5  2.1704 -4.9099     4007  0   22.2621  0.456690  442 155.9   2015857   678141   23   5.0
  gb16-4-6  2.2494 -5.0575     3668  0   22.9885  0.453299  413 145.8   1859496   625827   20   4.0
  gb16-4-7  2.3289 -5.2055     3778  0   23.7922  0.449683  384 134.9   1713776   572145   17   3.1
  gb16-5-0  1.6413 -5.0093     4532  0   22.5308  0.487209  446 148.2   1997608   633680   22   4.4
  gb16-5-1  1.7178 -5.1556     4452  0   23.0141  0.485335  419 137.9   1860478   582168   18   3.5
  gb16-5-2  1.7954 -5.3024     4570  0   23.2777  0.483871  393 127.0   1730409   530003   16   2.8
  gb16-5-3  1.8739 -5.4495     4377  0   23.6569  0.484810  365 115.5   1591246   477163   14   2.2
  gb16-5-4  1.7852 -4.9301     5302  0   22.2581  0.488228  454 153.9   2054927   665657   24   5.0
  gb16-5-5  1.8624 -5.0766     4629  0   22.6194  0.487084  428 144.1   1919848   614877   22   4.1
  gb16-5-6  1.9406 -5.2238     3995  0   23.3339  0.483043  399 133.4   1772186   562102   17   3.1
  gb16-5-7  2.0195 -5.3713     4031  0   23.7401  0.483627  369 122.0   1622749   508522   15   2.5
  gb16-6-0  2.3444 -5.9665     3873  0   28.1233  0.455636  257  75.0   1084434   301312    6   0.7
  gb16-6-1  2.2643 -5.8215     3429  0   26.1295  0.459866  285  86.4   1216088   349532    7   1.0
  gb16-6-2  2.1843 -5.6753     2992  0   24.6136  0.461216  314  98.1   1351759   400270   10   1.4
  gb16-6-3  2.1043 -5.5284     2984  0   24.2045  0.461890  340 109.7   1477760   452033   12   1.8
  gb16-6-4  2.1984 -6.0421     3448  0   29.6054  0.460008  249  69.3   1038399   276187    5   0.6
  gb16-6-5  2.1182 -5.8979     3236  0   26.7204  0.463274  278  80.2   1171544   322045    6   0.8
  gb16-6-6  2.0381 -5.7524     3303  0   26.5298  0.461983  307  91.6   1308580   370782    7   1.1
  gb16-6-7  1.9584 -5.6059     3291  0   24.2526  0.463440  335 103.2   1444300   421580   12   1.6
  gb16-7-0  2.6541 -5.8043     4077  0   27.4561  0.421956  271  86.1   1166723   351366    7   1.0
  gb16-7-1  2.5746 -5.6583     3695  0   25.4659  0.431500  300  98.3   1309102   404856   10   1.4
  gb16-7-2  2.4948 -5.5110     3623  0   25.2049  0.433156  328 110.6   1439684   459299   12   1.8
  gb16-7-3  2.4149 -5.3632     3236  0   24.6299  0.436052  355 122.6   1570680   514124   14   2.4
  gb16-7-4  2.5061 -5.8822     3801  0   27.2458  0.424807  264  81.0   1127039   328051    7   0.9
  gb16-7-5  2.4264 -5.7365     3563  0   26.4072  0.429428  292  92.8   1258720   378893    7   1.1
  gb16-7-6  2.3465 -5.5897     3399  0   24.6795  0.434759  320 104.8   1388852   431522   10   1.6
  gb16-7-7  2.2666 -5.4421     3453  0   24.5631  0.436995  347 116.7   1520856   485127   14   2.2
  gb16-8-0  2.9650 -5.6386     4046  0   28.9544  0.384096  288  95.2   1254027   395022    8   1.2
  gb16-8-1  2.8860 -5.4921     3585  0   26.0616  0.394185  316 108.1   1393754   452158   11   1.7
  gb16-8-2  2.8064 -5.3446     3277  0   24.8133  0.399798  344 120.9   1529425   509793   12   2.2
  gb16-8-3  2.7265 -5.1966     3226  0   24.0377  0.403371  372 133.2   1668559   567090   14   2.9
  gb16-8-4  2.8169 -5.7180     4168  0   28.8210  0.385332  279  91.1   1208414   375089    7   1.1
  gb16-8-5  2.7375 -5.5716     3768  0   25.9112  0.395588  307 103.7   1347089   430583   11   1.6
  gb16-8-6  2.6577 -5.4243     3415  0   25.3465  0.398140  336 116.3   1488260   487090   12   2.0
  gb16-8-7  2.5777 -5.2763     3229  0   24.1708  0.403039  364 128.5   1624383   543370   13   2.6
  gb16-9-0  3.2740 -5.4716     4088  0   27.0279  0.423771  303 101.8   1325481   428180   13   1.7
  gb16-9-1  3.1960 -5.3250     4254  0   25.2130  0.430943  331 115.1   1464324   487744   16   2.3
  gb16-9-2  3.1173 -5.1776     3818  0   24.4731  0.434921  359 128.1   1605369   547547   16   2.8
  gb16-9-3  3.0379 -5.0299     4557  0   23.5875  0.439674  386 140.4   1742288   605994   17   3.5
  gb16-9-4  3.1272 -5.5514     3777  0   28.8623  0.415479  296  99.0   1290850   413640    8   1.3
  gb16-9-5  3.0488 -5.4047     3533  0   26.1793  0.425945  322 112.0   1421737   471847   11   1.9
  gb16-9-6  2.9697 -5.2572     3500  0   24.6415  0.433151  349 124.9   1558457   530682   13   2.5
  gb16-9-7  2.8901 -5.1092     3756  0   24.0068  0.437138  377 137.3   1698450   588781   16   3.2
 gb16-10-0  3.5779 -5.3036     4732  0   25.8454  0.439943  328 106.7   1425880   453712   14   2.1
 gb16-10-1  3.5012 -5.1577     4670  0   25.0023  0.442064  355 120.1   1565563   514285   15   2.6
 gb16-10-2  3.4233 -5.0111     5019  0   23.9714  0.444136  381 133.0   1696161   574175   17   3.3
 gb16-10-3  3.3445 -4.8643     4362  0   23.2451  0.446853  407 145.3   1824841   632313   18   4.0
 gb16-10-4  3.4344 -5.3832     4483  0   26.2728  0.437516  315 104.5   1375095   442397   14   1.9
 gb16-10-5  3.3569 -5.2369     4333  0   25.3567  0.440096  342 117.9   1512397   502619   15   2.4
 gb16-10-6  3.2786 -5.0899     3863  0   24.3305  0.442108  370 130.9   1654552   562918   16   3.0
 gb16-10-7  3.1994 -4.9426     3921  0   23.5143  0.445214  397 143.3   1788827   621481   17   3.8
  gb17-1-0  4.4170 -3.5163     3376  0   19.5496  0.470324  482 178.6   2024398   751440   19   7.1
  gb17-1-1  4.4973 -3.6610     3458  0   19.6579  0.470703  479 176.2   1984711   735464   20   6.9
  gb17-1-2  4.5776 -3.8069     3689  0   19.7374  0.471071  472 172.3   1925904   712966   19   6.5
  gb17-1-3  4.6577 -3.9536     3965  0   19.9500  0.471924  464 166.9   1871204   685100   17   6.1
  gb17-1-5  4.6425 -3.5842     3397  0   19.3701  0.472341  466 174.5   1910074   716498   19   6.6
  gb17-1-6  4.7228 -3.7295     3974  0   19.5879  0.473213  460 171.4   1857384   698141   17   6.3
  gb17-1-7  4.8028 -3.8756     4346  0   19.5724  0.473650  452 166.9   1807613   674433   16   6.0
  gb17-2-0  4.1086 -3.6794     4760  0   20.1166  0.475426  511 182.2   2174942   791034   21   7.7
  gb17-2-1  4.1884 -3.8254     4630  0   20.2152  0.476409  506 178.4   2128807   767355   19   7.1
  gb17-2-2  4.2685 -3.9723     4810  0   20.3664  0.477088  497 172.9   2068961   737303   19   6.6
  gb17-2-3  4.3488 -4.1199     4846  0   20.6056  0.478082  487 165.9   2007586   701602   18   6.0
  gb17-2-4  4.2559 -3.6012     4759  0   19.8732  0.478343  497 180.7   2103540   773534   22   7.5
  gb17-2-5  4.3359 -3.7466     4389  0   19.9147  0.479680  493 177.5   2060159   753419   20   7.1
  gb17-2-6  4.4161 -3.8931     4346  0   20.1026  0.480847  485 172.7   1996631   726630   19   6.6
  gb17-2-7  4.4964 -4.0404     4602  0   20.1784  0.482145  475 166.4   1938465   694475   19   6.1
  gb17-3-0  3.7979 -3.8456     4330  0   20.5074  0.426887  531 184.3   2319180   820349   24   8.2
  gb17-3-1  3.8772 -3.9920     4201  0   20.8219  0.426736  520 179.1   2248809   789353   21   7.4
  gb17-3-2  3.9571 -4.1392     4427  0   21.0400  0.426347  506 172.3   2164133   752196   19   6.6
  gb17-3-3  4.0373 -4.2870     4039  0   21.3437  0.425604  491 163.9   2083177   709772   18   5.8
  gb17-3-4  3.9455 -3.7658     4797  0   20.2811  0.429901  524 183.5   2255129   807800   22   8.0
  gb17-3-5  4.0251 -3.9120     4212  0   20.4386  0.429474  516 178.9   2198664   780224   18   7.2
  gb17-3-6  4.1052 -4.0591     4053  0   20.7208  0.428748  504 172.6   2121375   746042   17   6.5
  gb17-3-7  4.1857 -4.2068     4571  0   20.9092  0.429316  492 164.9   2052374   706683   19   6.0
  gb17-4-0  3.4903 -4.0127     4771  0   20.7547  0.429756  526 184.8   2363982   835879   24   8.3
  gb17-4-1  3.5683 -4.1593     4747  0   21.1718  0.428522  510 178.6   2270730   799111   24   7.5
  gb17-4-2  3.6472 -4.3066     4459  0   21.4167  0.428149  490 170.8   2158104   756391   20   6.4
  gb17-4-3  3.7266 -4.4543     4196  0   22.0348  0.426945  469 161.6   2049984   708896   18   5.5
  gb17-4-4  3.6368 -3.9328     4203  0   20.6528  0.431590  530 184.7   2354558   830283   24   8.3
  gb17-4-5  3.7153 -4.0794     4410  0   21.0159  0.430669  516 179.0   2267417   795915   24   7.5
  gb17-4-6  3.7946 -4.2268     4140  0   21.3350  0.430877  498 171.6   2164193   755511   19   6.5
  gb17-4-7  3.8744 -4.3747     4320  0   21.7153  0.429806  481 162.8   2073879   710416   18   5.7
  gb17-5-0  3.1871 -4.1802     4687  0   21.0564  0.469024  517 184.0   2364994   837719   29   8.4
  gb17-5-1  3.2638 -4.3262     4616  0   21.4531  0.468206  494 177.0   2243400   796447   23   7.1
  gb17-5-2  3.3417 -4.4729     4575  0   21.8710  0.467131  469 168.6   2115714   750275   21   6.1
  gb17-5-3  3.4205 -4.6197     5056  0   22.3378  0.466164  444 158.9   1989244   699774   19   5.2
  gb17-5-4  3.3306 -4.1006     5645  0   20.9371  0.470710  523 184.6   2372998   838837   26   8.4
  gb17-5-5  3.4080 -4.2469     4611  0   21.3199  0.469873  505 178.1   2275932   799993   23   7.3
  gb17-5-6  3.4865 -4.3939     4191  0   21.7903  0.468594  481 169.9   2149767   754997   20   6.3
  gb17-5-7  3.5658 -4.5412     4450  0   22.1463  0.468080  458 160.3   2030893   705655   19   5.4
  gb17-6-0  3.8915 -5.1349     4953  0   25.2541  0.426298  360 110.9   1539042   472691   12   2.3
  gb17-6-1  3.8111 -4.9902     4560  0   23.7919  0.429005  385 124.1   1667316   532820   16   3.1
  gb17-6-2  3.7306 -4.8444     4253  0   23.3464  0.430901  412 137.0   1796694   592304   17   3.7
  gb17-6-3  3.6503 -4.6977     3966  0   22.8708  0.433179  433 148.8   1904314   648745   18   4.5
  gb17-6-4  3.7459 -5.2110     3982  0   25.6928  0.421718  345 109.1   1489069   465251   13   2.2
  gb17-6-5  3.6654 -5.0671     4571  0   24.2931  0.424999  372 122.4   1627839   525772   16   2.9
  gb17-6-6  3.5851 -4.9218     4410  0   23.7576  0.427692  397 135.3   1751040   585153   17   3.5
  gb17-6-7  3.5049 -4.7757     4425  0   22.9989  0.429595  421 147.3   1871352   642547   18   4.3
  gb17-7-0  4.2003 -4.9719     4814  0   23.4619  0.429754  388 115.0   1621052   486493   11   2.7
  gb17-7-1  4.1204 -4.8261     4771  0   22.7314  0.430165  416 128.0   1754194   545698   14   3.4
  gb17-7-2  4.0403 -4.6791     4310  0   22.4380  0.430618  438 140.4   1860301   602594   16   4.1
  gb17-7-3  3.9600 -4.5315     4030  0   22.0622  0.432495  462 151.9   1970837   657167   18   4.9
  gb17-7-4  4.0527 -5.0502     4745  0   24.2822  0.424468  375 112.9   1586765   480073   11   2.5
  gb17-7-5  3.9726 -4.9047     4607  0   23.1949  0.426781  402 126.1   1717539   539998   16   3.3
  gb17-7-6  3.8924 -4.7582     3888  0   22.8504  0.427979  425 138.6   1826783   598008   17   4.0
  gb17-7-7  3.8122 -4.6109     3849  0   22.4608  0.429761  448 150.4   1939499   653804   18   4.7
  gb17-8-0  4.5115 -4.8064     4242  0   21.5152  0.390117  407 120.4   1659121   500365   14   3.4
  gb17-8-1  4.4322 -4.6600     3971  0   21.4910  0.389182  433 132.7   1775039   555712   15   3.9
  gb17-8-2  4.3524 -4.5127     3674  0   21.2804  0.388682  458 144.5   1882708   609135   17   4.6
  gb17-8-3  4.2722 -4.3649     4185  0   21.1866  0.388858  478 155.1   1974964   658902   18   5.2
  gb17-8-4  4.3637 -4.8861     4416  0   22.2920  0.385407  398 117.5   1642516   493011   13   3.1
  gb17-8-5  4.2841 -4.7399     3923  0   22.2514  0.384560  426 130.2   1772526   550695   13   3.6
  gb17-8-6  4.2041 -4.5928     3610  0   21.8706  0.384756  452 142.4   1889019   606382   15   4.3
  gb17-8-7  4.1238 -4.4450     4257  0   21.5635  0.385872  475 153.6   1999409   659161   17   5.0
  gb17-9-0  4.8191 -4.6385     4199  0   20.0037  0.446158  410 127.6   1631091   515767   12   3.9
  gb17-9-1  4.7409 -4.4920     4283  0   20.3221  0.445916  431 138.7   1715751   564788   14   4.4
  gb17-9-2  4.6619 -4.3448     4218  0   20.3411  0.444667  449 149.0   1798939   611554   15   5.0
  gb17-9-3  4.5823 -4.1971     4140  0   20.4242  0.444125  461 158.0   1861551   653919   16   5.5
  gb17-9-4  4.6727 -4.7185     4161  0   20.7164  0.444205  409 123.9   1643752   508161   14   3.7
  gb17-9-5  4.5940 -4.5720     3838  0   20.7697  0.442996  432 135.7   1743036   560429   15   4.2
  gb17-9-6  4.5147 -4.4247     3821  0   20.9074  0.442056  455 146.8   1843123   610880   15   4.7
  gb17-9-7  4.4349 -4.2769     3868  0   20.6355  0.441662  471 156.7   1919484   656977   19   5.5
 gb17-10-0  5.1221 -4.4702     4185  0   18.9023  0.490847  404 135.5   1565648   529569   12   4.4
 gb17-10-1  5.0451 -4.3244     4467  0   19.1652  0.489240  419 144.8   1628492   570753   12   4.8
 gb17-10-2  4.9670 -4.1780     4530  0   19.2702  0.487684  434 153.3   1696989   609252   13   5.2
 gb17-10-3  4.8881 -4.0313     4063  0   19.4655  0.486808  445 160.6   1757236   643544   16   5.7
 gb17-10-4  4.9788 -4.5501     4374  0   19.3844  0.487853  408 131.7   1598572   523446   12   4.2
 gb17-10-5  4.9012 -4.4039     4190  0   19.6448  0.486141  425 141.9   1669308   568450   12   4.6
 gb17-10-6  4.8227 -4.2571     3909  0   19.7794  0.485010  440 151.3   1743029   610951   15   5.2
 gb17-10-7  4.7433 -4.1099     3988  0   19.8963  0.483935  454 159.6   1814604   649715   16   5.6
  gb18-1-0  5.9560 -2.6811     2936  0   18.5921  0.555715  335 109.5   1208511   378957   10   2.8
  gb18-1-1  6.0364 -2.8256     3077  0   18.6778  0.555976  349 115.0   1251297   396813   11   3.1
  gb18-1-2  6.1169 -2.9714     3157  0   18.7639  0.555948  354 120.0   1255747   411582   11   3.4
  gb18-1-3  6.1972 -3.1180     3404  0   18.7866  0.555882  355 124.4   1246725   423915   11   3.7
  gb18-1-5  6.1814 -2.7486     2719  0   19.1438  0.553597  336 104.7   1185669   354991   11   2.8
  gb18-1-6  6.2619 -2.8937     2945  0   19.0539  0.553054  344 110.2   1198595   371449   10   3.1
  gb18-1-7  6.3421 -3.0396     2877  0   19.1420  0.552833  347 115.3   1197628   386106   10   3.4
  gb18-2-0  5.6491 -2.8448     4202  0   17.7734  0.529980  362 130.7   1335612   469181   12   3.6
  gb18-2-1  5.7291 -2.9906     4231  0   17.9789  0.528775  373 135.4   1367015   484086   11   3.9
  gb18-2-2  5.8094 -3.1374     3660  0   18.0077  0.529232  376 139.0   1373775   494898   12   4.2
  gb18-2-3  5.8899 -3.2848     3486  0   18.0207  0.529556  375 141.8   1362704   501572   12   4.4
  gb18-2-4  5.7961 -2.7663     4164  0   18.0486  0.528059  348 120.8   1267709   425891   11   3.2
  gb18-2-5  5.8763 -2.9116     4104  0   18.4148  0.529853  361 126.0   1309921   442696   10   3.4
  gb18-2-6  5.9567 -3.0580     3635  0   18.4096  0.529846  364 130.3   1312877   455511   11   3.8
  gb18-3-0  5.3390 -3.0115     3715  0   17.8904  0.499417  393 149.1   1504324   557130   13   4.5
  gb18-3-1  5.4185 -3.1577     3860  0   18.0158  0.500189  402 152.4   1519611   566607   12   4.7
  gb18-3-2  5.4985 -3.3049     3935  0   17.9749  0.500737  400 154.2   1500769   570403   12   4.9
  gb18-3-3  5.5789 -3.4526     3940  0   17.8937  0.501025  397 155.0   1481392   569612   11   5.0
  gb18-3-4  5.4863 -2.9315     3300  0   17.8810  0.500140  377 140.8   1416829   515933   12   4.1
  gb18-3-5  5.5661 -3.0775     3870  0   17.8887  0.500731  388 144.8   1441969   528362   12   4.3
  gb18-3-6  5.6464 -3.2245     4109  0   18.1486  0.499261  388 147.6   1436557   535757   12   4.6
  gb18-3-7  5.7270 -3.3721     4148  0   18.0581  0.499272  385 149.3   1418955   538584   13   4.8
  gb18-4-0  5.0320 -3.1792     4265  0   18.5299  0.462282  421 162.9   1671239   634251   14   5.4
  gb18-4-1  5.1102 -3.3256     4141  0   18.5557  0.463826  426 164.4   1667333   636295   14   5.6
  gb18-4-2  5.1892 -3.4728     4009  0   18.5364  0.465642  425 164.5   1641275   632303   14   5.6
  gb18-4-3  5.2689 -3.6204     4065  0   18.5657  0.467758  420 163.1   1606254   622653   13   5.6
  gb18-4-4  5.1782 -3.0990     3972  0   18.2952  0.464889  407 156.8   1589462   598907   14   5.0
  gb18-4-5  5.2569 -3.2455     4022  0   18.3186  0.466451  414 159.3   1590767   604593   14   5.2
  gb18-4-6  5.3364 -3.3928     3848  0   18.3958  0.468332  412 160.2   1564492   604328   13   5.3
  gb18-4-7  5.4163 -3.5405     4046  0   18.2981  0.470298  407 159.8   1536012   598989   13   5.4
  gb18-5-0  4.7297 -3.3472     3987  0   18.9786  0.479687  448 172.3   1834559   697831   19   6.4
  gb18-5-1  4.8066 -3.4931     3841  0   19.2003  0.480576  451 171.9   1823647   691845   17   6.3
  gb18-5-2  4.8846 -3.6396     3959  1   19.2188  0.481331  449 170.0   1793022   679303   16   6.1
  gb18-5-3  4.9635 -3.7864     3999  0   19.1584  0.482564  441 166.5   1740700   660183   16   6.0
  gb18-5-4  4.8730 -3.2673     4071  0   18.8657  0.481978  436 168.4   1757409   669315   17   6.0
  gb18-5-5  4.9506 -3.4136     4172  0   18.9173  0.482601  441 168.9   1758655   667590   16   6.0
  gb18-5-6  5.0291 -3.5605     3861  0   18.8394  0.483331  436 167.8   1715316   658468   14   5.9
  gb18-5-7  5.1084 -3.7076     3854  0   18.7782  0.484677  430 165.3   1674173   643987   14   5.8
  gb18-6-0  5.4349 -4.3011     3986  0   18.0015  0.501028  392 142.4   1479393   535759   13   4.9
  gb18-6-1  5.3543 -4.1565     3957  1   18.3299  0.499476  405 149.7   1538312   568712   12   5.1
  gb18-6-2  5.2738 -4.0107     4049  1   18.5655  0.498061  417 156.1   1591681   598140   12   5.4
  gb18-6-3  5.1934 -3.8641     3679  0   18.7521  0.496869  425 161.3   1635213   623055   13   5.6
  gb18-6-4  5.2896 -4.3775     3698  0   18.4183  0.498765  395 139.4   1510963   534074   12   4.7
  gb18-6-5  5.2089 -4.2336     3975  0   18.6918  0.497205  410 147.7   1574111   570977   12   5.0
  gb18-6-6  5.1284 -4.0884     3828  0   18.9283  0.495681  423 155.1   1633441   604682   12   5.3
  gb18-6-7  5.0482 -3.9424     3819  0   18.9864  0.494601  435 161.4   1694854   634494   14   5.7
  gb18-7-0  5.7434 -4.1377     3701  0   17.0727  0.498416  378 146.1   1391941   529470   11   5.0
  gb18-7-1  5.6635 -3.9919     3891  0   17.2976  0.498149  389 151.3   1442606   553272   11   5.1
  gb18-7-2  5.5832 -3.8450     3300  0   17.6827  0.497285  397 155.3   1483844   573058   12   5.3
  gb18-7-3  5.5029 -3.6975     3584  0   17.8714  0.496709  403 158.1   1512908   588132   12   5.3
  gb18-7-4  5.5961 -4.2161     3418  0   17.4920  0.496499  385 144.8   1435427   534269   12   4.9
  gb18-7-5  5.5160 -4.0708     3601  0   17.9281  0.495496  395 150.9   1481770   562200   13   5.2
  gb18-7-6  5.4356 -3.9243     3617  0   18.1747  0.494773  405 156.1   1528178   586640   13   5.4
  gb18-7-7  5.3553 -3.7771     3532  0   18.4137  0.494044  412 160.1   1564272   606438   12   5.5
  gb18-8-0  6.0525 -3.9708     3290  0   17.4609  0.477847  363 145.5   1296386   507636   11   4.9
  gb18-8-1  5.9731 -3.8246     3332  0   17.5481  0.477743  374 148.2   1346703   521906   12   5.0
  gb18-8-2  5.8931 -3.6775     3071  0   17.7058  0.477878  379 149.7   1377949   531711   12   5.0
  gb18-8-3  5.8127 -3.5298     3311  0   17.8155  0.477931  383 150.1   1403404   537387   12   4.9
  gb18-8-4  5.9051 -4.0508     3592  0   17.2929  0.478586  370 146.4   1341804   520078   12   5.0
  gb18-8-5  5.8253 -3.9048     3547  0   17.4925  0.478648  382 150.4   1396793   539134   12   5.1
  gb18-8-6  5.7451 -3.7578     3176  0   17.6515  0.478629  387 153.0   1428297   553499   12   5.2
  gb18-8-7  5.6646 -3.6102     3381  0   17.6959  0.479928  393 154.6   1460570   563881   12   5.1
  gb18-9-0  6.3594 -3.8023     2770  0   18.0193  0.537245  348 139.7   1204137   470167   10   4.7
  gb18-9-1  6.2811 -3.6560     3218  0   18.2346  0.537335  357 139.9   1243634   474664   12   4.7
  gb18-9-2  6.2020 -3.5090     2828  0   18.3611  0.537494  364 139.0   1277818   475472   12   4.6
  gb18-9-3  6.1223 -3.3615     3169  0   18.3400  0.537690  366 137.0   1295984   472320   11   4.3
  gb18-9-4  6.2133 -3.8827     2780  0   17.7621  0.539431  355 143.1   1246446   489794   12   4.9
  gb18-9-5  6.1345 -3.7363     3119  0   17.8123  0.539545  365 144.5   1289895   498810   11   4.8
  gb18-9-6  6.0550 -3.5891     3161  0   17.9914  0.539523  373 144.8   1331592   504188   11   4.7
  gb18-9-7  5.9750 -3.4414     3177  0   17.9707  0.538814  374 143.8   1348289   504837   12   4.6
 gb18-10-0  6.6626 -3.6326     3507  0   19.2436  0.559765  337 129.9   1128338   421917   10   4.4
 gb18-10-1  6.5855 -3.4870     3252  1   19.3660  0.560187  342 127.5   1153844   417456   10   4.2
 gb18-10-2  6.5073 -3.3407     2682  0   19.4522  0.560760  347 124.3   1179121   409930   10   4.0
 gb18-10-3  6.4281 -3.1941     2142  0   19.3683  0.561660  349 120.2   1194369   399504   11   3.7
 gb18-10-4  6.5197 -3.7128     2966  0   18.5766  0.564497  342 134.9   1163486   445697   10   4.6
 gb18-10-5  6.4419 -3.5668     3434  0   18.7110  0.564849  350 133.8   1198389   445445   10   4.4
 gb18-10-6  6.3632 -3.4201     2679  0   18.7009  0.565420  355 131.6   1225335   441564   11   4.2
 gb18-10-7  6.2836 -3.2731     2887  0   18.9009  0.565648  358 128.5   1245735   434595   12   4.0
  gb19-1-0  6.8269 -3.7569     2455  0   19.4992  0.519051  326 128.7   1072925   411275   10   4.5
  gb19-1-1  6.9059 -3.9023     2406  0   19.3419  0.519980  316 128.7   1033218   408377   10   4.5
  gb19-1-2  6.9850 -4.0489     2906  0   19.1708  0.521100  305 127.0    994639   400793   10   4.5
  gb19-1-3  7.0640 -4.1962     3142  0   18.9937  0.522382  295 123.6    956481   388029   10   4.5
  gb19-1-5  7.0519 -3.8267     2054  0   20.2690  0.514616  311 125.1   1002294   390790   10   4.4
  gb19-1-6  7.1310 -3.9726     2581  0   20.0967  0.515934  301 124.3    967597   386429   10   4.4
  gb19-1-7  7.2098 -4.1194     3394  0   20.0229  0.517391  290 121.7    925498   376431    9   4.4
  gb19-2-0  6.5180 -3.9176     3465  0   18.0765  0.484050  337 136.8   1145964   452507   10   4.7
  gb19-2-1  6.5966 -4.0641     3365  0   17.8959  0.483890  326 134.6   1105545   441904   10   4.7
  gb19-2-2  6.6756 -4.2117     3247  1   17.7073  0.483768  312 130.7   1051372   426312   10   4.6
  gb19-2-3  6.7546 -4.3599     3610  0   17.5183  0.483691  298 125.4    997673   406231   10   4.5
  gb19-2-4  6.6659 -3.8406     3733  0   18.6668  0.481436  332 133.3   1109267   433528   10   4.6
  gb19-2-5  6.7448 -3.9866     2754  0   18.4999  0.481261  323 132.2   1076847   427064   10   4.6
  gb19-2-6  6.8239 -4.1338     3281  0   18.3225  0.481160  310 129.4   1027060   415277   10   4.6
  gb19-2-7  6.9029 -4.2817     3549  0   18.1422  0.481135  298 125.0    981049   398788   10   4.5
  gb19-3-0  6.2065 -4.0815     3292  0   17.4201  0.495692  352 141.3   1237405   484565   12   4.9
  gb19-3-1  6.2845 -4.2286     2926  0   17.1061  0.496274  338 136.7   1183001   464911   10   4.7
  gb19-3-2  6.3630 -4.3766     3147  0   16.8863  0.496514  322 130.8   1119857   441114   10   4.5
  gb19-3-3  6.4419 -4.5251     3112  0   16.6677  0.496743  307 123.7   1060115   413842   10   4.3
  gb19-3-4  6.3547 -4.0031     3183  0   17.6041  0.494143  345 139.8   1192170   470959   10   4.8
  gb19-3-5  6.4331 -4.1500     3510  0   17.4066  0.494317  332 136.2   1144533   455661   10   4.7
  gb19-3-6  6.5119 -4.2978     3405  0   17.2024  0.494503  317 131.3   1087037   435849   10   4.6
  gb19-3-7  6.5910 -4.4462     2992  0   16.9993  0.494704  304 125.1   1033453   412120   10   4.4
  gb19-4-0  5.8968 -4.2456     4040  0   17.0586  0.526282  365 140.8   1324916   500965   12   4.8
  gb19-4-1  5.9736 -4.3929     4023  0   16.9127  0.527782  347 133.9   1253470   472156   11   4.5
  gb19-4-2  6.0512 -4.5409     4035  0   16.6657  0.528668  330 126.2   1179545   440383   10   4.2
  gb19-4-3  6.1294 -4.6892     3728  0   16.1704  0.529627  312 117.5   1107237   406270    9   3.8
  gb19-4-4  6.0440 -4.1669     3668  0   17.1751  0.526280  359 141.7   1283463   495266   11   4.8
  gb19-4-5  6.1213 -4.3142     3649  0   17.1084  0.526831  342 135.8   1218661   470726   11   4.6
  gb19-4-6  6.1994 -4.4623     3679  0   16.6774  0.527669  326 128.9   1150577   442722   10   4.4
  gb19-4-7  6.2779 -4.6109     3659  0   16.4416  0.528023  309 120.9   1083040   411700   10   4.1
  gb19-5-0  5.5925 -4.4104     4582  0   17.3688  0.518786  376 135.7   1406197   501198   12   4.6
  gb19-5-1  5.6681 -4.5571     4666  0   16.8030  0.522144  357 127.0   1328133   464366   11   4.2
  gb19-5-2  5.7447 -4.7045     4403  0   16.5130  0.523692  338 117.6   1243618   425485   11   3.8
  gb19-5-3  5.8222 -4.8520     4133  0   16.4081  0.525696  316 107.6   1156491   385503    9   3.4
  gb19-5-4  5.7369 -4.3321     4316  0   16.9052  0.521354  372 138.7   1371553   503024   11   4.7
  gb19-5-5  5.8131 -4.4791     4194  0   16.6284  0.522905  352 130.7   1291187   469644   11   4.4
  gb19-5-6  5.8902 -4.6268     3959  0   16.5296  0.524882  334 122.1   1211519   434012    9   3.9
  gb19-5-7  5.9682 -4.7748     3617  0   15.9332  0.526909  314 112.6   1130678   396625    8   3.6
  gb19-6-0  6.2888 -5.3714     2999  0   14.8647  0.520840  233  71.5    807003   242424    7   2.1
  gb19-6-1  6.2096 -5.2260     3056  0   15.1518  0.520335  253  81.7    884084   279206    7   2.4
  gb19-6-2  6.1304 -5.0794     3168  0   15.3237  0.519546  272  91.9    960876   317140    8   2.8
  gb19-6-3  6.0514 -4.9320     2984  0   15.6151  0.518872  292 102.1   1042594   355753    8   3.2
  gb19-6-4  6.1424 -5.4462     2966  0   15.0295  0.520766  230  66.4    806695   228087    7   1.9
  gb19-6-5  6.0632 -5.3016     2998  0   15.3277  0.520239  251  76.3    889081   264526    7   2.2
  gb19-6-6  5.9840 -5.1556     3223  0   15.4906  0.519407  272  86.5    975602   302992    8   2.6
  gb19-6-7  5.9052 -5.0088     3432  0   15.7850  0.518705  293  96.7   1062487   342657    8   2.9
  gb19-7-0  6.5990 -5.2110     3308  0   15.6842  0.509981  236  80.9    796720   267073    9   2.6
  gb19-7-1  6.5204 -5.0645     3369  0   15.8794  0.509171  254  91.4    866791   303789    9   3.0
  gb19-7-2  6.4416 -4.9169     3118  0   15.9867  0.508479  271 101.6    933177   340151   10   3.4
  gb19-7-3  6.3626 -4.7686     2919  0   16.1999  0.507568  290 111.4   1009118   375909   10   3.7
  gb19-7-4  6.4507 -5.2880     3375  0   15.0941  0.514510  233  76.7    795763   256076    8   2.4
  gb19-7-5  6.3719 -5.1419     2917  0   15.3070  0.513692  253  87.1    872586   293160    8   2.7
  gb19-7-6  6.2930 -4.9946     3026  0   15.4286  0.512896  270  97.3    941548   330336    9   3.1
  gb19-7-7  6.2140 -4.8467     3146  0   15.4436  0.512878  290 107.3   1021100   367648    8   3.4
  gb19-8-0  6.9104 -5.0476     3650  0   16.3559  0.469053  239  87.8    787571   282366    9   3.1
  gb19-8-1  6.8323 -4.9006     3745  0   16.5159  0.468291  254  98.1    845206   317356    9   3.4
  gb19-8-2  6.7537 -4.7527     3138  0   16.6113  0.467419  272 108.1    910352   351244   10   3.8
  gb19-8-3  6.6748 -4.6042     2855  0   16.7918  0.466659  289 117.0    973669   382632   10   4.1
  gb19-8-4  6.7619 -5.1261     3453  0   15.9750  0.470975  236  84.8    786326   276054    9   2.9
  gb19-8-5  6.6835 -4.9793     3246  0   16.1496  0.470308  253  95.3    852479   312144    9   3.2
  gb19-8-6  6.6047 -4.8315     2758  0   16.2496  0.469471  270 105.4    917281   347333   10   3.6
  gb19-8-7  6.5257 -4.6830     2840  0   16.4446  0.468771  289 114.8    989343   381065   10   4.0
  gb19-9-0  7.2195 -4.8822     3718  0   17.4072  0.492713  238  91.5    760859   287048    8   3.3
  gb19-9-1  7.1425 -4.7351     3494  0   17.5208  0.492437  253 101.5    817317   319542    8   3.7
  gb19-9-2  7.0648 -4.5872     3244  0   17.8610  0.491509  268 110.6    872070   349425    9   4.0
  gb19-9-3  6.9865 -4.4390     3041  0   17.9555  0.491246  284 118.4    929274   375856   10   4.3
  gb19-9-4  7.0723 -4.9611     3453  0   16.7269  0.496974  239  90.1    775193   286075    8   3.2
  gb19-9-5  6.9949 -4.8139     3134  0   17.0593  0.496105  252 100.3    826455   319638    9   3.6
  gb19-9-6  6.9168 -4.6659     3031  0   17.2364  0.495860  268 109.7    885618   351498    9   3.9
  gb19-9-7  6.8382 -4.5174     3039  1   17.3248  0.495664  284 118.1    945406   380360   10   4.2
 gb19-10-1  7.4484 -4.5694     2829  0   19.3264  0.485846  252 102.3    787697   313322    8   3.8
 gb19-10-2  7.3715 -4.4224     2929  0   19.4940  0.485034  265 110.3    834225   338791    8   4.0
 gb19-10-3  7.2938 -4.2751     2984  0   19.7983  0.484705  279 116.8    883758   359963    9   4.2
 gb19-10-4  7.3803 -4.7945     2487  0   18.2810  0.489005  239  92.6    752240   286538    8   3.5
 gb19-10-5  7.3038 -4.6478     2969  0   18.4126  0.488443  253 102.2    803841   317190    8   3.8
 gb19-10-6  7.2264 -4.5004     2849  0   18.7030  0.488312  267 110.8    854425   344761    9   4.1
 gb19-10-7  7.1483 -4.3526     2802  0   18.8984  0.488018  282 117.9    908966   368477    9   4.3
  gb20-1-0  8.3740 -2.9345     2510  0   32.4435  0.440423  218  89.1    587011   237537    6   2.0
  gb20-1-1  8.4533 -3.0797     2630  0   32.0088  0.443606  216  95.2    581116   253486    6   2.2
  gb20-1-2  8.5326 -3.2261     2770  0   31.5470  0.447011  214  99.5    574082   264606    6   2.3
  gb20-1-3  8.6118 -3.3733     2937  0   31.0672  0.450573  212 101.7    567671   269998    6   2.4
  gb20-1-5  8.5989 -3.0039     2486  0   32.8285  0.439965  203  93.2    539473   243712    6   1.9
  gb20-1-6  8.6782 -3.1496     2492  0   32.3602  0.443511  201  97.5    533282   254612    6   2.0
  gb20-1-7  8.7573 -3.2962     2898  0   31.8726  0.447218  198  99.7    524059   259868    6   2.1
  gb20-2-0  8.0657 -3.0958     3319  0   30.3165  0.454898  253  94.0    709478   260395    6   2.5
  gb20-2-1  8.1446 -3.2422     3382  1   29.9048  0.458109  250  99.8    698260   275928    6   2.7
  gb20-2-2  8.2237 -3.3896     3593  0   29.4705  0.461586  246 103.8    683862   286305    6   2.8
  gb20-2-3  8.3030 -3.5377     3402  0   29.0229  0.465261  241 105.5    664946   290539    6   2.9
  gb20-2-4  8.2134 -3.0184     3284  0   31.3971  0.450322  236  91.5    647339   248900    6   2.3
  gb20-2-5  8.2924 -3.1644     3322  0   30.9715  0.453832  233  97.5    637572   264760    6   2.4
  gb20-2-6  8.3717 -3.3114     3232  0   30.5220  0.457611  230 101.7    627214   275673    6   2.6
  gb20-2-7  8.4510 -3.4591     3274  0   30.0566  0.461589  226 103.7    613273   280566    6   2.7
  gb20-3-0  7.7553 -3.2602     2320  0   27.7376  0.465544  284 100.4    838878   289007    6   3.0
  gb20-3-1  7.8335 -3.4071     2830  0   27.3604  0.468085  283 105.7    831978   303102    6   3.2
  gb20-3-2  7.9123 -3.5549     3121  0   26.9698  0.470872  279 108.9    816872   311632    6   3.3
  gb20-3-3  7.9915 -3.7033     3015  0   26.5731  0.473847  274 109.9    797934   313912    6   3.4
  gb20-3-4  7.9033 -3.1814     2951  0   29.0115  0.458568  271  97.2    780285   274566    6   2.8
  gb20-3-5  7.9819 -3.3282     3225  0   28.6169  0.461470  268 102.7    768881   289432    6   3.0
  gb20-3-6  8.0609 -3.4758     3127  0   28.2047  0.464635  264 106.3    751135   298886    6   3.1
  gb20-3-7  8.1402 -3.6241     3049  0   27.7823  0.468001  260 107.8    733654   302342    6   3.2
  gb20-4-0  7.4463 -3.4254     2604  0   24.5301  0.460137  301 108.8    924610   324191    8   3.5
  gb20-4-1  7.5233 -3.5725     2488  0   24.2541  0.461220  296 112.6    906610   334429    8   3.7
  gb20-4-2  7.6010 -3.7204     2227  0   23.9678  0.462511  289 114.6    879520   339051    8   3.8
  gb20-4-3  7.6794 -3.8686     2867  0   23.6793  0.463971  280 114.4    848560   337487    8   3.9
  gb20-4-4  7.5933 -3.3465     3014  0   25.9332  0.454345  296 104.6    894862   306840    8   3.3
  gb20-4-5  7.6707 -3.4936     2412  0   25.6289  0.455815  291 109.1    874946   318860    8   3.5
  gb20-4-6  7.7489 -3.6416     2652  0   25.3111  0.457510  286 111.8    855762   325678    8   3.6
  gb20-4-7  7.8275 -3.7900     2867  0   25.0813  0.459032  278 112.2    827227   326013    7   3.7
  gb20-5-0  7.1422 -3.5906     3154  0   21.7081  0.487060  313 118.5    995979   365615   10   4.1
  gb20-5-1  7.2180 -3.7372     2400  0   21.5161  0.487300  307 120.7    973163   370496   10   4.2
  gb20-5-2  7.2949 -3.8844     2822  0   21.3116  0.487723  297 121.0    937113   369642   10   4.3
  gb20-5-3  7.3726 -4.0318     2899  0   21.0920  0.488091  288 119.3    901358   363110    8   4.2
  gb20-5-4  7.2863 -3.5120     2801  0   22.9453  0.480953  309 113.8    966569   345452   10   3.8
  gb20-5-5  7.3627 -3.6588     2703  0   22.7355  0.481479  301 116.8    939358   352789   10   4.0
  gb20-5-6  7.4401 -3.8064     2140  0   22.5379  0.481891  292 117.8    905870   354646    8   4.0
  gb20-5-7  7.5182 -3.9542     3169  0   22.2868  0.482930  283 116.9    871130   350581    8   4.1
  gb20-6-0  7.8397 -4.5501     3121  1   21.5184  0.491388  241  92.7    717775   275525    6   3.4
  gb20-6-1  7.7604 -4.4049     3166  0   21.6534  0.489681  251 101.2    754629   301259    7   3.7
  gb20-6-2  7.6810 -4.2585     2887  0   21.7954  0.488050  261 108.3    791602   322886    8   3.9
  gb20-6-3  7.6017 -4.1112     2758  0   22.0264  0.486236  272 113.5    831550   339483    8   4.0
  gb20-6-4  7.6937 -4.6253     2805  0   20.3254  0.494633  240  93.1    728082   280277    8   3.5
  gb20-6-5  7.6143 -4.4808     3048  0   20.4866  0.493151  252 101.9    771818   307516    8   3.8
  gb20-6-6  7.5349 -4.3350     2805  0   20.6673  0.491705  263 109.4    810455   330750    8   4.0
  gb20-6-7  7.4559 -4.1883     2889  0   20.8656  0.490328  274 115.2    851298   349237    8   4.1
  gb20-7-0  8.1493 -4.3892     3612  0   23.8362  0.470644  241  91.5    696917   264406    6   3.3
  gb20-7-1  8.0705 -4.2428     3461  0   24.1405  0.466947  252  99.5    733579   287816    6   3.5
  gb20-7-2  7.9914 -4.0953     2986  0   24.4690  0.463110  260 105.8    761529   306234    6   3.6
  gb20-7-3  7.9122 -3.9472     2881  0   24.8163  0.459204  269 110.1    794739   319190    6   3.7
  gb20-7-4  8.0013 -4.4665     3066  0   22.7172  0.476431  241  92.1    707454   269836    6   3.4
  gb20-7-5  7.9223 -4.3205     3349  0   22.9849  0.473142  251 100.3    741912   294221    6   3.6
  gb20-7-6  7.8431 -4.1734     3209  0   23.1839  0.470361  259 106.9    771506   313961    7   3.8
  gb20-7-7  7.7640 -4.0256     3053  0   23.3838  0.467683  269 111.6    808851   328571    8   3.9
  gb20-8-0  8.4600 -4.2250     2999  0   26.1330  0.436589  231  90.0    636208   251631    6   3.0
  gb20-8-1  8.3817 -4.0782     2804  0   26.5114  0.432971  239  97.5    660974   272532    6   3.1
  gb20-8-2  8.3029 -3.9304     2440  0   26.9120  0.429233  246 103.1    684209   288521    6   3.2
  gb20-8-3  8.2238 -3.7821     2452  0   27.3279  0.425452  252 106.6    703619   298455    6   3.2
  gb20-8-4  8.3119 -4.3038     3294  0   25.0552  0.442333  238  90.8    672853   257943    6   3.1
  gb20-8-5  8.2332 -4.1571     2906  0   25.3990  0.439123  248  98.5    704209   280014    6   3.3
  gb20-8-6  8.1542 -4.0095     2427  0   25.7654  0.435811  255 104.4    727211   296968    6   3.4
  gb20-8-7  8.0749 -3.8612     2212  0   26.1491  0.432463  264 108.3    759059   308486    6   3.5
  gb20-9-0  8.7684 -4.0590     2787  0   28.1885  0.430071  208  88.2    556937   237926    6   2.5
  gb20-9-1  8.6912 -3.9121     2918  0   28.6266  0.425700  213  95.1    572035   256718    6   2.6
  gb20-9-2  8.6133 -3.7644     2473  0   29.0846  0.421172  218 100.2    587923   270754    6   2.7
  gb20-9-3  8.5348 -3.6163     2548  0   29.5547  0.416568  222 103.2    600729   278891    6   2.7
  gb20-9-4  8.6216 -4.1382     3066  1   27.2481  0.434973  220  89.2    595170   244661    6   2.7
  gb20-9-5  8.5439 -3.9912     2662  0   27.6613  0.430885  226  96.3    614178   264386    6   2.9
  gb20-9-6  8.4656 -3.8433     2544  0   28.0957  0.426644  231 101.6    631014   279200    6   2.9
  gb20-9-7  8.3868 -3.6950     2392  0   28.5430  0.422334  235 104.7    643800   287948    6   3.0
 gb20-10-0  9.0729 -3.8918     2802  0   29.9782  0.460443  186  85.7    489169   222554    5   1.9
 gb20-10-1  8.9969 -3.7455     2553  0   30.3655  0.456418  189  92.2    498853   239547    6   2.0
 gb20-10-2  8.9198 -3.5986     2481  0   30.8539  0.451122  192  96.9    507963   251992    6   2.1
 gb20-10-3  8.8419 -3.4514     2954  0   31.3518  0.445746  194  99.4    512540   258782    6   2.1
 gb20-10-4  8.9292 -3.9707     2979  0   29.1341  0.466128  196  87.0    520903   230221    6   2.2
 gb20-10-5  8.8526 -3.8241     2805  0   29.5927  0.461195  201  93.7    535276   248157    6   2.3
 gb20-10-6  8.7750 -3.6768     2486  0   30.0694  0.456094  204  98.6    544286   261186    6   2.4
 gb20-10-7  8.6967 -3.5291     2860  0   30.5569  0.450910  207 101.3    552572   268549    6   2.4
  gb21-1-0  9.9187 -2.1094     1288  0   37.9652  0.474468  115  49.2    277602   107612    2   0.2
  gb21-1-1  9.9981 -2.2545     1802  0   37.5976  0.478707  116  52.8    280601   115147    2   0.2
  gb21-1-2 10.0776 -2.4008     1921  0   37.2069  0.483212  117  55.4    282814   120377    2   0.2
  gb21-1-3 10.1570 -2.5479     1427  0   36.7981  0.487926  117  56.8    282921   122826    2   0.2
  gb21-1-5 10.1436 -2.1785     1118  0   37.5947  0.478740  108  46.6    258617    99728    2   0.1
  gb21-2-0  9.6109 -2.2712     2048  0   37.9690  0.438217  129  60.9    315578   138031    2   0.3
  gb21-2-1  9.6899 -2.4175     2607  0   37.5996  0.443580  131  65.5    321907   148139    2   0.3
  gb21-2-2  9.7692 -2.5648     2663  0   37.2070  0.449278  133  68.8    328573   155295    2   0.4
  gb21-2-3  9.8487 -2.7127     2641  0   36.7963  0.455240  133  70.5    329179   158655    2   0.4
  gb21-2-4  9.7583 -2.1937     2336  0   37.9672  0.438242  122  55.4    296228   123478    2   0.2
  gb21-2-5  9.8375 -2.3394     2303  0   37.5987  0.443592  124  59.6    302390   132402    2   0.3
  gb21-2-6  9.9170 -2.4863     2277  0   37.2068  0.449282  125  62.6    305271   138547    2   0.3
  gb21-2-7  9.9964 -2.6339     2295  0   36.7968  0.455233  125  64.1    305243   141447    2   0.3
  gb21-3-0  9.3004 -2.4363     2296  0   37.9691  0.405545  146  71.0    366204   167694    2   0.6
  gb21-3-1  9.3788 -2.5831     2295  0   36.2193  0.416583  148  76.4    372225   180134    3   0.6
  gb21-3-2  9.4578 -2.7308     2045  0   35.7019  0.422022  149  80.3    375115   188815    3   0.7
  gb21-3-3  9.5371 -2.8790     2204  0   35.1677  0.427638  150  82.3    377920   193186    3   0.7
  gb21-3-4  9.4482 -2.3573     2363  0   37.9698  0.405536  138  66.4    342779   153929    2   0.4
  gb21-3-5  9.5270 -2.5039     2600  0   37.6001  0.410312  140  71.5    349014   165288    2   0.5
  gb21-3-6  9.6062 -2.6514     2401  0   37.2072  0.415387  141  75.1    351772   173169    2   0.5
  gb21-3-7  9.6857 -2.7996     2420  0   36.7958  0.420701  141  76.9    351858   176990    2   0.5
  gb21-4-0  8.9924 -2.6018     2572  0   36.2833  0.417322  160  78.5    405487   192998    3   0.9
  gb21-4-1  9.0696 -2.7488     2317  0   35.7517  0.422730  162  84.5    411460   207476    3   1.0
  gb21-4-2  9.1475 -2.8965     2258  0   35.1968  0.428376  163  88.8    414262   217652    3   1.1
  gb21-4-3  9.2261 -3.0447     2230  0   34.6263  0.434185  164  91.1    417112   222893    3   1.1
  gb21-4-4  9.1391 -2.5227     2440  0   36.5030  0.416312  153  75.2    385605   181451    3   0.8
  gb21-4-5  9.2168 -2.6697     2107  0   35.9907  0.421667  155  81.0    391805   195027    3   0.8
  gb21-4-6  9.2951 -2.8175     1902  0   35.4544  0.427273  156  85.1    394790   204554    3   0.9
  gb21-4-7  9.3740 -2.9658     2048  0   34.9018  0.433052  157  87.3    397719   209419    3   0.9
  gb21-5-0  8.6888 -2.7677     2656  0   34.5451  0.444533  185  84.2    481630   215715    5   1.4
  gb21-5-1  8.7648 -2.9142     2900  0   34.0850  0.449673  186  90.5    485848   231447    5   1.5
  gb21-5-2  8.8419 -3.0612     2983  0   33.1630  0.457600  186  94.9    486980   242524    6   1.7
  gb21-5-3  8.9198 -3.2085     2818  0   32.6630  0.463190  185  97.2    483670   248028    6   1.8
  gb21-5-4  8.8326 -2.6888     2566  0   35.6132  0.438886  172  81.7    441438   205147    4   1.2
  gb21-5-5  8.9092 -2.8355     2536  0   35.1280  0.444329  173  87.8    445332   220315    4   1.3
  gb21-5-6  8.9868 -2.9829     2370  0   34.6119  0.450111  173  92.2    445691   230966    4   1.4
  gb21-5-7  9.0652 -3.1307     2676  0   34.2855  0.454214  173  94.5    445683   236406    3   1.4
  gb21-6-0  9.3874 -3.7260     2445  0   31.9513  0.452602  169  81.6    433613   202680    3   1.3
  gb21-6-1  9.3078 -3.5809     2181  0   32.4967  0.447171  170  87.7    436069   218270    3   1.4
  gb21-6-2  9.2283 -3.4346     2172  0   33.0673  0.441499  172  92.2    442900   229802    3   1.4
  gb21-6-3  9.1489 -3.2875     2536  0   33.6544  0.435672  172  94.5    441937   235876    3   1.4
  gb21-6-4  9.2416 -3.8014     2245  0   31.5472  0.454428  176  83.8    455275   212401    3   1.5
  gb21-6-5  9.1620 -3.6571     2218  0   31.6836  0.451707  179  90.1    465555   228874    4   1.6
  gb21-6-6  9.0825 -3.5114     2604  0   32.1035  0.448334  181  94.6    472419   240820    5   1.7
  gb21-6-7  9.0033 -3.3649     2756  0   32.1260  0.445445  182  97.0    474895   247264    6   1.8
  gb21-7-0  9.6964 -3.5645     2448  0   32.6838  0.423642  153  75.1    386379   178653    3   0.9
  gb21-7-1  9.6174 -3.4183     2449  0   33.2074  0.417631  155  80.9    392518   192834    3   0.9
  gb21-7-2  9.5382 -3.2709     1931  0   33.7522  0.411380  156  85.0    395912   203152    3   0.9
  gb21-7-3  9.4588 -3.1229     2193  0   34.3089  0.404993  157  87.2    398494   208896    3   0.9
  gb21-7-4  9.5486 -3.6421     2456  0   32.3533  0.425781  162  78.6    411659   190828    3   1.1
  gb21-7-5  9.4695 -3.4963     2218  0   32.8877  0.419745  162  84.5    411659   205553    3   1.1
  gb21-7-6  9.3902 -3.3493     2252  0   33.4450  0.413454  163  88.8    414801   216413    3   1.2
  gb21-7-7  9.3109 -3.2015     2302  0   34.0166  0.407006  163  91.0    415220   222312    3   1.2
  gb21-8-0 10.0066 -3.3998     2142  0   33.2690  0.412588  138  66.2    344770   150699    3   0.5
  gb21-8-1  9.9282 -3.2531     2081  0   33.7711  0.406455  140  71.3    350132   162759    3   0.5
  gb21-8-2  9.8492 -3.1054     1942  0   34.2907  0.400106  141  75.0    353301   171601    3   0.6
  gb21-8-3  9.7699 -2.9572     1931  0   36.3461  0.388301  141  76.9    352320   176439    2   0.5
  gb21-8-5  9.7799 -3.3322     1981  0   33.5191  0.407235  148  76.3    372497   177678    3   0.7
  gb21-8-6  9.7007 -3.1847     1875  0   34.0500  0.400907  149  80.2    375396   187256    3   0.7
  gb21-8-7  9.6213 -3.0366     1816  0   34.5913  0.394457  150  82.3    378219   192649    3   0.7
  gb21-9-0 10.3144 -3.2333     1677  0   35.0803  0.443423  122  55.2    299183   120367    2   0.3
  gb21-9-1 10.2372 -3.0865     1968  0   35.4960  0.437229  124  59.4    304385   129973    2   0.3
  gb21-9-2 10.1591 -2.9389     1967  0   35.9213  0.430893  125  62.4    307252   137029    2   0.3
  gb21-9-3 10.0804 -2.7909     2272  0   36.3488  0.424524  125  64.0    306292   140920    2   0.3
  gb21-9-4 10.1679 -3.3127     1725  0   35.0770  0.443472  130  60.7    321943   135019    2   0.3
  gb21-9-5 10.0901 -3.1658     1880  0   35.4936  0.437265  132  65.3    328011   145850    2   0.4
  gb21-9-6 10.0116 -3.0181     2029  0   35.9195  0.430919  133  68.7    330879   153767    2   0.4
  gb21-9-7  9.9327 -2.8699     1989  0   36.3478  0.424538  133  70.4    330040   158118    2   0.4
 gb21-10-1 10.5417 -2.9204     1090  0   35.5053  0.537901  109  46.4    260009    97569    2   0.1
 gb21-10-2 10.4645 -2.7736      939  0   35.9276  0.531834  109  48.7    260009   102695    2   0.1
 gb21-10-4 10.4744 -3.1458     1224  0   35.0856  0.543930  114  48.9    274990   104393    2   0.2
 gb21-10-5 10.3977 -2.9993     1361  0   35.5001  0.537975  116  52.6    280154   112691    2   0.2
 gb21-10-7 10.2415 -2.7045     1346  0   36.3503  0.525761  117  56.7    282997   122231    2   0.2


==> Table/Table4.dat <==
#       ID          R.A.          Dec.     Ndata  t0 (JD')  tE(day) e_tE   u0      e_u0     Is  chi2/dof
      gb1-R-1-14 17:45:11.248 -33:38:54.84  2052 3828.94193  23.60  2.28 0.909150 0.144886  16.8 0.99
   gb1-R-1-52516 17:45:46.378 -33:36:05.22  2073 4031.68805  23.02  0.73 0.090750 0.003734  18.1 1.58
   gb1-R-2-22735 17:45:35.960 -33:45:56.56  2074 3883.90740  22.39  0.39 0.212003 0.005573  18.0 0.67
   gb1-R-3-64176 17:44:52.898 -34:21:36.52  2092 4193.71721  10.64  0.14 0.766208 0.015656  14.9 1.20
      gb1-R-3-76 17:45:40.324 -34:20:04.75  2106 3825.27275 157.57 11.00 0.188031 0.020548  19.7 0.87
   gb1-R-3-46605 17:45:24.278 -34:05:15.32  2088 4001.26676  16.60  1.18 0.173574 0.043284  18.6 0.89
   gb1-R-4-47848 17:45:45.039 -34:27:53.52  2103 4303.16456  14.98  1.14 0.331496 0.041186  19.5 0.84
   gb1-R-4-18284 17:46:24.506 -34:30:36.82  2101 3883.24171   0.73  0.08 0.028096 0.003360  19.7 0.77
     gb1-R-4-910 17:46:53.887 -34:30:42.59  2095 3887.62778  26.14  1.06 0.587581 0.038963  17.7 0.68
   gb1-R-5-65454 17:45:22.188 -34:57:04.75  2075 4221.40839  40.11  0.45 0.190260 0.002905  17.5 1.66
   gb1-R-5-82191 17:46:01.446 -34:54:35.01  2089 4312.71403  14.23  0.41 0.106859 0.004776  19.2 1.31
   gb1-R-6-77689 17:50:28.442 -34:49:23.09  2068 4364.59588  45.51  0.74 0.413738 0.010909  17.1 1.30
   gb1-R-6-82519 17:50:05.385 -34:51:36.71  2073 4362.33309   3.26  0.54 0.840722 0.290765  17.1 1.51
   gb1-R-6-79294 17:49:50.655 -34:53:49.40  2063 4340.06886  23.06  0.94 0.375246 0.023845  18.7 0.77
   gb1-R-6-65555 17:47:53.567 -34:50:55.15  2076 4241.08796   4.92  0.32 0.050412 0.004092  19.4 1.48
   gb1-R-6-40898 17:49:46.072 -35:05:13.00  2061 4019.80173  11.24  0.69 0.475032 0.049014  17.6 0.73
   gb1-R-6-73986 17:48:11.363 -35:02:34.80  2081 4291.58993  19.18  0.70 0.153344 0.007234  19.6 0.76
   gb1-R-7-71783 17:50:17.617 -34:27:00.09  2075 4303.67369  30.97  2.54 0.464778 0.054527  19.3 1.06
   gb1-R-7-30409 17:47:53.653 -34:29:04.26  2062 3953.51717  12.43  1.16 0.810060 0.140936  17.8 0.65
   gb1-R-9-33577 17:49:28.615 -33:56:33.44  2080 3942.18015  18.09  1.61 0.509193 0.070814  19.1 1.43
   gb1-R-9-58909 17:49:42.456 -33:54:10.41  2082 4215.74866  38.10  1.04 0.488763 0.019628  18.1 0.64
  gb1-R-10-53710 17:49:29.398 -33:27:24.36  2074 4192.69130   9.68  0.16 0.721812 0.018335  14.8 1.74
   gb2-R-1-51275 17:53:45.702 -33:43:06.30  2216 3992.44667  11.29  1.70 0.075565 0.015719  19.8 1.15
   gb2-R-2-84300 17:53:55.950 -34:06:29.99  2226 4259.28986  11.06  0.57 0.703987 0.060799  16.9 1.85
    gb2-R-3-9833 17:52:03.399 -34:34:01.42  2216 3863.46084  21.00  0.55 0.164745 0.005730  18.7 0.64
   gb2-R-3-53973 17:52:39.691 -34:37:03.93  2198 4013.57572  36.43  1.52 0.229511 0.013584  19.0 0.84
   gb2-R-3-73848 17:52:14.638 -34:21:46.80  2214 4238.54790   5.68  0.13 0.798853 0.029181  15.1 1.36
   gb2-R-4-85593 17:51:06.360 -34:57:56.85  2219 4342.03084  31.00  2.34 0.415222 0.051067  19.0 0.66
     gb2-R-4-118 17:53:23.405 -34:57:01.51  2216 3825.90106  13.03  2.58 0.050897 0.014340  19.6 0.70
   gb2-R-4-40437 17:51:10.424 -34:47:57.46  2211 3960.89274   6.91  0.28 0.268257 0.014112  18.1 0.94
    gb2-R-5-9604 17:53:04.805 -35:17:01.11  2195 3855.71986   6.55  0.24 0.018964 0.001490  19.5 0.75
   gb2-R-5-89697 17:52:48.885 -35:06:16.70  2194 4359.15153  27.04  0.77 0.449411 0.021930  17.7 1.50
   gb2-R-6-32865 17:54:09.073 -35:18:04.80  2213 3962.77606  23.48  0.28 0.086104 0.001266  18.6 0.76
   gb2-R-6-66598 17:54:11.886 -35:18:23.98  2213 4305.91149   7.52  0.30 0.055448 0.008519  19.2 0.65
   gb2-R-8-87359 17:54:41.944 -34:25:06.52  2174 4394.00408  35.63  2.01 0.125576 0.012390  19.6 0.58
   gb2-R-8-61988 17:54:09.755 -34:32:13.33  2182 4181.11114  33.67  1.88 0.585643 0.052573  18.0 0.78
     gb2-R-9-541 17:55:30.203 -34:13:42.29  2196 3918.18235  41.52  1.35 0.447490 0.022145  18.3 0.84
  gb2-R-10-76906 17:55:29.209 -33:56:10.83  2206 4270.79848   8.96  0.21 0.979596 0.034612  14.8 1.44
  gb2-R-10-87004 17:55:30.123 -33:47:54.31  2210 4255.32807  21.31  1.18 0.323732 0.028020  18.9 0.92
   gb3-R-1-88758 17:51:06.318 -32:08:25.07  1923 4391.00086  11.68  0.17 0.089355 0.002903  16.3 1.84
  gb3-R-2-101858 17:51:37.700 -32:18:35.30  1916 4360.29535  10.63  1.01 0.312714 0.044048  19.0 0.96
   gb3-R-2-62456 17:52:32.855 -32:15:24.94  1914 4187.49543  33.90  2.90 0.248277 0.032374  19.6 0.85
   gb3-R-3-77285 17:51:03.949 -32:44:10.85  1918 4396.82926  73.24  3.79 0.150480 0.012816  19.6 1.29
     gb3-R-3-521 17:51:41.686 -32:37:26.92  1921 3906.14992  18.41  2.25 0.699179 0.138347  18.6 0.88
   gb3-R-3-47205 17:52:44.581 -32:42:57.13  1908 4027.22078   9.79  1.17 0.517810 0.101299  16.5 0.72
    gb3-R-4-9319 17:51:52.048 -32:58:53.60  1922 3859.61677  17.42  1.27 0.064617 0.005505  19.9 1.35
   gb3-R-5-39885 17:51:09.748 -33:25:51.27  1927 3967.28420  42.73  1.75 0.130928 0.007643  19.6 0.99
    gb3-R-5-2805 17:52:33.314 -33:22:12.61  1918 3849.92218  43.82  2.65 0.465525 0.049582  18.5 0.73
     gb3-R-5-715 17:53:49.640 -33:25:55.32  1920 3918.58218  22.70  0.76 0.057767 0.002340  19.8 1.34
   gb3-R-6-51735 17:55:59.753 -33:19:28.67  1910 4186.05829  37.32  0.90 0.070769 0.002084  19.6 0.74
   gb3-R-6-65241 17:55:18.737 -33:20:17.14  1902 4322.71128  42.34  1.81 0.147650 0.009234  19.9 0.99
   gb3-R-6-39126 17:55:41.338 -33:31:07.77  1895 4015.01344  46.70  2.52 0.228565 0.018908  19.5 1.85
   gb3-R-7-50158 17:56:35.451 -32:58:31.16  1902 4148.83125  13.16  0.84 0.048780 0.003670  19.7 1.08
   gb3-R-7-68862 17:56:06.069 -33:11:42.07  1903 4302.69988  58.54  8.70 0.750909 0.221252  18.1 1.24
   gb3-R-7-76864 17:54:42.258 -33:09:45.87  1899 4385.90247  10.35  0.35 0.061855 0.003159  18.4 0.71
   gb3-R-9-55135 17:56:42.920 -32:17:01.06  1910 4147.40506  14.85  1.66 0.152747 0.020595  19.5 1.03
   gb3-R-9-83812 17:57:08.270 -32:26:10.12  1905 4358.01727   9.23  0.53 0.058656 0.004534  20.0 0.92
  gb3-R-10-72954 17:55:11.274 -31:57:07.09  1891 4163.64601  11.19  1.12 0.513242 0.076140  17.9 0.78
   gb4-R-1-92137 17:52:01.213 -30:23:03.19  2766 3950.36435  17.37  0.28 0.099045 0.002382  18.3 0.85
  gb4-R-1-137261 17:53:04.507 -30:24:59.79  2765 4270.53033  37.60  3.37 0.323002 0.050368  19.9 0.84
  gb4-R-1-108900 17:53:17.091 -30:21:34.34  2749 4095.53129  54.47  8.14 0.421504 0.269952  17.2 0.94
  gb4-R-1-132462 17:51:43.996 -30:17:19.92  2660 4247.15394   2.91  0.12 0.002344 0.060411  18.1 1.73
   gb4-R-2-55096 17:51:47.421 -30:47:48.40  2765 3951.97357  60.01  1.02 0.099190 0.001960  19.2 0.79
   gb4-R-2-75652 17:52:48.376 -30:42:24.22  2784 4169.76478   9.13  0.19 0.482669 0.017422  15.9 0.74
   gb4-R-2-76691 17:51:24.135 -30:37:32.83  2758 4176.98193  32.10  3.23 0.844621 0.131635  17.4 0.71
   gb4-R-3-84229 17:52:00.802 -31:00:48.22  2775 4252.03096  23.24  0.65 0.319491 0.014169  18.3 1.01
   gb4-R-3-66415 17:51:00.316 -30:51:30.83  2794 4000.89291  10.84  0.46 0.169233 0.041667  17.0 0.83
   gb4-R-3-81353 17:52:34.143 -30:54:14.25  2766 4223.88851   0.49  0.10 0.400179 0.212408  17.9 1.07
   gb4-R-4-44025 17:51:13.714 -31:27:17.43  2824 3948.95515   6.99  0.11 0.396365 0.009563  16.8 0.87
   gb4-R-4-74405 17:51:29.609 -31:22:10.04  2821 4398.14808  32.00  0.30 0.104458 0.001450  17.2 0.86
   gb4-R-4-52563 17:52:09.244 -31:27:03.17  2826 4148.94880  11.15  1.63 0.337316 0.073752  19.0 0.80
   gb4-R-4-55817 17:53:38.991 -31:27:50.76  2789 4201.76032  14.69  0.05 0.253496 0.001490  15.7 0.99
   gb4-R-4-51111 17:52:37.250 -31:11:35.71  2790 4142.97020  15.34  0.39 0.036419 0.002243  18.2 0.63
   gb4-R-4-52085 17:53:36.188 -31:17:04.61  2760 4147.38274  40.23  2.79 0.377854 0.041409  18.9 1.26
   gb4-R-5-74935 17:52:28.494 -31:48:14.79  2769 4371.34904  14.83  1.12 0.036737 0.002731  19.3 0.94
     gb4-R-6-379 17:55:27.484 -31:40:20.50  2767 3913.78677  11.83  0.38 0.188256 0.007666  19.2 0.75
   gb4-R-6-74109 17:54:12.944 -31:38:32.33  2757 4244.50799   8.90  0.38 0.258237 0.017909  18.8 0.67
   gb4-R-6-84402 17:55:03.530 -31:47:22.36  2771 4363.42332  27.00  1.53 0.210519 0.017529  19.4 0.65
   gb4-R-7-52721 17:56:18.147 -31:14:44.29  2773 3976.49132   8.07  0.36 0.009326 0.012802  19.8 1.08
   gb4-R-7-47229 17:56:17.411 -31:26:14.66  2770 3938.88201  31.68  1.26 0.341264 0.020342  18.9 1.06
   gb4-R-7-55337 17:55:53.698 -31:24:43.78  2767 4012.75195  34.10  3.35 0.225185 0.034569  19.8 0.94
   gb4-R-8-72126 17:56:30.080 -30:56:15.02  2755 4175.42996  18.16  1.38 0.083074 0.014632  19.7 1.44
   gb4-R-8-64771 17:55:23.991 -30:55:10.24  2744 4014.90411  10.54  1.27 0.341193 0.074064  18.4 1.63
   gb4-R-8-72611 17:56:04.299 -31:05:21.55  2753 4175.50550   8.03  0.60 0.576295 0.084826  17.4 1.63
   gb4-R-8-80189 17:55:56.097 -31:01:51.55  2746 4222.64643   7.88  0.42 0.429843 0.037769  18.0 0.68
   gb4-R-8-73057 17:55:29.656 -31:03:58.82  2764 4175.83995  16.94  1.16 0.215518 0.033011  19.3 0.96
     gb4-R-8-777 17:54:42.217 -31:03:32.80  2675 3895.55469  16.35  0.35 0.503533 0.015800  17.2 0.66
   gb4-R-8-64774 17:54:10.460 -31:02:28.55  2682 4012.77742   6.58  0.22 0.053461 0.002183  18.2 0.58
   gb4-R-9-16333 17:54:53.520 -30:28:41.33  2269 3876.77882  11.93  0.43 0.403734 0.025905  17.9 0.71
   gb4-R-9-63231 17:56:50.140 -30:46:32.24  2713 4012.66188  14.02  0.37 0.791809 0.034688  14.8 1.68
   gb4-R-9-78908 17:56:01.813 -30:41:33.88  2768 4212.55165  21.71  0.15 0.044101 0.000393  18.0 1.36
   gb4-R-9-73125 17:54:51.202 -30:43:22.51  2750 4159.44985   6.53  0.90 0.209439 0.037939  19.1 1.32
   gb4-R-9-78926 17:54:27.772 -30:45:43.61  2769 4206.30153  31.99  0.95 0.058157 0.002214  19.9 0.71
   gb4-R-9-80979 17:54:19.284 -30:42:33.95  2771 4240.34665  31.81  0.94 0.520739 0.023837  18.1 0.72
 gb4-R-10-123190 17:56:17.586 -30:10:36.05  2716 4364.72049  86.85  1.88 0.298667 0.010342  18.2 0.63
 gb4-R-10-123572 17:55:59.600 -30:15:49.67  2742 4321.49649   2.42  0.20 0.231280 0.031362  17.2 1.01
 gb4-R-10-109892 17:55:21.440 -30:16:54.59  2740 4224.05110  23.99  1.43 0.650375 0.065219  18.1 0.49
   gb4-R-10-2106 17:55:10.237 -30:26:27.22  2777 3849.03647  89.70  5.80 0.718088 0.075948  17.8 0.76
  gb4-R-10-81935 17:54:59.585 -30:18:12.96  2780 3969.99112  24.65  0.49 0.062337 0.001484  19.4 1.13
  gb5-R-1-105454 17:53:38.193 -28:38:06.69  7620 3944.27393   2.43  0.06 0.808843 0.029034  15.9 1.32
  gb5-R-1-141953 17:53:30.129 -28:37:18.16  7618 4154.97946  26.02  1.85 0.594504 0.073764  18.2 0.78
  gb5-R-1-109248 17:53:26.505 -28:24:25.58  7416 3966.75210  42.91  0.26 0.019427 0.000135  18.7 1.37
  gb5-R-2-110907 17:52:30.431 -28:53:52.66  7634 4156.51382  11.44  0.26 0.375841 0.012185  17.4 1.86
   gb5-R-2-74222 17:53:46.450 -28:48:17.94  7641 3877.12583  18.33  1.30 0.848916 0.099777  17.9 1.34
  gb5-R-3-155313 17:53:28.043 -29:19:43.41  7491 4303.65363   3.28  0.14 0.143448 0.008180  19.4 0.81
  gb5-R-3-114724 17:52:55.907 -29:05:43.05  7621 4159.86775  24.92  1.70 0.784857 0.090036  17.9 1.19
  gb5-R-3-134216 17:53:00.070 -29:11:36.50  7621 4231.02824   8.79  0.75 0.274521 0.038587  19.9 0.80
  gb5-R-3-112068 17:53:51.406 -29:11:34.30  7339 4142.85336  14.75  1.31 0.222229 0.029051  19.5 1.50
  gb5-R-4-102655 17:52:36.169 -29:37:25.82  7660 4020.86786  19.97  0.32 0.406012 0.012145  16.8 0.81
  gb5-R-4-108721 17:53:47.253 -29:44:23.79  7525 4133.07458  48.76  1.11 0.318535 0.014274  17.9 1.54
  gb5-R-4-104517 17:52:50.968 -29:30:04.06  7633 4010.71713  17.01  0.80 0.207691 0.020911  19.5 0.86
  gb5-R-4-110078 17:53:01.001 -29:29:41.47  7585 4122.03915  29.55  3.40 0.261638 0.147782  18.0 1.02
   gb5-R-4-77551 17:53:52.321 -29:27:10.59  7556 4328.90376  16.31  0.12 0.612423 0.007337  16.1 0.91
   gb5-R-4-85768 17:53:32.855 -29:29:10.90  7589 3951.39449  12.63  0.18 0.243679 0.004891  18.1 0.65
  gb5-R-4-139713 17:53:16.416 -29:30:52.10  7589 4256.41098  61.07  2.64 0.437719 0.027859  19.5 1.12
   gb5-R-5-62109 17:51:28.593 -30:01:00.01  7618 3912.89286   5.58  0.14 0.290822 0.010057  18.6 0.87
  gb5-R-5-137110 17:53:52.469 -29:59:54.85  7583 4182.16805  10.80  0.51 0.137778 0.008190  19.6 0.74
  gb5-R-5-147314 17:52:00.216 -29:54:39.72  7669 4209.47735   8.11  0.26 0.108990 0.004999  19.3 0.59
  gb5-R-5-174473 17:52:12.608 -29:51:24.81  7673 4320.84617  37.09  1.06 0.334919 0.014439  19.2 0.72
  gb5-R-5-169812 17:53:24.126 -29:56:32.94  7564 4299.46140  77.62  3.18 0.272039 0.017469  20.0 0.68
   gb5-R-6-17285 17:54:20.300 -29:50:09.25  7491 3870.16524  14.69  0.53 0.479816 0.028792  18.3 0.60
  gb5-R-6-152722 17:54:44.288 -29:48:11.65  7477 4313.03994  10.01  0.23 0.017322 0.004520  19.7 1.23
  gb5-R-6-161967 17:56:11.136 -30:02:10.87  7559 4408.50669  19.90  0.19 0.323062 0.005565  16.0 0.83
  gb5-R-6-142299 17:54:59.644 -30:04:48.27  7525 4261.13677   3.39  0.07 0.446784 0.013967  17.1 1.27
  gb5-R-6-159736 17:54:57.480 -30:01:58.25  7422 4365.49262  11.22  0.08 0.102272 0.004342  16.4 1.69
    gb5-R-6-3571 17:54:46.019 -30:03:00.63  7550 3849.08769  46.54  0.83 0.547042 0.017054  17.3 1.45
   gb5-R-6-85172 17:54:41.503 -30:04:53.50  7524 3960.82774  33.29  0.90 0.198742 0.007266  19.3 1.33
   gb5-R-7-82359 17:56:50.558 -29:29:55.53  7566 4293.29140  40.06  1.56 0.263892 0.014487  19.5 1.98
  gb5-R-7-105373 17:56:29.621 -29:32:02.29  7584 3988.25750   5.80  0.21 0.059373 0.003474  19.2 0.91
  gb5-R-7-162502 17:56:14.436 -29:34:29.86  7545 4282.81133  12.16  0.26 0.037022 0.002144  19.5 0.85
  gb5-R-7-145008 17:55:18.744 -29:34:19.82  7542 4233.80604  12.36  0.40 0.312376 0.015296  18.8 1.39
  gb5-R-7-172249 17:54:53.453 -29:27:02.47  7478 4313.26175  15.92  0.15 0.037685 0.000497  19.5 1.20
   gb5-R-7-99019 17:56:36.204 -29:38:02.71  7623 3978.92700  56.60  0.85 0.069857 0.001353  19.8 1.15
     gb5-R-7-708 17:56:03.829 -29:38:49.90  7545 3905.84365  16.85  0.26 0.088005 0.001756  19.2 1.44
  gb5-R-7-179196 17:55:44.471 -29:40:27.38  7559 4350.57682  22.89  0.66 0.311856 0.012852  18.9 0.88
   gb5-R-7-99054 17:55:25.555 -29:39:02.72  7557 3974.71366  28.75  1.14 0.193035 0.011074  19.8 0.86
  gb5-R-7-116440 17:55:35.079 -29:38:00.43  7541 4047.01113  21.02  1.37 0.270523 0.043154  18.3 1.12
  gb5-R-7-167015 17:54:58.325 -29:38:20.68  7531 4295.34720   1.88  0.12 0.911294 0.095651  17.2 1.00
  gb5-R-8-118776 17:56:27.565 -29:14:11.35  7658 4189.34890  32.94  1.62 0.292201 0.021647  19.7 0.74
   gb5-R-8-20978 17:56:08.779 -29:12:53.03  7600 3866.62810   6.61  0.56 0.708059 0.105712  18.0 0.89
  gb5-R-8-122104 17:55:48.102 -29:06:17.22  7595 4200.17363  18.00  0.33 0.032442 0.000683  19.9 0.74
  gb5-R-8-149816 17:55:36.761 -29:08:38.76  7596 4300.65063   2.27  0.07 0.042439 0.002854  19.9 1.44
  gb5-R-8-105520 17:55:24.324 -29:11:24.71  7606 4137.30917  41.79  0.55 0.006565 0.000094  19.6 1.35
   gb5-R-8-89957 17:54:24.543 -29:13:29.39  7420 3961.38803   1.48  0.12 0.270950 0.061018  19.2 0.70
   gb5-R-8-40131 17:56:33.461 -29:23:24.21  7587 4231.05348   9.67  0.48 0.037676 0.002685  19.8 1.72
   gb5-R-8-14390 17:56:10.140 -29:18:15.64  7560 3859.16039   8.61  1.09 0.170217 0.027783  19.9 0.83
  gb5-R-8-143464 17:54:30.901 -29:23:43.48  7122 4277.10621  10.87  0.16 0.390070 0.010162  17.4 1.02
   gb5-R-9-93783 17:56:24.359 -28:46:26.04  7614 3961.38185  21.92  1.07 0.154975 0.010763  20.0 0.71
  gb5-R-9-180921 17:57:01.705 -28:52:02.20  7568 4373.41160  20.72  0.58 0.411956 0.018917  17.3 1.42
  gb5-R-9-111292 17:55:31.628 -28:46:27.75  7584 4031.30737  24.24  1.04 0.265097 0.018956  18.4 1.64
  gb5-R-9-105754 17:54:16.609 -28:45:32.79  7575 4009.57097  41.73  1.27 0.515690 0.025097  17.9 1.70
     gb5-R-9-421 17:56:00.974 -28:54:10.20  7599 3824.37657  28.21  1.94 0.090925 0.012672  19.7 1.07
  gb5-R-9-182181 17:55:47.074 -29:00:44.78  7596 4362.53772   5.55  0.26 0.134035 0.009907  18.9 0.59
  gb5-R-9-106261 17:54:59.984 -28:58:19.34  7579 4017.88462  13.61  0.14 0.348010 0.005691  16.2 0.61
  gb5-R-9-124730 17:55:16.390 -28:56:10.33  7576 4162.77088  21.96  0.23 0.013244 0.000419  19.0 0.57
  gb5-R-9-184037 17:54:53.716 -28:56:13.22  7598 4416.35327  24.37  0.91 0.138128 0.005965  17.7 0.78
   gb5-R-9-91281 17:54:18.754 -28:55:35.20  7499 3953.93992  10.20  0.40 0.119249 0.015520  19.5 1.34
 gb5-R-10-136827 17:56:44.438 -28:28:23.43  7525 4365.83856  22.36  1.80 0.305193 0.035558  19.5 0.99
 gb5-R-10-195744 17:56:32.135 -28:29:14.40  7519 4354.43304  17.35  0.70 0.138929 0.007114  19.3 1.37
    gb5-R-10-802 17:56:00.833 -28:27:10.08  7609 3914.78204   4.48  0.05 0.295392 0.004910  17.1 0.64
  gb5-R-10-95538 17:54:26.251 -28:28:13.64  7607 3941.01886   9.59  0.44 0.129243 0.007313  20.0 0.76
 gb5-R-10-104048 17:56:54.830 -28:40:34.65  7578 3964.38458   7.11  0.26 0.281360 0.015143  18.5 0.78
 gb5-R-10-198210 17:56:28.126 -28:36:39.10  7603 4385.43371   8.22  0.49 0.612697 0.062921  16.6 0.84
 gb5-R-10-198211 17:56:42.293 -28:40:03.68  7601 4388.14872   8.45  0.32 0.625180 0.039767  16.3 0.78
  gb5-R-10-96851 17:55:45.626 -28:36:28.72  7569 3895.61644  52.46  1.25 0.263395 0.008580  19.2 1.16
 gb5-R-10-157132 17:54:42.267 -28:36:25.72  7617 4215.64151   7.87  0.10 0.083973 0.001784  18.3 0.58
   gb6-R-5-53914 17:53:43.126 -28:14:02.19  1642 4234.22694  12.60  0.58 0.735643 0.053678  17.2 0.67
   gb6-R-7-51827 17:56:55.558 -27:49:29.15  1640 3924.64058  15.19  1.19 0.746750 0.098303  17.8 0.81
   gb6-R-7-59913 17:56:43.656 -27:49:10.52  1644 4313.46799  20.61  0.61 0.490834 0.022283  17.5 1.03
   gb6-R-7-63865 17:56:36.685 -27:56:25.04  1629 4352.48827  19.86  1.02 0.060183 0.003646  19.8 0.69
   gb7-R-2-62266 17:57:25.582 -32:27:15.45  1812 4186.65897  16.36  0.82 0.325719 0.024607  18.4 0.65
  gb7-R-2-107132 17:57:08.187 -32:26:10.03  1808 4358.01604   6.95  0.39 0.083011 0.006876  19.4 0.92
   gb7-R-2-36534 17:57:57.272 -32:25:26.71  1819 3955.10230   3.91  0.20 0.540223 0.053551  16.0 1.62
   gb7-R-2-99437 17:57:46.478 -32:25:33.99  1819 4339.66740  51.99  2.42 0.327655 0.022698  19.1 0.77
   gb7-R-4-27831 17:58:22.689 -33:08:29.36  1830 3970.91153  12.02  0.42 0.106641 0.004733  19.1 1.94
   gb7-R-4-45952 17:58:30.843 -33:15:21.99  1828 4241.95112  10.77  0.57 0.225168 0.018162  18.8 1.23
   gb7-R-4-13077 17:59:57.718 -32:57:33.97  1791 3881.18996  16.08  0.66 0.120968 0.007507  19.2 1.84
     gb7-R-5-243 17:59:49.016 -33:28:28.56  1821 3911.11938  19.11  1.14 0.199539 0.015151  19.7 0.62
   gb7-R-5-36782 17:58:49.645 -33:23:13.77  1826 4011.83333  10.69  1.58 0.138594 0.028620  19.5 0.77
   gb7-R-6-24777 18:01:56.667 -33:32:11.10  1801 4057.00136  55.41  2.44 0.642312 0.051712  16.4 1.66
   gb7-R-7-55208 18:02:48.650 -33:13:34.33  1817 4360.34343  25.16  1.25 0.151391 0.010254  19.4 0.84
   gb7-R-7-42064 18:01:39.154 -33:14:47.02  1823 4234.16878   8.85  0.39 0.420295 0.025327  18.1 0.70
   gb7-R-8-27866 18:01:07.361 -32:37:19.63  1544 3959.43182  21.68  0.38 0.238369 0.006282  18.1 0.80
  gb7-R-10-64069 18:00:15.507 -31:59:12.28  1812 4158.19766  16.79  1.40 0.184268 0.024438  19.3 0.90
  gb7-R-10-54485 18:02:37.871 -32:10:17.86  1826 4061.75695  34.08  1.68 0.183377 0.033531  17.2 0.83
   gb8-R-1-95512 17:57:54.207 -30:20:16.16  1996 4282.30564  35.64  0.82 0.532585 0.019988  17.4 0.95
  gb8-R-1-101749 17:58:03.397 -30:21:12.48  2001 4288.44684  17.76  1.16 0.384451 0.034651  18.8 0.75
    gb8-R-3-8304 17:58:18.015 -30:53:27.91  1981 3868.39531  11.27  0.08 0.293955 0.003231  16.4 1.29
   gb8-R-4-62188 17:58:57.988 -31:28:54.86  1989 4315.88465  24.23  0.87 0.606838 0.030525  17.7 0.78
   gb8-R-4-53137 17:59:46.566 -31:14:34.76  1999 4223.97412  38.10  1.90 0.187658 0.014816  19.5 0.81
   gb8-R-7-48748 18:00:39.714 -31:29:46.77  1983 4205.62861  21.29  1.86 0.456986 0.071947  18.8 1.23
   gb8-R-8-20325 18:01:34.917 -31:03:00.78  2006 3902.18051   7.77  0.38 0.183101 0.012438  18.9 0.63
   gb8-R-9-58355 18:02:10.651 -30:32:09.42  1982 4191.65487  14.41  1.33 0.242438 0.031957  19.5 0.88
   gb8-R-9-63278 18:00:24.119 -30:36:34.59  1981 4220.85766   6.43  1.04 0.443653 0.137171  18.5 0.69
   gb8-R-9-84290 18:00:21.266 -30:32:40.84  1983 4365.96641  45.81  2.91 0.214630 0.018947  19.7 0.73
  gb8-R-10-63601 18:02:14.718 -30:11:01.55  1977 3995.23929  32.50  1.40 0.127404 0.009435  19.2 0.85
  gb8-R-10-58128 18:01:08.756 -30:10:38.33  1955 3961.66707  33.25  2.53 0.288218 0.028773  19.6 0.67
    gb8-R-10-460 18:02:23.350 -30:25:48.21  1958 3908.81500  26.02  2.01 0.790602 0.099789  18.2 0.69
 gb8-R-10-121969 18:02:51.179 -30:22:39.15  1961 4364.26133  12.01  1.14 0.453279 0.074625  18.6 0.78
  gb8-R-10-63606 18:02:03.417 -30:20:21.59  1961 3988.64944   9.65  1.69 0.255060 0.065437  19.7 0.73
  gb8-R-10-94480 18:00:29.259 -30:24:41.55  1983 4244.00981  29.55  1.51 0.681991 0.055410  17.4 1.72
  gb9-R-1-108514 17:57:45.429 -28:38:58.18  7585 3944.93048  29.74  0.66 0.074202 0.002001  19.9 0.78
  gb9-R-1-163791 17:58:16.620 -28:39:06.21  7663 4186.91640  12.27  0.49 0.171011 0.009372  19.3 0.61
  gb9-R-1-214018 17:58:14.424 -28:39:12.96  7655 4361.52945   9.47  0.95 0.362453 0.059301  19.4 0.64
  gb9-R-1-141128 17:59:17.385 -28:38:33.90  7617 4046.16034  11.63  0.64 0.102872 0.062540  17.5 0.84
  gb9-R-1-149461 17:58:52.876 -28:29:14.38  7541 4155.90469  46.21  1.27 0.163275 0.006907  19.1 0.69
  gb9-R-1-171214 17:58:43.044 -28:31:57.35  7527 4204.75996  40.46  2.19 0.244032 0.021684  20.0 0.67
  gb9-R-2-143129 17:57:17.008 -29:02:33.59  7601 4169.60907   1.62  0.69 0.125862 0.159074  19.2 0.80
  gb9-R-2-109535 17:58:02.666 -29:03:00.23  7626 4023.15198  10.59  0.96 0.034679 0.054323  19.5 0.68
     gb9-R-2-455 17:58:30.646 -29:01:38.48  7579 3901.35687  96.39  2.32 0.370509 0.012063  18.6 1.07
  gb9-R-2-166631 17:58:35.162 -28:54:34.57  7582 4204.96616  15.94  0.25 0.052769 0.000989  19.4 0.68
  gb9-R-2-235756 17:59:23.768 -28:58:57.62  7558 4336.93891   7.17  0.14 0.013859 0.000318  19.5 0.56
  gb9-R-2-180781 17:58:07.819 -28:45:03.58  7628 4243.30316  31.67  0.92 0.390417 0.016932  18.5 0.65
  gb9-R-2-229340 17:57:55.892 -28:50:29.33  7625 4325.54560  24.44  0.31 0.099442 0.001707  18.7 0.72
  gb9-R-2-126418 17:59:00.333 -28:49:46.42  7584 4150.14559   6.23  0.42 0.184196 0.016049  19.4 1.17
  gb9-R-3-143776 17:57:08.768 -29:16:31.27  7736 4206.84493  15.27  0.41 0.029581 0.001231  19.9 1.00
  gb9-R-3-117624 17:58:23.973 -29:17:15.78  7649 4005.32219  15.51  1.09 0.199328 0.023833  19.2 0.60
    gb9-R-3-1683 17:58:32.652 -29:18:40.54  7611 3908.11213  33.85  2.73 0.642339 0.077987  19.0 0.69
   gb9-R-3-43686 17:59:00.609 -29:19:11.62  7620 3887.49800   3.29  0.30 0.488728 0.079457  19.2 0.88
  gb9-R-3-122093 17:59:10.635 -29:17:34.52  7606 4034.98450  18.11  2.57 0.854122 0.280997  17.6 0.62
  gb9-R-3-132018 17:58:39.697 -29:16:24.93  7582 4160.48261  16.44  2.16 0.922270 0.217973  17.5 0.78
  gb9-R-3-136900 17:58:31.629 -29:17:44.78  7637 4186.21353  23.56  1.45 0.282067 0.025221  19.7 0.60
  gb9-R-3-146075 17:57:55.892 -29:06:27.02  7572 4222.63283   7.12  0.50 0.002317 0.046639  20.0 0.72
  gb9-R-3-106424 17:58:42.136 -29:10:12.55  7519 3959.85802   5.99  0.60 0.481079 0.075131  19.4 1.10
  gb9-R-3-143641 17:58:34.429 -29:07:40.40  7585 4202.64678   3.59  0.19 0.252643 0.024990  18.6 1.50
  gb9-R-3-175140 17:58:39.113 -29:04:59.50  7560 4328.45831  21.60  0.32 0.141985 0.002876  19.2 0.65
   gb9-R-4-86111 17:57:39.233 -29:40:34.19  7704 3957.49845  37.99  1.88 0.323426 0.022775  19.5 1.73
   gb9-R-4-96840 17:57:07.749 -29:37:11.65  7666 3988.00977   6.61  0.12 0.127883 0.003041  17.8 1.11
  gb9-R-4-142041 17:57:07.819 -29:44:50.63  7665 4253.46579   7.31  0.25 0.184693 0.010318  19.0 1.91
  gb9-R-4-165164 17:58:02.870 -29:45:17.22  7630 4365.20862  12.68  0.41 0.213514 0.015269  19.0 1.33
   gb9-R-4-10153 17:58:52.097 -29:39:16.91  7625 3875.49517  19.92  0.24 0.424184 0.007724  17.3 1.12
   gb9-R-4-14854 17:57:55.174 -29:32:53.62  7547 3869.66354  17.56  0.62 0.129911 0.007531  19.4 1.29
     gb9-R-4-491 17:59:48.472 -29:32:03.17  7638 3916.10512   7.56  0.05 0.684321 0.007492  14.9 1.30
  gb9-R-4-118133 17:59:51.361 -29:32:18.77  7709 4183.87297  79.06  0.89 0.016287 0.000199  19.9 1.22
  gb9-R-4-123666 17:59:19.977 -29:31:24.70  7641 4189.49214   1.78  0.24 0.498639 0.122447  18.3 1.08
  gb9-R-5-177433 17:57:36.678 -29:59:40.52  7624 4370.69496   1.82  0.87 0.143471 0.125055  19.4 0.43
  gb9-R-5-164443 17:58:46.755 -30:00:41.13  7683 4300.69218   8.33  0.12 0.155735 0.002956  18.7 0.82
  gb9-R-5-109678 17:59:34.877 -30:04:24.04  7632 4013.14052   1.36  0.15 0.102537 0.015617  18.8 0.62
   gb9-R-5-46107 17:59:37.706 -29:47:38.69  7501 3954.82673  40.27  0.36 0.071964 0.000944  19.3 1.13
  gb9-R-5-148811 17:59:59.178 -29:53:05.57  6447 4256.41488   9.09  0.20 0.155743 0.007743  18.4 1.58
  gb9-R-5-177323 17:59:32.967 -29:50:34.72  7645 4413.83678  55.45  5.57 0.567104 0.136529  18.4 1.17
   gb9-R-6-16820 18:02:44.758 -29:52:10.32  7563 3876.08434  15.52  0.39 0.121580 0.004419  19.4 1.62
   gb9-R-6-79516 18:01:59.203 -29:54:12.28  7627 4001.45895  38.57  0.21 0.493916 0.004592  16.2 1.16
  gb9-R-6-126866 18:01:40.345 -29:55:43.39  7611 4256.00527  38.54  0.28 0.037894 0.000483  19.3 0.92
  gb9-R-6-160689 18:02:11.405 -29:52:51.58  7621 4403.69565  68.15  1.63 0.468664 0.025507  18.8 0.77
  gb9-R-6-148738 18:01:22.655 -29:50:40.01  7635 4314.68092   8.77  0.11 0.066045 0.001276  19.0 1.22
     gb9-R-6-268 18:00:15.873 -29:54:53.16  7639 3882.66736  19.24  0.03 0.299889 0.000714  15.5 0.88
   gb9-R-6-75995 18:00:49.037 -29:49:00.33  7654 3951.61367  36.83  0.41 0.061724 0.000835  19.7 0.70
    gb9-R-6-8515 18:01:20.714 -30:03:13.30  7617 3878.16665  18.27  0.11 0.396831 0.003568  16.4 0.89
  gb9-R-6-101294 18:01:25.866 -30:02:24.31  7615 4132.14168  36.61  2.40 0.274276 0.037116  19.1 0.97
  gb9-R-6-142746 18:01:00.444 -29:57:36.70  7611 4323.79457  39.35  0.92 0.696774 0.024490  17.2 0.65
  gb9-R-6-143503 18:00:50.850 -30:05:31.81  7568 4294.90858  16.48  0.56 0.314362 0.014857  19.3 0.77
  gb9-R-6-112592 18:00:08.718 -30:04:17.23  7628 4175.65084  31.22  1.77 0.429169 0.037030  18.8 1.70
   gb9-R-7-89368 18:02:24.566 -29:32:14.25  6591 3967.84025  11.95  0.31 0.102896 0.003892  19.3 0.64
  gb9-R-7-112679 18:02:36.401 -29:33:26.22  7685 4258.95029  27.68  2.00 0.588996 0.067410  19.2 0.79
   gb9-R-7-85308 18:01:35.195 -29:33:25.44  7678 3968.82727 105.75  0.78 0.064811 0.000583  19.7 0.98
  gb9-R-7-133015 18:01:15.179 -29:27:47.40  7633 4234.72992   5.91  0.84 0.371908 0.080685  19.6 0.76
  gb9-R-7-168609 18:02:32.743 -29:36:53.37  7666 4372.37429  15.10  0.75 0.000310 0.013002  19.9 1.12
    gb9-R-7-1283 18:02:03.454 -29:38:16.85  7639 3912.00061  14.87  0.24 0.340090 0.007485  18.1 0.98
   gb9-R-7-25669 18:02:01.395 -29:40:11.81  7666 3882.72763  10.57  0.50 0.376221 0.027100  19.0 0.98
  gb9-R-7-168847 18:01:30.872 -29:40:55.69  7635 4382.69541  44.30  1.66 0.232715 0.018128  19.6 0.79
   gb9-R-7-73990 18:00:21.841 -29:42:17.19  7651 3942.23544  28.29  0.41 0.417313 0.009300  18.1 0.62
   gb9-R-7-89263 18:00:36.511 -29:39:34.81  7623 3961.59471   6.34  0.20 0.095010 0.003916  19.8 0.95
     gb9-R-8-209 18:02:33.410 -29:11:32.78  7615 3900.40383  31.77  0.43 0.067248 0.001927  19.4 0.64
   gb9-R-8-55019 18:01:34.581 -29:11:07.01  7609 3900.97419  17.57  0.61 0.173997 0.012057  19.6 0.93
  gb9-R-8-109127 18:00:19.858 -29:13:09.34  7498 4154.42011   9.02  0.17 0.126658 0.004295  18.3 0.75
  gb9-R-8-134614 18:00:32.007 -29:10:17.70  7465 4272.08185  75.61  1.99 0.353926 0.013246  19.3 0.68
  gb9-R-8-147327 18:00:27.867 -29:09:43.37  7488 4287.53983   9.13  0.19 0.045869 0.001120  19.7 0.70
   gb9-R-8-33808 18:02:36.446 -29:23:45.71  7638 3885.04615  50.95  0.61 0.005303 0.000065  20.0 1.00
    gb9-R-8-1243 18:00:41.285 -29:20:12.21  7548 3908.03042  61.77  3.07 0.368515 0.026692  19.7 0.57
  gb9-R-8-120345 18:00:38.451 -29:24:19.78  7504 4195.78278  16.85  0.97 0.463268 0.040521  18.9 0.82
  gb9-R-9-117925 18:02:41.390 -28:49:15.28  7606 4009.64310  14.31  0.79 0.172715 0.019365  19.3 1.64
   gb9-R-9-97497 18:02:15.839 -28:46:15.23  7590 3945.23366  11.65  0.34 0.367001 0.015896  18.9 1.11
   gb9-R-9-87711 18:02:38.829 -28:58:11.87  7578 3933.13419  20.28  0.47 0.060633 0.001756  20.0 1.08
    gb9-R-9-3848 18:00:40.433 -29:02:20.80  7527 3864.82170  39.59  0.16 0.245153 0.001549  16.7 1.04
  gb10-R-1-70893 17:59:34.447 -26:47:01.09  1826 4304.26893  17.76  1.22 0.213397 0.021858  19.6 0.97
  gb10-R-2-60361 17:59:03.564 -27:16:16.37  1843 3950.19272  98.22 11.85 0.619970 0.111311  18.5 0.58
  gb10-R-2-52464 17:59:35.898 -27:07:10.51  1827 3941.08511 101.67  9.66 0.216482 0.027848  19.8 0.78
  gb10-R-3-57952 17:58:25.128 -27:22:45.91  1836 4175.98116  32.33  1.31 0.044342 0.004358  19.5 1.10
  gb10-R-4-32417 17:57:56.521 -27:59:57.84  1849 3948.86008  21.49  0.47 0.013544 0.000351  19.9 1.01
  gb10-R-4-40966 17:58:59.647 -27:56:15.13  1855 4034.70022   7.95  0.31 0.303608 0.018502  16.9 1.61
    gb10-R-4-391 17:58:30.586 -27:45:19.46  1842 3848.33785  17.94  0.27 0.276166 0.008217  17.0 0.78
   gb10-R-4-1113 17:59:08.342 -27:46:44.03  1840 3954.89393  40.92  0.32 0.259561 0.002869  17.0 1.23
  gb10-R-4-58957 17:59:51.831 -27:44:22.83  1841 4276.03537  20.28  0.41 0.338263 0.010678  17.4 0.66
    gb10-R-5-480 17:57:30.707 -28:15:07.37  1812 3909.53192  31.76  1.34 0.229730 0.013974  18.5 1.01
    gb10-R-5-513 17:57:23.655 -28:11:42.42  1835 3918.83659   8.55  0.13 0.551155 0.013093  15.6 1.29
    gb10-R-5-573 17:57:52.952 -28:16:56.66  1829 3910.81772   0.96  0.21 0.163062 0.057572  19.5 0.81
  gb10-R-5-62998 17:57:46.101 -28:15:36.34  1830 4172.91684  12.55  0.31 0.146005 0.007484  17.3 1.38
  gb10-R-5-58890 17:57:14.767 -28:08:46.97  1840 4149.16656   3.35  0.04 0.078623 0.001269  16.0 1.49
  gb10-R-5-92344 17:57:46.426 -28:11:05.02  1832 4385.13488   5.71  0.55 0.053463 0.024928  18.0 1.05
    gb10-R-6-732 18:02:10.309 -28:02:37.97  1813 3937.06212  15.67  0.13 0.603260 0.007952  15.4 1.85
  gb10-R-6-76734 18:00:40.520 -28:09:15.01  1805 4277.46393  11.63  0.08 0.082000 0.000655  17.5 0.60
  gb10-R-6-87176 18:00:39.194 -28:04:02.30  1804 4412.97851 122.94  6.50 0.125950 0.011336  19.7 1.88
  gb10-R-6-37051 18:02:10.519 -28:20:55.92  1772 3935.57152   8.74  0.33 0.362368 0.023465  17.7 1.26
  gb10-R-6-71371 18:00:57.709 -28:16:42.87  1810 4240.14043  45.17  3.02 0.207866 0.021091  19.9 1.35
  gb10-R-6-68233 18:00:14.001 -28:12:18.57  1810 4234.89645  82.40  3.99 0.373887 0.027368  19.1 1.19
  gb10-R-7-77991 18:03:00.166 -27:56:50.93  1819 4269.97201  13.79  1.19 0.221213 0.026303  19.7 1.06
  gb10-R-7-17671 18:01:55.097 -27:53:50.66  1819 3881.66678  22.94  1.56 0.236959 0.023052  19.9 1.14
  gb10-R-7-46523 18:01:46.351 -27:58:34.88  1822 3994.08093  28.00  0.45 0.039093 0.001410  18.2 0.64
  gb10-R-7-81350 18:00:08.043 -27:55:43.69  1821 4291.26294  21.72  1.13 0.534520 0.040618  18.5 1.34
  gb10-R-8-78244 18:00:44.176 -27:24:50.83  1807 4314.76315   5.45  0.97 0.102161 0.032230  19.9 1.35
  gb10-R-8-65807 18:01:57.599 -27:39:12.73  1816 4218.33031   7.11  0.51 0.457373 0.067222  18.2 1.38
  gb10-R-8-18432 18:01:13.478 -27:34:11.74  1807 3877.69268  21.98  0.46 0.023735 0.021938  19.2 1.42
  gb10-R-8-22995 18:00:39.638 -27:36:19.25  1725 3889.30808   3.05  0.15 0.044167 0.008710  18.2 0.86
  gb10-R-9-55434 18:00:04.465 -27:02:03.73  1835 4212.97566  97.39  3.00 0.102977 0.003987  19.8 1.16
   gb10-R-9-2350 18:02:27.588 -27:15:45.01  1850 3839.31052  17.02  2.83 0.327036 0.087245  19.3 0.73
  gb10-R-9-77758 18:01:47.729 -27:18:02.16  1842 4380.73675  17.49  0.67 0.488055 0.031815  17.1 0.95
  gb10-R-9-45299 18:00:28.789 -27:15:50.97  1821 4014.96274  56.35  2.79 0.110664 0.008142  19.7 1.17
  gb10-R-9-49950 18:00:36.738 -27:15:41.59  1824 4150.36837   4.73  0.32 0.064118 0.006254  19.5 0.90
  gb10-R-9-71715 18:00:22.123 -27:17:08.31  1830 4305.27709  18.08  0.88 0.636701 0.046347  18.1 0.86
 gb10-R-10-47369 18:00:53.563 -26:51:08.56  1857 3990.69494  32.33  2.05 0.306409 0.028672  19.6 0.74
  gb11-R-1-93758 18:05:02.440 -31:58:53.50  1839 4341.17980   8.34  1.14 0.333790 0.071493  19.1 0.87
  gb11-R-3-58851 18:03:33.818 -32:37:20.59  1849 4260.17230  17.44  1.10 0.193397 0.017512  19.9 0.91
  gb11-R-5-50575 18:03:27.060 -33:35:23.38  1836 4169.98689  33.25  3.78 0.569970 0.129811  18.2 0.75
    gb11-R-6-197 18:08:34.457 -33:29:48.11  1846 3917.19129  27.95  0.50 0.122330 0.002718  18.9 0.63
  gb11-R-7-24654 18:07:37.207 -33:14:20.12  1841 3945.80481  34.64  0.52 0.225126 0.004885  18.7 0.74
  gb11-R-7-25323 18:06:34.743 -33:10:27.18  1844 3948.40570  34.80  0.78 0.101836 0.003137  19.5 0.78
  gb11-R-8-56874 18:08:33.901 -32:45:14.25  1868 4353.33184  26.69  1.06 0.275605 0.016623  19.4 0.84
  gb11-R-9-27004 18:09:00.076 -32:18:39.91  1859 3932.99205   1.19  0.04 0.032471 0.001215  18.8 1.53
 gb12-R-1-111270 18:04:27.443 -30:17:59.48  1636 4343.88321  40.87  1.49 0.311409 0.018411  18.9 0.84
  gb12-R-2-29016 18:04:54.797 -30:28:31.39  1394 3946.79380  31.10  1.71 0.116422 0.008146  20.0 1.78
  gb12-R-2-48440 18:04:40.878 -30:38:19.66  1646 4165.00981   9.79  1.46 0.425631 0.119378  18.5 1.24
  gb12-R-3-45876 18:05:02.569 -30:53:03.38  1662 4225.52351  76.75  1.98 0.225561 0.008388  19.1 0.92
  gb12-R-6-54791 18:06:10.180 -31:33:52.85  1638 4330.10660  23.17  1.77 0.377717 0.046889  19.5 1.78
  gb12-R-7-61511 18:06:57.034 -31:18:24.50  1645 4330.07055  14.70  0.66 0.355802 0.025723  18.5 1.08
    gb12-R-7-124 18:06:57.370 -31:29:32.01  1659 3824.52871  90.70  3.91 0.359240 0.031714  18.6 0.87
  gb12-R-8-62124 18:07:28.053 -30:59:36.59  1648 4323.75484   5.67  0.47 0.666236 0.098475  17.8 0.74
  gb12-R-9-30363 18:09:05.305 -30:42:06.80  1622 3976.66516  28.05  0.36 0.222202 0.004440  17.7 1.14
  gb12-R-9-50286 18:08:39.351 -30:39:31.23  1648 4202.29363  30.42  2.52 0.288445 0.038165  19.7 1.33
  gb12-R-9-63379 18:08:03.541 -30:39:17.45  1650 4278.59125  10.44  0.15 0.123774 0.002573  18.6 1.18
 gb12-R-10-51983 18:08:40.508 -30:22:58.91  1658 4026.47530  30.77  1.23 0.003250 0.003572  19.5 1.05
 gb13-R-1-118447 18:03:36.455 -28:32:51.29  1620 4330.51724   5.43  0.33 0.383109 0.036624  17.3 0.72
 gb13-R-1-124891 18:03:08.916 -28:41:32.43  1617 4400.80387   9.56  1.18 0.629655 0.130852  15.5 1.68
  gb13-R-1-86363 18:04:19.368 -28:41:56.02  1637 4189.77427  37.07  1.23 0.117169 0.005605  19.2 1.03
  gb13-R-1-10670 18:05:49.554 -28:37:08.26  1634 3873.26913  61.83  2.15 0.307652 0.015770  18.7 0.84
  gb13-R-1-68431 18:05:47.710 -28:35:29.61  1636 4053.13938  24.24  1.89 0.851209 0.136139  14.9 1.22
  gb13-R-1-78529 18:05:22.821 -28:38:57.60  1641 4164.69878  21.54  1.63 0.802570 0.088880  17.2 0.66
 gb13-R-1-112167 18:03:52.615 -28:26:07.78  1567 4279.10405   7.97  0.50 0.089294 0.007643  18.6 1.38
  gb13-R-2-51420 18:03:52.553 -28:59:28.68  1615 4026.70210  29.69  2.12 0.307438 0.033365  18.3 0.81
  gb13-R-2-75610 18:04:18.591 -28:49:35.06  1633 4213.22190 122.07  3.90 0.188685 0.008407  19.4 0.59
  gb13-R-2-93604 18:05:41.030 -28:45:35.75  1643 4233.66136   6.11  0.12 0.002856 0.003639  18.4 0.81
     gb13-R-3-34 18:03:31.006 -29:17:43.21  1607 3839.97334  22.35  0.59 0.100114 0.004128  18.7 0.64
  gb13-R-3-56850 18:04:21.762 -29:05:42.94  1631 4157.07292  14.70  1.90 0.175288 0.032516  19.6 0.75
  gb13-R-3-57301 18:03:43.153 -29:09:41.98  1631 4159.68256   5.80  1.17 0.768223 0.286359  17.8 1.13
  gb13-R-3-82262 18:04:01.554 -29:13:24.12  1628 4327.54000   7.61  0.14 0.333322 0.009617  16.8 0.92
  gb13-R-4-18083 18:03:39.160 -29:43:47.11  1658 3885.49391   4.42  0.44 0.793985 0.140917  17.4 1.22
    gb13-R-4-249 18:03:44.578 -29:39:59.43  1663 3929.51300  55.62  3.48 0.274265 0.025282  19.4 1.29
  gb13-R-4-73372 18:03:19.776 -29:25:42.96  1471 4288.57944  23.32  2.13 0.805741 0.119147  17.7 1.79
  gb13-R-5-72751 18:03:51.333 -29:59:37.42  1636 4305.60701  95.87  5.35 0.282544 0.021889  19.1 0.74
  gb13-R-6-56173 18:07:08.571 -29:51:01.59  1650 4280.79239  22.07  1.43 0.259058 0.025758  19.6 0.69
  gb13-R-6-56959 18:07:19.699 -29:52:18.08  1646 4315.22573  28.39  0.94 0.849948 0.042357  16.8 0.83
   gb13-R-6-5390 18:06:31.910 -29:57:05.13  1646 3856.11330   4.05  0.53 0.161626 0.029709  19.9 1.43
    gb13-R-7-410 18:07:23.109 -29:45:08.59  1643 3919.65907  19.03  1.75 0.938455 0.165620  17.8 0.78
  gb13-R-7-40062 18:06:41.788 -29:35:49.57  1645 4023.80873  22.73  2.09 0.131892 0.018626  19.1 1.68
  gb13-R-8-52178 18:09:01.940 -29:23:43.35  1650 4244.38576  56.48  0.50 0.184180 0.002123  18.1 0.72
  gb13-R-9-41721 18:08:13.568 -28:58:09.00  1644 3987.67774  38.33  3.31 0.652404 0.101545  18.2 0.69
 gb13-R-10-89337 18:06:47.871 -28:30:34.88  1633 4249.06065   9.29  0.79 0.028851 0.002764  20.0 0.72
 gb13-R-10-96886 18:08:52.977 -28:35:12.71  1646 4286.60303  34.51  1.38 0.387463 0.021806  18.5 0.75
  gb14-R-1-91256 18:04:02.896 -26:51:55.99  1613 4293.65793  18.77  1.41 0.466228 0.051833  18.3 0.97
  gb14-R-1-96096 18:04:17.118 -26:55:50.50  1621 4331.07339  32.57  2.14 0.351499 0.035016  19.0 1.10
   gb14-R-1-9801 18:05:49.781 -26:48:31.32  1617 3851.04232  29.07  2.19 0.218480 0.025904  19.5 0.62
  gb14-R-1-62561 18:05:28.538 -26:50:37.87  1616 4038.63417  24.88  4.10 0.020672 0.020891  19.6 0.57
  gb14-R-2-51682 18:04:42.018 -27:03:29.65  1616 4011.68276   4.14  0.62 0.537911 0.144596  16.8 1.02
  gb14-R-3-74534 18:03:06.037 -27:37:18.48  1613 4256.56772   7.19  0.61 0.590792 0.097018  17.7 1.66
  gb14-R-3-88947 18:04:02.712 -27:26:05.42  1625 4379.37536  50.52  0.82 0.267167 0.007813  17.6 1.35
  gb14-R-3-50818 18:04:30.575 -27:24:15.34  1614 3974.81595  23.53  1.26 0.164080 0.011696  19.9 0.84
  gb14-R-3-78853 18:04:50.881 -27:21:18.26  1602 4313.86041 113.49  2.01 0.103589 0.002183  19.5 0.61
  gb14-R-3-50777 18:05:18.050 -27:25:44.04  1609 3974.62341  16.88  0.70 0.179331 0.009878  18.8 1.48
  gb14-R-3-61441 18:05:38.851 -27:27:31.49  1591 4169.37366   9.94  0.83 0.641161 0.081996  17.2 0.54
  gb14-R-4-59178 18:03:43.156 -27:57:28.32  1633 4241.65440   7.32  0.13 0.744950 0.021082  14.8 1.00
  gb14-R-4-30539 18:03:15.992 -27:46:00.38  1614 3928.32554  13.67  1.49 0.070156 0.013070  19.9 0.71
  gb14-R-4-68445 18:03:40.375 -27:49:11.07  1621 4285.09408  27.88  1.22 0.172579 0.011651  19.2 0.62
  gb14-R-4-32199 18:05:55.769 -27:45:14.38  1614 3958.73136  33.12  0.20 0.181591 0.001565  16.9 1.11
  gb14-R-5-40721 18:05:34.158 -28:18:26.16  1605 3964.86009  20.20  1.18 0.173939 0.014875  19.4 0.78
  gb14-R-5-42072 18:03:17.756 -28:02:15.14  1623 3964.59464   4.71  0.61 0.426662 0.117015  18.3 0.88
  gb14-R-6-39629 18:06:43.137 -28:06:18.44  1617 4030.26623   6.70  1.63 0.248402 0.102308  18.8 0.78
  gb14-R-6-47925 18:08:49.812 -28:18:07.89  1605 4200.69094  44.59  1.60 0.164067 0.008840  18.9 1.09
  gb14-R-6-49918 18:08:40.784 -28:18:47.72  1614 4211.23698  20.84  1.49 0.181720 0.019825  19.4 0.79
  gb14-R-7-45070 18:07:38.590 -27:46:51.19  1620 4024.61231   4.87  0.47 0.107977 0.013217  17.4 1.16
    gb14-R-7-285 18:07:18.819 -27:47:42.66  1595 3893.23319  28.37  0.25 0.004134 0.000042  19.0 0.59
  gb14-R-7-16137 18:06:58.659 -27:45:23.06  1618 3886.55206  38.30  2.37 0.280847 0.026356  19.5 0.79
  gb14-R-8-73097 18:07:56.720 -27:22:07.15  1609 4352.01890  30.81  0.80 0.927228 0.037162  15.3 0.96
  gb14-R-8-56383 18:08:23.002 -27:33:58.73  1634 4185.83920  12.18  1.67 0.526253 0.134331  18.8 1.35
    gb14-R-9-411 18:07:55.773 -27:06:41.68  1619 3892.88027  74.09  1.29 0.206779 0.004849  18.6 0.69
  gb14-R-9-58630 18:06:13.548 -27:08:09.61  1619 4173.30785   6.28  0.82 0.285330 0.098478  17.9 1.10
  gb14-R-9-88124 18:06:15.763 -27:05:03.94  1614 4387.16372  10.26  0.34 0.446793 0.026429  16.0 0.82
gb14-R-10-105117 18:07:54.682 -26:46:33.58  1617 4339.55709  16.12  1.87 0.295363 0.053368  19.4 0.65
  gb15-R-3-36980 18:05:10.798 -25:45:35.98  1835 3980.91961  51.73  3.61 0.336065 0.039381  19.3 0.80
  gb15-R-5-27049 18:04:44.817 -26:27:06.26  1802 3929.07255  11.86  1.56 0.107846 0.020196  20.0 0.82
    gb15-R-5-602 18:05:39.706 -26:29:00.50  1805 3914.19396   7.83  0.31 0.092443 0.004492  19.3 0.82
  gb15-R-6-62410 18:08:08.417 -26:17:18.02  1806 4282.05895  28.68  2.13 0.212709 0.025541  19.9 0.64
  gb15-R-6-52594 18:07:17.213 -26:30:56.01  1787 4267.17119  43.47  0.54 0.475779 0.008641  17.2 0.71
  gb15-R-6-53080 18:07:09.587 -26:31:14.45  1787 4225.21394  10.76  0.52 0.437922 0.033183  18.3 0.84
  gb15-R-7-64540 18:08:00.916 -25:55:46.20  1568 4321.74273  44.65  0.95 0.068183 0.002141  20.0 1.28
  gb15-R-7-70632 18:08:15.448 -26:00:33.22  1810 4355.92051   5.70  0.32 0.394673 0.045575  18.9 0.92
   gb15-R-7-5767 18:08:22.233 -26:07:19.66  1814 3859.33980   9.15  0.17 0.524153 0.015023  16.5 1.04
  gb15-R-8-61184 18:08:46.834 -25:51:58.50  1803 4287.68380  22.20  1.95 0.192490 0.023549  19.7 0.74
  gb15-R-9-56883 18:07:24.922 -25:21:55.76  1822 4260.90997  40.19  0.91 0.302405 0.009796  18.7 0.83
  gb15-R-9-33773 18:08:03.903 -25:30:48.28  1794 3949.51213  14.72  1.11 0.479423 0.060130  18.8 0.66
  gb15-R-9-66815 18:07:48.337 -25:24:48.90  1796 4309.74150  32.74  2.26 0.318723 0.038539  19.8 0.66
 gb15-R-10-62607 18:06:56.770 -25:06:29.16  1834 4267.24675  20.16  1.37 0.260995 0.027260  19.6 1.21
  gb16-R-1-38552 18:09:45.341 -28:39:47.15  1612 3940.81660  48.13  1.05 0.073915 0.001932  19.4 0.97
  gb16-R-1-84991 18:10:06.166 -28:28:59.29  1593 4216.46456  39.18  4.40 0.952177 0.181453  17.3 1.02
  gb16-R-2-41959 18:10:22.336 -28:48:00.66  1611 3989.58965  41.69  1.04 0.123015 0.004334  18.6 0.84
  gb16-R-3-56376 18:09:01.848 -29:23:43.53  1611 4244.40430  57.24  0.59 0.181072 0.002623  18.1 0.83
   gb16-R-3-7315 18:10:37.051 -29:13:11.35  1608 3854.86584   8.33  0.89 0.147079 0.028904  19.0 1.06
  gb16-R-4-67812 18:09:26.662 -29:38:47.94  1632 4400.76323   7.24  1.28 0.050416 0.012676  19.1 0.67
  gb16-R-4-39936 18:10:25.808 -29:39:54.21  1634 4160.55474  47.02  1.28 0.383366 0.015943  17.7 0.91
  gb16-R-4-65594 18:10:50.755 -29:40:40.82  1618 4352.72724   9.32  0.45 0.365370 0.026705  18.2 0.66
  gb16-R-4-29647 18:11:41.018 -29:37:54.55  1610 3971.04758  60.63  2.17 0.441387 0.023040  18.8 0.87
  gb16-R-4-64513 18:10:03.808 -29:26:32.90  1618 4344.61966   9.76  0.39 0.250236 0.020342  18.0 0.86
    gb16-R-6-159 18:13:22.280 -30:04:12.50  1612 3846.12681  44.81  1.64 0.409448 0.023450  18.3 0.61
  gb16-R-6-46883 18:12:55.166 -30:03:43.72  1612 4198.83904  16.82  0.76 0.332790 0.022030  18.6 0.78
   gb16-R-7-5465 18:13:52.984 -29:28:29.39  1606 3851.97237  16.70  0.73 0.311173 0.023844  18.7 1.04
  gb16-R-7-57172 18:13:33.802 -29:29:22.67  1590 4305.76870  93.13  3.77 0.291359 0.016334  19.3 1.90
  gb16-R-7-41472 18:14:21.373 -29:42:01.46  1615 4148.79964  17.17  0.64 0.087274 0.004042  18.7 1.14
  gb16-R-9-30917 18:14:52.796 -29:01:18.04  1614 3936.86219  52.89  0.74 0.099546 0.001897  19.3 1.36
 gb16-R-10-27282 18:13:42.994 -28:29:20.47  1600 3892.25673  29.12  1.39 0.168099 0.011530  19.6 1.13
  gb17-R-2-98418 18:10:06.911 -27:08:38.14  1662 4273.21435   7.88  0.93 0.576571 0.160886  18.3 0.64
  gb17-R-2-47360 18:09:30.246 -27:07:53.89  1656 4142.58196  50.04  1.59 0.138800 0.006934  19.0 1.66
  gb17-R-2-41308 18:09:51.644 -27:03:46.35  1658 3966.81358  43.55  2.51 0.208672 0.016842  19.2 0.93
     gb17-R-3-54 18:10:19.312 -27:32:58.81  1648 3855.50713  48.83  0.46 0.117750 0.001629  18.1 0.65
    gb17-R-3-713 18:10:15.475 -27:38:36.70  1646 3836.12922  64.04  3.69 0.189841 0.017090  19.9 1.00
  gb17-R-3-40023 18:11:41.154 -27:34:55.84  1599 3940.08739  11.42  0.64 0.437108 0.044706  18.1 1.33
  gb17-R-4-30038 18:10:16.457 -27:57:15.54  1662 3943.55070  34.85  0.72 0.020716 0.000468  19.3 0.98
  gb17-R-4-44049 18:09:44.636 -27:54:11.10  1662 4179.74525  57.52  1.16 0.265973 0.007363  17.8 1.48
  gb17-R-4-69621 18:09:55.573 -27:46:16.68  1607 4363.88516  80.23  2.19 0.207835 0.009100  18.9 1.15
  gb17-R-4-17215 18:10:45.475 -27:45:29.76  1656 3882.22027  24.19  2.05 0.619731 0.088740  18.2 1.50
  gb17-R-4-56257 18:10:45.092 -27:44:21.74  1654 4250.16729  17.51  1.04 0.281526 0.028268  19.2 0.55
  gb17-R-4-69611 18:10:54.496 -27:49:31.85  1649 4332.59797   3.45  0.27 0.092291 0.009933  19.2 0.72
  gb17-R-7-54140 18:13:29.020 -27:51:29.61  1649 4258.71942  49.93  0.87 0.302858 0.007989  18.1 1.14
  gb17-R-9-61537 18:12:18.264 -27:09:18.11  1646 4211.12890  25.95  1.69 0.208574 0.019476  19.5 1.51
 gb17-R-10-98682 18:12:15.189 -26:45:53.54  1646 4350.90269  10.05  0.27 0.243445 0.009880  17.7 0.98
 gb17-R-10-49166 18:12:53.942 -26:54:51.67  1648 3961.54128  12.29  0.96 0.648568 0.082575  18.1 0.73
     gb18-R-1-26 18:11:13.963 -25:11:21.88  1680 3827.65447  22.28  3.00 0.472290 0.184578  18.8 1.36
  gb18-R-2-80980 18:10:58.693 -25:25:24.95  1682 4277.55909  19.47  0.71 0.118984 0.006106  19.8 0.78
  gb18-R-3-43451 18:09:07.292 -25:49:56.02  1684 3970.35288   3.46  0.57 0.308977 0.072518  19.3 0.72
  gb18-R-3-67522 18:09:18.091 -25:52:21.00  1693 4312.78745  28.95  0.66 0.381837 0.013058  18.1 0.77
  gb18-R-3-78904 18:09:41.968 -25:47:35.13  1690 4372.99702  14.75  1.21 0.117364 0.024850  19.4 1.25
  gb18-R-3-55817 18:10:56.994 -25:35:02.81  1672 4247.24436  68.56  2.69 0.363031 0.021313  18.7 0.72
     gb18-R-5-93 18:10:54.691 -26:27:19.38  1663 3826.57899  30.93  0.21 0.101756 0.001008  16.9 0.72
  gb18-R-6-56593 18:13:54.764 -26:18:24.33  1665 4365.29252  14.93  0.31 0.763121 0.025307  15.6 1.25
   gb18-R-6-7278 18:13:02.462 -26:21:28.85  1672 4199.03997  14.79  0.29 0.901297 0.026132  14.9 1.85
  gb18-R-6-34183 18:12:54.228 -26:28:35.55  1661 4022.45273  18.22  1.73 0.002999 0.033433  19.2 0.85
  gb18-R-8-38365 18:13:40.184 -25:42:10.22  1679 4185.10419  48.06  0.73 0.111678 0.002111  18.5 0.91
 gb18-R-10-58615 18:13:48.081 -24:58:53.43  1684 4282.86988  24.90  0.42 0.375503 0.010327  17.3 0.93
 gb18-R-10-72504 18:14:10.177 -25:02:34.15  1681 4366.09814  11.02  0.89 0.142164 0.045621  19.3 0.97
   gb19-R-2-2158 18:16:40.163 -25:12:52.14  1589 3843.90247  10.48  0.38 0.341211 0.022514  16.7 0.61
  gb19-R-3-34175 18:16:06.576 -25:38:45.67  1591 3972.92657  65.48  0.95 0.122566 0.002442  18.9 1.10
  gb19-R-3-43018 18:16:05.333 -25:31:14.81  1591 3990.73127  14.91  0.35 0.013206 0.000552  18.9 1.09
  gb19-R-4-59788 18:16:09.947 -25:51:32.75  1594 4325.46163  46.53  3.49 0.252707 0.026956  19.7 1.10
  gb19-R-4-40780 18:17:03.583 -25:44:15.49  1591 4127.12435  43.42  5.99 0.785256 0.173351  17.5 0.92
    gb19-R-5-262 18:15:36.769 -26:07:48.17  1586 3909.26777  24.26  2.20 0.512374 0.075723  18.6 0.69
  gb19-R-5-64289 18:17:32.617 -26:02:57.41  1580 4325.67459  27.32  1.49 0.161667 0.014131  19.9 0.80
  gb19-R-6-50601 18:18:54.868 -26:07:35.13  1579 4281.95193  19.49  0.90 0.458060 0.036215  18.1 0.69
  gb19-R-6-44541 18:18:17.583 -26:09:44.96  1580 4208.43625  32.94  2.78 0.656182 0.086354  18.5 1.56
  gb19-R-7-29077 18:19:48.791 -25:48:52.05  1569 4001.78809  48.76  0.82 0.296316 0.008923  17.7 1.38
  gb19-R-7-33710 18:18:29.221 -25:52:01.63  1582 4002.14794  21.39  1.48 0.495124 0.060543  17.8 0.73
  gb19-R-9-63006 18:18:12.532 -25:11:06.15  1582 4335.77158  14.42  0.12 0.578925 0.007430  15.0 1.03
    gb20-R-1-246 18:15:15.602 -23:03:06.77  1546 3843.40888  31.05  1.07 0.194719 0.009967  18.1 0.93
  gb20-R-1-18467 18:16:18.999 -23:04:58.55  1557 3867.14937  10.30  1.90 0.127866 0.037647  20.0 0.95
  gb20-R-2-88660 18:15:46.322 -23:31:10.40  1547 4324.15453  18.42  0.65 0.036189 0.001902  19.3 0.88
     gb20-R-2-42 18:16:02.701 -23:24:10.64  1557 3835.72592  41.01  0.27 0.036946 0.000351  17.3 1.10
  gb20-R-2-42189 18:16:36.632 -23:21:48.44  1553 4027.12289  19.00  2.25 0.211472 0.044364  18.5 1.13
  gb20-R-3-54880 18:16:35.561 -23:46:09.49  1566 4149.61917  10.97  1.39 0.359137 0.071796  18.1 0.77
  gb20-R-6-26706 18:20:18.825 -24:23:59.08  1552 3953.38618  26.24  0.79 0.299752 0.013152  18.6 0.67
  gb20-R-6-55314 18:20:57.116 -24:24:10.21  1348 4306.65071  12.78  0.61 0.671269 0.055625  17.2 1.34
  gb20-R-6-54718 18:19:23.471 -24:25:43.68  1553 4292.12120  29.77  1.18 0.158883 0.007803  19.9 0.87
    gb20-R-9-268 18:20:44.576 -23:32:17.78  1551 3891.62267  30.92  0.62 0.539664 0.017851  17.3 0.67
  gb20-R-9-61201 18:19:02.089 -23:28:43.79  1560 4302.23824  12.05  0.91 0.292883 0.032559  19.5 1.06
 gb20-R-10-76289 18:18:28.410 -22:55:32.41  1542 4353.03724  66.02  2.20 0.158749 0.006996  19.4 0.83
  gb21-R-3-51093 18:16:54.144 -22:04:54.41  1544 4212.21239  14.98  0.67 0.498760 0.034211  17.7 0.72
  gb21-R-3-55076 18:17:35.561 -21:53:46.12  1523 4261.53430   9.78  0.73 0.423232 0.062624  18.7 0.72
  gb21-R-8-53601 18:20:47.982 -21:52:19.72  1555 4343.14092  28.54  0.16 0.138614 0.001042  17.4 1.06


==> Table/Table7.dat <==
# 1 field       : field-chip-subfield
# 2 l           : galactic longitude (deg)
# 3 b           : galactic latitude  (deg)
# 4 Nsub        : number of subfields used for estimating <tE> and <epsilon> within 1.0degree around the subfiel
# 5 Nstar       : number of stars  in subfields used for estimating tau,Gamma,Gamma_d within 1.0 degree around the subfield
# 6 Nev         : number of events in subfields used for estimating tau,Gamma,Gamma_d within 1.0 degree around the subfield
# 7 tau         : microlensing optical depth in 10^-6 averaged  within 1.0 degree around the subfield
# 8 e_tau       : 68% symmetric error of tau
# 9 e_tau1      : 68% lower limit
# 10 e_tau2     : 68% uppler limit
# 11 Gamma      : Event rate per star per year in 10^-6
# 12 e_Gamma    : 68% symmetric error of Gamma
# 13 e_Gamma1   : 68% lower limit
# 14 e_Gamma    : 68% uppler limit
# 15 Gamma_d    : Event rate per deg^2 per year 
# 16 e_Gamma_d  : 68% symmetric error of Gamma_d
# 17 e_Gamma_d1 : 68% lower limit
# 18 e_Gamma_d2 : 68% uppler limit
#   field     l       b    Nsub  Nstar  Nev    tau     e_tau     e_tau1   e_tau2     Gamma   e_Gamma e_Gamma1  e_Gamma    Gamma_d e_Gamma_d e_Gamma_d1 e_Gamma_d2
   gb1-1-0 -4.1017 -2.2806   37 1860910   8  2.994904 1.857861 -1.259438 2.456284   17.3118  14.1965  -8.4927  19.9003    32.0327   26.2682  -15.7143   36.8222
   gb1-1-1 -4.0153 -2.4216   43 2157037  12  2.691748 1.619835 -1.116205 2.123465   16.1172  11.2845  -8.0878  14.4812    28.9887   20.2965  -14.5468   26.0462
   gb1-1-2 -3.9286 -2.5637   50 2467613  13  2.238880 1.304120 -0.909870 1.698370   14.1061   9.7411  -7.0690  12.4132    24.6436   17.0179  -12.3497   21.6862
   gb1-1-3 -3.8421 -2.7067   57 2847314  14  1.769101 0.928142 -0.691308 1.164977   12.0209   8.4407  -5.7354  11.1459    20.6102   14.4718   -9.8336   19.1101
   gb1-1-5 -3.8737 -2.3384   37 1846328   9  2.138646 1.124083 -0.846071 1.402095   14.4359  10.5673  -6.6806  14.4541    25.0744   18.3549  -11.6038   25.1059
   gb1-1-6 -3.7871 -2.4799   43 2107418   9  1.752095 0.884541 -0.668877 1.100204   12.3093   9.0443  -5.6745  12.4141    20.9710   15.4085   -9.6674   21.1495
   gb1-1-7 -3.7008 -2.6223   49 2416228   9  1.390965 0.624923 -0.484803 0.765043   10.3520   7.8733  -4.6461  11.1005    17.5303   13.3328   -7.8678   18.7978
   gb1-2-0 -4.4012 -2.4573   48 2440276  11  4.879205 3.154708 -1.922251 4.387165   22.1004  12.4917  -8.9047  16.0786    43.9136   24.8209  -17.6937   31.9482
   gb1-2-1 -4.3151 -2.5995   57 2923720  14  4.391147 2.817272 -1.731774 3.902770   20.7624  10.2408  -7.8126  12.6690    39.9759   19.7177  -15.0424   24.3929
   gb1-2-2 -4.2285 -2.7427   66 3390743  15  3.672635 2.317552 -1.398389 3.236715   18.5613   9.0257  -6.9922  11.0593    34.5058   16.7790  -12.9986   20.5594
   gb1-2-3 -4.1419 -2.8865   73 3833297  16  2.852718 1.773100 -1.067920 2.478280   15.8335   7.9632  -6.0956   9.8308    28.5813   14.3745  -11.0032   17.7457
   gb1-2-4 -4.2578 -2.3726   43 2175386  10  3.911725 2.599613 -1.606428 3.592799   19.4041  12.4881  -9.0951  15.8812    37.4215   24.0839  -17.5402   30.6275
   gb1-2-5 -4.1715 -2.5143   51 2571970  13  3.514824 2.282862 -1.413044 3.152681   18.0928  10.2802  -7.6575  12.9029    33.7723   19.1891  -14.2935   24.0847
   gb1-2-6 -4.0848 -2.6570   59 2965135  13  2.932511 1.869630 -1.152507 2.586753   15.8727   9.0586  -6.6959  11.4213    28.6179   16.3324  -12.0725   20.5922
   gb1-2-7 -3.9982 -2.8006   65 3328022  15  2.308496 1.387539 -0.872398 1.902680   13.5833   8.0192  -5.8427  10.1957    23.8161   14.0603  -10.2443   17.8764
   gb1-3-0 -4.7029 -2.6379   53 2802863  14  6.090165 3.828358 -2.313540 5.343177   27.8288  12.5135  -9.7097  15.3172    57.4161   25.8177  -20.0329   31.6024
   gb1-3-1 -4.6173 -2.7806   63 3345454  16  5.455453 3.414554 -2.083295 4.745814   26.6720  10.5695  -8.4660  12.6731    53.9274   21.3703  -17.1171   25.6234
   gb1-3-2 -4.5310 -2.9242   74 3961579  21  4.579531 2.779913 -1.653554 3.906272   24.7817   9.4215  -7.7629  11.0801    49.0558   18.6500  -15.3668   21.9332
   gb1-3-3 -4.4443 -3.0682   83 4524023  22  3.535519 2.144607 -1.265154 3.024060   21.7972   8.3993  -6.7677  10.0308    42.4765   16.3677  -13.1884   19.5471
   gb1-3-4 -4.5592 -2.5517   53 2764464  13  5.766510 3.678073 -2.232625 5.123521   25.4748  12.2404  -9.4224  15.0584    51.8620   24.9192  -19.1823   30.6561
   gb1-3-5 -4.4733 -2.6941   63 3322999  15  5.176667 3.243293 -1.950078 4.536508   24.1235  10.5391  -8.3422  12.7360    47.8235   20.8932  -16.5380   25.2483
   gb1-3-6 -4.3867 -2.8375   74 3934321  19  4.341640 2.709484 -1.595963 3.823004   21.9851   8.8125  -7.0881  10.5368    42.3181   16.9627  -13.6436   20.2818
   gb1-3-7 -4.2999 -2.9815   82 4433620  21  3.364089 2.013604 -1.200721 2.826487   19.0723   8.0849  -6.3625   9.8074    35.8128   15.1814  -11.9472   18.4157
   gb1-4-0 -5.0034 -2.8182   44 2545717  12  4.875937 3.125157 -1.912974 4.337340   26.8556  13.3744 -10.3015  16.4473    56.2668   28.0215  -21.5833   34.4597
   gb1-4-1 -4.9190 -2.9611   52 2947940  14  4.363774 2.787871 -1.683096 3.892646   26.6078  11.3750  -9.0244  13.7256    55.5995   23.7690  -18.8572   28.6808
   gb1-4-2 -4.8337 -3.1048   60 3373705  19  3.716460 2.299967 -1.392913 3.207021   25.8703   9.9762  -8.1218  11.8307    54.0129   20.8287  -16.9569   24.7005
   gb1-4-3 -4.7477 -3.2487   67 3843824  21  2.973150 1.738279 -1.093877 2.382681   24.2242   9.1015  -7.4067  10.7963    50.9165   19.1304  -15.5681   22.6926
   gb1-4-4 -4.8608 -2.7318   49 2717353  14  5.719851 3.614310 -2.180977 5.047642   28.3940  12.8150  -9.9812  15.6488    59.1876   26.7131  -20.8060   32.6201
   gb1-4-5 -4.7759 -2.8747   58 3181917  16  5.109483 3.227915 -1.957383 4.498447   27.6297  10.7700  -8.6178  12.9222    56.9423   22.1960  -17.7605   26.6316
   gb1-4-6 -4.6901 -3.0184   67 3670063  21  4.320361 2.636974 -1.586060 3.687887   26.3117   9.7178  -8.0700  11.3656    53.6523   19.8156  -16.4555   23.1756
   gb1-4-7 -4.6040 -3.1626   75 4200705  23  3.379692 2.058797 -1.209262 2.908332   23.8725   8.7020  -7.1069  10.2971    48.5137   17.6842  -14.4427   20.9257
   gb1-5-0 -5.2980 -2.9987   33 1930920  11  3.032668 1.925278 -1.284112 2.566444   21.6451  14.6362 -10.5564  18.7160    45.6614   30.8759  -22.2693   39.4824
   gb1-5-1 -5.2147 -3.1411   38 2234871  13  2.775725 1.657096 -1.153896 2.160296   22.3434  12.8525  -9.3920  16.3130    47.8136   27.5036  -20.0983   34.9089
   gb1-5-2 -5.1302 -3.2840   44 2580288  16  2.463709 1.318788 -0.980580 1.656996   22.7900  11.5910  -8.8931  14.2888    49.5007   25.1759  -19.3161   31.0358
   gb1-5-3 -5.0450 -3.4271   51 3067986  18  2.122900 0.935802 -0.735864 1.135740   22.6670  10.7020  -8.4000  13.0041    50.3025   23.7499  -18.6412   28.8587
   gb1-5-4 -5.1584 -2.9127   38 2216228  11  3.841907 2.594350 -1.564833 3.623867   24.2375  14.0128 -10.3325  17.6930    50.8695   29.4099  -21.6858   37.1340
   gb1-5-5 -5.0744 -3.0553   44 2576267  13  3.464023 2.230440 -1.380739 3.080141   24.5026  11.9526  -9.2419  14.6633    51.8842   25.3095  -19.5696   31.0493
   gb1-5-6 -4.9894 -3.1986   51 2958557  16  2.993596 1.786952 -1.162709 2.411196   24.3523  10.6656  -8.4444  12.8869    52.0129   22.7801  -18.0359   27.5244
   gb1-5-7 -4.9037 -3.3421   59 3517878  18  2.467221 1.293960 -0.905723 1.682196   23.4608   9.8436  -7.8959  11.7912    50.9315   21.3695  -17.1414   25.5977
   gb1-6-0 -4.5521 -3.9215   76 4525285  25  1.529491 0.471698 -0.405427 0.537968   20.2303   7.3562  -5.9732   8.7392    47.9028   17.4185  -14.1438   20.6933
   gb1-6-1 -4.6388 -3.7806   73 4386648  23  1.470134 0.444101 -0.382520 0.505682   20.6241   7.6302  -6.2320   9.0284    48.0885   17.7911  -14.5308   21.0513
   gb1-6-2 -4.7256 -3.6385   74 4440711  25  1.749293 0.538013 -0.452856 0.623170   21.4791   8.3328  -6.7828   9.8827    48.8567   18.9538  -15.4282   22.4794
   gb1-6-3 -4.8123 -3.4955   68 4117554  22  2.002189 0.809782 -0.648138 0.971427   22.2943   8.8461  -7.2193  10.4729    49.5296   19.6527  -16.0385   23.2669
   gb1-6-4 -4.6939 -4.0042   66 4040255  22  1.519612 0.486470 -0.403408 0.569532   20.4427   7.9836  -6.6006   9.3665    49.9186   19.4950  -16.1179   22.8720
   gb1-6-5 -4.7807 -3.8639   63 3878376  21  1.498347 0.472855 -0.396400 0.549310   21.0290   8.5459  -6.9161  10.1757    50.5816   20.5558  -16.6356   24.4760
   gb1-6-6 -4.8674 -3.7224   64 3942675  22  1.660949 0.495276 -0.424296 0.566256   21.6141   9.2316  -7.4444  11.0188    50.6891   21.6497  -17.4585   25.8410
   gb1-6-7 -4.9539 -3.5800   58 3582659  19  1.809312 0.618095 -0.508178 0.728012   21.8670   9.8895  -7.7462  12.0328    49.9315   22.5819  -17.6877   27.4760
   gb1-7-0 -4.2511 -3.7452   92 5241114  24  1.324698 0.374947 -0.321985 0.427909   17.0504   6.5739  -5.3838   7.7640    36.6841   14.1439  -11.5834   16.7044
   gb1-7-1 -4.3373 -3.6030   91 5141819  25  1.551663 0.461850 -0.398212 0.525488   17.6627   7.0708  -5.6450   8.4966    37.2740   14.9217  -11.9127   17.9307
   gb1-7-2 -4.4238 -3.4598   92 5228367  24  1.863382 0.782989 -0.614828 0.951150   18.8058   7.3857  -6.0110   8.7604    38.9371   15.2920  -12.4457   18.1384
   gb1-7-3 -4.5104 -3.3159   85 4802371  24  2.465342 1.363334 -0.866991 1.859677   21.0206   7.9639  -6.6086   9.3191    42.8938   16.2508  -13.4853   19.0162
   gb1-7-4 -4.3948 -3.8299   85 4917925  24  1.449565 0.425618 -0.362070 0.489165   18.9493   6.8166  -5.5721   8.0612    42.8961   15.4310  -12.6137   18.2483
   gb1-7-5 -4.4812 -3.6882   84 4857393  25  1.606757 0.459305 -0.389690 0.528920   19.5807   7.4660  -6.1087   8.8232    43.5630   16.6103  -13.5907   19.6300
   gb1-7-6 -4.5678 -3.5453   85 4893410  24  1.823594 0.649112 -0.534336 0.763888   20.4179   7.8003  -6.4597   9.1410    44.3841   16.9562  -14.0419   19.8705
   gb1-7-7 -4.6544 -3.4017   77 4478435  23  2.264797 1.116384 -0.797586 1.435182   22.0906   8.2790  -6.7536   9.8043    47.1300   17.6630  -14.4088   20.9173
   gb1-8-0 -3.9494 -3.5650   99 5479956  23  1.002947 0.306698 -0.259214 0.354183   11.9186   5.8008  -4.4191   7.1826    22.8496   11.1210   -8.4720   13.7700
   gb1-8-1 -4.0350 -3.4224   97 5314187  26  1.313018 0.473600 -0.393914 0.553286   12.7412   6.3888  -4.8207   7.9568    23.8680   11.9680   -9.0306   14.9054
   gb1-8-2 -4.1213 -3.2788   98 5337931  27  1.727002 0.847679 -0.628984 1.066374   14.1215   6.6108  -5.1144   8.1073    26.0978   12.2175   -9.4519   14.9831
   gb1-8-3 -4.2079 -3.1348   90 4889054  24  2.380033 1.428489 -0.875399 1.981579   16.2223   7.1600  -5.6867   8.6333    29.9835   13.2338  -10.5108   15.9568
   gb1-8-4 -4.0931 -3.6513   99 5538923  25  1.154161 0.328571 -0.280400 0.376743   14.4031   6.1099  -4.8656   7.3542    29.0909   12.3405   -9.8274   14.8536
   gb1-8-5 -4.1791 -3.5088   98 5468411  24  1.423573 0.468587 -0.395973 0.541200   14.9339   6.5833  -5.2047   7.9620    29.5790   13.0394  -10.3088   15.7700
   gb1-8-6 -4.2656 -3.3654   99 5513284  27  1.842097 0.872964 -0.651205 1.094723   16.5056   6.8485  -5.4695   8.2275    32.1875   13.3552  -10.6659   16.0444
   gb1-8-7 -4.3523 -3.2214   92 5083171  26  2.533428 1.514639 -0.901121 2.128156   18.8956   7.4937  -6.0813   8.9060    36.6089   14.5185  -11.7821   17.2549
   gb1-9-0 -3.6502 -3.3834   89 4788299  16  0.850200 0.327846 -0.268890 0.386802    8.6137   4.4186  -3.3916   5.4456    15.7022    8.0548   -6.1827    9.9269
   gb1-9-1 -3.7347 -3.2406   85 4532557  20  1.045334 0.394068 -0.324060 0.464077    9.2903   5.9839  -4.2866   7.6812    16.4234   10.5784   -7.5778   13.5790
   gb1-9-2 -3.8201 -3.0971   82 4339167  17  1.256276 0.553239 -0.434475 0.672003    9.7435   6.4397  -4.5553   8.3241    16.8969   11.1676   -7.8998   14.4354
   gb1-9-3 -3.9061 -2.9532   73 3803612  15  1.677137 0.900861 -0.636493 1.165228   11.2094   7.2320  -4.9177   9.5464    19.3521   12.4855   -8.4900   16.4810
   gb1-9-4 -3.7926 -3.4700   94 5124964  20  0.900256 0.312238 -0.256193 0.368282    9.5782   4.6932  -3.5911   5.7954    17.6470    8.6469   -6.6163   10.6775
   gb1-9-5 -3.8776 -3.3272   91 4889381  24  1.171599 0.444868 -0.356334 0.533402   10.6340   6.1716  -4.5301   7.8131    19.0641   11.0642   -8.1214   14.0070
   gb1-9-6 -3.9634 -3.1835   89 4772545  22  1.481682 0.722391 -0.552036 0.892745   11.4927   6.5322  -4.8262   8.2382    20.3174   11.5479   -8.5320   14.5639
   gb1-9-7 -4.0497 -3.0394   81 4300754  19  2.043137 1.205145 -0.763625 1.646666   13.1628   7.1243  -5.3146   8.9341    23.2976   12.6097   -9.4065   15.8129
  gb1-10-0 -3.3553 -3.2018   77 4034264  13  1.020619 0.418917 -0.335573 0.502261    9.1252   4.7421  -3.4167   6.0674    17.4477    9.0670   -6.5329   11.6012
  gb1-10-1 -3.4387 -3.0597   71 3655636  13  0.967631 0.377742 -0.312021 0.443463    8.9542   4.7756  -3.9656   5.5857    16.4213    8.7581   -7.2725   10.2436
  gb1-10-2 -3.5232 -2.9169   66 3331681  11  0.876349 0.327633 -0.270046 0.385221    8.6393   5.2376  -3.3721   7.1031    15.2314    9.2342   -5.9452   12.5232
  gb1-10-3 -3.6085 -2.7739   57 2842263   9  0.813719 0.308853 -0.251609 0.366098    8.7522   5.4164  -4.2683   6.5646    14.9991    9.2824   -7.3148   11.2501
  gb1-10-4 -3.4947 -3.2880   83 4395649  13  0.900704 0.368298 -0.292122 0.444474    8.4911   4.5127  -3.4023   5.6231    15.7294    8.3597   -6.3027   10.4166
  gb1-10-5 -3.5787 -3.1456   77 4016583  15  0.867846 0.352305 -0.283412 0.421199    8.6199   4.7148  -3.6011   5.8284    15.3847    8.4149   -6.4273   10.4026
  gb1-10-6 -3.6637 -3.0024   73 3772857  14  1.080431 0.410258 -0.333832 0.486684    8.7054   5.3843  -4.1182   6.6504    15.0988    9.3385   -7.1426   11.5345
  gb1-10-7 -3.7494 -2.8589   65 3296279  13  1.313174 0.589376 -0.457666 0.721085    9.9946   7.9001  -5.4022  10.3981    17.0645   13.4885   -9.2235   17.7534
   gb2-1-0 -3.6203 -3.5662   96 5341164  24  0.929318 0.278151 -0.238023 0.318278    9.8086   4.5829  -3.6505   5.5153    18.5969    8.6890   -6.9212   10.4569
   gb2-1-1 -3.5358 -3.7084   96 5409395  23  0.981541 0.251654 -0.220275 0.283033   10.3131   4.4401  -3.5688   5.3114    20.2533    8.7197   -7.0087   10.4308
   gb2-1-2 -3.4511 -3.8519  100 5807152  24  1.069655 0.258415 -0.228173 0.288657   11.0569   4.4343  -3.6046   5.2640    22.5527    9.0446   -7.3523   10.7369
   gb2-1-3 -3.3666 -3.9962   97 5721553  23  1.160531 0.288499 -0.253927 0.323071   11.5483   4.4094  -3.6286   5.1902    24.3947    9.3145   -7.6651   10.9639
   gb2-1-5 -3.3929 -3.6274   93 5278743  22  1.025241 0.301103 -0.255712 0.346493    9.9486   4.2934  -3.4785   5.1082    19.8424    8.5631   -6.9379   10.1882
   gb2-1-6 -3.3083 -3.7702   99 5831005  23  1.109020 0.298772 -0.261324 0.336221   10.6666   4.3365  -3.4454   5.2277    22.1666    9.0119   -7.1599   10.8639
   gb2-1-7 -3.2239 -3.9139   97 5790031  23  1.201280 0.319650 -0.277368 0.361933   11.3144   4.3164  -3.5727   5.0600    24.3751    9.2989   -7.6969   10.9009
   gb2-2-0 -3.9227 -3.7384  101 5705094  28  1.136030 0.303142 -0.263729 0.342555   13.1598   5.0117  -4.0543   5.9691    26.2708   10.0048   -8.0936   11.9160
   gb2-2-1 -3.8386 -3.8818  101 5810750  26  1.175109 0.308982 -0.269966 0.347997   13.3579   5.0168  -4.1711   5.8625    27.1361   10.1915   -8.4735   11.9095
   gb2-2-2 -3.7541 -4.0263  103 5988988  24  1.220460 0.342023 -0.294695 0.389351   13.2134   4.9330  -4.0916   5.7744    27.1742   10.1451   -8.4147   11.8755
   gb2-2-3 -3.6694 -4.1714   97 5731339  24  1.271630 0.387397 -0.331185 0.443610   12.9976   4.9079  -4.0542   5.7616    27.0715   10.2222   -8.4440   12.0004
   gb2-2-4 -3.7779 -3.6558   99 5534473  24  0.993541 0.273003 -0.235013 0.310992   11.0134   4.7558  -3.8502   5.6615    21.1977    9.1536   -7.4104   10.8968
   gb2-2-5 -3.6935 -3.7988  100 5693958  26  1.050299 0.258926 -0.227125 0.290726   11.6458   4.7752  -3.9222   5.6281    23.0403    9.4473   -7.7599   11.1348
   gb2-2-6 -3.6089 -3.9428  102 5948108  26  1.111850 0.278563 -0.246206 0.310919   12.0456   4.7617  -3.8946   5.6288    24.4984    9.6844   -7.9209   11.4479
   gb2-2-7 -3.5243 -4.0876   96 5621181  22  1.163239 0.322176 -0.278843 0.365509   12.0482   4.5656  -3.7667   5.3645    25.1047    9.5133   -7.8485   11.1780
   gb2-3-0 -4.2277 -3.9140   91 5255609  25  1.441046 0.401545 -0.342122 0.460967   17.4864   5.6935  -4.7689   6.6181    38.7488   12.6165  -10.5676   14.6653
   gb2-3-1 -4.1442 -4.0580   93 5365838  27  1.475763 0.423119 -0.364264 0.481973   17.3044   5.5613  -4.6211   6.5014    38.1317   12.2547  -10.1831   14.3264
   gb2-3-2 -4.0601 -4.2029   97 5717920  25  1.462114 0.428032 -0.363662 0.492403   16.1856   5.3574  -4.4207   6.2940    35.1794   11.6442   -9.6084   13.6801
   gb2-3-3 -3.9755 -4.3483   92 5504486  22  1.408419 0.447846 -0.382542 0.513150   14.6624   5.2713  -4.3919   6.1507    31.3105   11.2564   -9.3785   13.1344
   gb2-3-4 -4.0826 -3.8300   98 5580546  24  1.286128 0.359686 -0.311590 0.407783   15.3428   5.3611  -4.5332   6.1889    32.3260   11.2954   -9.5512   13.0396
   gb2-3-5 -3.9987 -3.9738   99 5699414  24  1.328466 0.379215 -0.326463 0.431966   15.3935   5.3897  -4.5421   6.2373    32.5832   11.4083   -9.6142   13.2024
   gb2-3-6 -3.9143 -4.1186  104 6125954  25  1.359125 0.402791 -0.343031 0.462550   14.9341   5.2893  -4.4145   6.1642    31.5535   11.1756   -9.3271   13.0241
   gb2-3-7 -3.8296 -4.2638   98 5833066  23  1.356191 0.432959 -0.367795 0.498124   13.9388   5.0897  -4.1839   5.9954    29.3228   10.7070   -8.8016   12.6124
   gb2-4-0 -4.5311 -4.0889   72 4333970  21  1.530502 0.477250 -0.401552 0.552949   19.4414   6.2172  -5.2161   7.2183    46.7672   14.9558  -12.5476   17.3640
   gb2-4-1 -4.4487 -4.2331   74 4423703  22  1.511531 0.442068 -0.380532 0.503604   18.6785   6.0809  -5.1530   7.0088    44.2090   14.3926  -12.1964   16.5888
   gb2-4-2 -4.3655 -4.3781   77 4674263  21  1.433619 0.412442 -0.350727 0.474157   17.1730   5.8541  -4.9375   6.7708    39.5026   13.4661  -11.3576   15.5747
   gb2-4-3 -4.2815 -4.5233   72 4390437  19  1.329108 0.387943 -0.330452 0.445433   15.3886   5.6857  -4.6876   6.6839    34.0890   12.5952  -10.3840   14.8064
   gb2-4-4 -4.3870 -4.0047   82 4800908  24  1.527193 0.448809 -0.388102 0.509517   19.0034   5.8897  -4.9747   6.8047    44.1450   13.6818  -11.5563   15.8072
   gb2-4-5 -4.3041 -4.1489   83 4867111  24  1.532846 0.438593 -0.380153 0.497032   18.3567   5.7221  -4.8270   6.6172    42.1456   13.1374  -11.0823   15.1925
   gb2-4-6 -4.2205 -4.2939   87 5177310  20  1.458772 0.420121 -0.362099 0.478143   16.7067   5.6008  -4.6827   6.5188    37.4684   12.5610  -10.5020   14.6199
   gb2-4-7 -4.1363 -4.4393   82 4974483  21  1.393128 0.420131 -0.354359 0.485903   15.1481   5.4634  -4.5342   6.3927    33.0042   11.9035   -9.8789   13.9282
   gb2-5-0 -4.8292 -4.2654   52 3320648  18  1.403521 0.460168 -0.385873 0.534463   18.7821   7.7358  -6.2814   9.1903    47.4756   19.5539  -15.8775   23.2303
   gb2-5-1 -4.7480 -4.4090   51 3199667  18  1.354811 0.430920 -0.363731 0.498108   18.1846   7.4880  -6.0703   8.9056    45.0621   18.5556  -15.0426   22.0686
   gb2-5-2 -4.6657 -4.5533   53 3314444  17  1.284218 0.409747 -0.344854 0.474640   17.1965   7.2201  -5.7746   8.6655    41.0611   17.2397  -13.7884   20.6911
   gb2-5-3 -4.5825 -4.6977   50 3065528  16  1.190088 0.396657 -0.328683 0.464631   16.1733   7.1454  -5.7151   8.5757    36.7729   16.2464  -12.9943   19.4984
   gb2-5-4 -4.6881 -4.1815   61 3797019  20  1.491032 0.476804 -0.397890 0.555717   19.4144   6.8093  -5.5923   8.0263    48.1133   16.8750  -13.8591   19.8910
   gb2-5-5 -4.6062 -4.3255   62 3794725  19  1.440699 0.435538 -0.367350 0.503727   18.4755   6.6404  -5.5310   7.7498    44.9170   16.1440  -13.4468   18.8411
   gb2-5-6 -4.5234 -4.4701   64 3940503  18  1.350077 0.400525 -0.339051 0.461999   17.1108   6.3513  -5.2047   7.4979    40.2394   14.9363  -12.2398   17.6327
   gb2-5-7 -4.4398 -4.6149   61 3736579  18  1.253990 0.377825 -0.322175 0.433475   15.7157   6.1928  -5.0465   7.3391    35.3693   13.9373  -11.3574   16.5172
   gb2-6-0 -4.0975 -5.1994   38 2167188   9  0.519065 0.207747 -0.166886 0.248608    6.0956   4.8645  -3.4800   6.2490    12.2825    9.8019   -7.0122   12.5916
   gb2-6-1 -4.1821 -5.0572   45 2643223  10  0.688188 0.258584 -0.209999 0.307169    8.2023   5.0778  -4.0031   6.1526    16.6573   10.3121   -8.1295   12.4947
   gb2-6-2 -4.2669 -4.9137   51 3068733  13  0.889560 0.313773 -0.261328 0.366218   10.8748   5.7310  -4.3102   7.1517    22.5664   11.8924   -8.9442   14.8406
   gb2-6-3 -4.3515 -4.7694   56 3410150  15  1.078397 0.349890 -0.292447 0.407334   13.4026   6.0393  -4.7756   7.3030    28.7912   12.9735  -10.2589   15.6882
   gb2-6-4 -4.2407 -5.2798   33 1878076   7  0.485739 0.235351 -0.182144 0.288557    6.7470   6.2080  -3.4117   9.0042    13.3709   12.3027   -6.7612   17.8441
   gb2-6-5 -4.3255 -5.1383   38 2248059   8  0.662914 0.291174 -0.229991 0.352357    9.0723   6.1864  -4.0270   8.3458    18.2609   12.4521   -8.1056   16.7987
   gb2-6-6 -4.4102 -4.9954   44 2676890  11  0.858967 0.341610 -0.275496 0.407723   11.6789   6.4258  -4.8078   8.0438    24.2231   13.3277   -9.9718   16.6836
   gb2-6-7 -4.4946 -4.8517   47 2869379  13  1.037847 0.376469 -0.311341 0.441597   14.0554   7.0187  -5.4493   8.5882    30.3503   15.1557  -11.7667   18.5447
   gb2-7-0 -3.7937 -5.0274   49 2864173  12  0.645550 0.273849 -0.215367 0.332330    5.6315   4.4395  -3.1067   5.7723    11.7205    9.2395   -6.4657   12.0134
   gb2-7-1 -3.8778 -4.8840   58 3450038  14  0.840109 0.328970 -0.266972 0.390968    7.7351   4.5628  -3.2589   5.8667    16.0096    9.4438   -6.7451   12.1425
   gb2-7-2 -3.9623 -4.7394   67 4095226  16  1.042721 0.374937 -0.310692 0.439182   10.1228   4.8776  -3.7802   5.9750    21.0890   10.1616   -7.8754   12.4478
   gb2-7-3 -4.0468 -4.5943   74 4498233  19  1.244988 0.409470 -0.340166 0.478773   12.7616   5.1974  -4.2348   6.1599    27.0090   10.9998   -8.9626   13.0370
   gb2-7-4 -3.9389 -5.1099   44 2527824   9  0.555167 0.221072 -0.179706 0.262438    5.4468   4.2717  -3.1353   5.4082    11.1596    8.7520   -6.4237   11.0803
   gb2-7-5 -4.0232 -4.9670   52 3083681  11  0.736265 0.276237 -0.223364 0.329110    7.5462   4.7991  -3.4394   6.1589    15.4810    9.8454   -7.0558   12.6350
   gb2-7-6 -4.1077 -4.8228   60 3667388  14  0.945982 0.324232 -0.271843 0.376621   10.1636   5.0142  -3.9170   6.1114    21.1449   10.4317   -8.1491   12.7144
   gb2-7-7 -4.1923 -4.6780   65 3959221  17  1.158481 0.365679 -0.305241 0.426116   12.9168   5.5352  -4.4343   6.6361    27.5390   11.8012   -9.4540   14.1483
   gb2-8-0 -3.4876 -4.8527   60 3496608  10  0.814049 0.372436 -0.291676 0.453196    6.4405   4.2367  -2.9561   5.5174    13.8763    9.1282   -6.3690   11.8875
   gb2-8-1 -3.5712 -4.7088   70 4134658  15  1.018731 0.429376 -0.342900 0.515852    8.6298   4.5496  -3.3828   5.7163    18.3700    9.6845   -7.2008   12.1682
   gb2-8-2 -3.6554 -4.5639   81 4831450  17  1.173910 0.462973 -0.376357 0.549588   10.4619   4.5609  -3.6961   5.4258    22.0798    9.6258   -7.8005   11.4512
   gb2-8-3 -3.7399 -4.4186   88 5257066  21  1.306029 0.468507 -0.388940 0.548073   12.4626   5.0058  -4.0502   5.9614    26.1844   10.5174   -8.5097   12.5251
   gb2-8-4 -3.6329 -4.9367   54 3107577  10  0.729373 0.335334 -0.260075 0.410592    5.8318   4.4508  -2.5643   6.3373    12.3135    9.3976   -5.4144   13.3808
   gb2-8-5 -3.7168 -4.7930   64 3762095  14  0.940835 0.392066 -0.315249 0.468883    8.0420   4.4736  -3.4264   5.5207    16.8279    9.3609   -7.1697   11.5521
   gb2-8-6 -3.8012 -4.6483   75 4543220  17  1.130770 0.438576 -0.357347 0.519805   10.2838   4.7055  -3.7321   5.6789    21.5147    9.8442   -7.8078   11.8807
   gb2-8-7 -3.8858 -4.5029   84 5068935  20  1.303343 0.459545 -0.382025 0.537065   12.6198   5.1195  -4.1594   6.0796    26.5500   10.7706   -8.7508   12.7904
   gb2-9-0 -3.1851 -4.6757   69 4127506  17  1.009799 0.346815 -0.288189 0.405440    8.7983   4.6012  -3.3180   5.8844    19.9107   10.4126   -7.5087   13.3165
   gb2-9-1 -3.2676 -4.5317   77 4642826  20  1.129395 0.379570 -0.317064 0.442076   10.0523   4.4464  -3.6179   5.2750    22.4930    9.9494   -8.0955   11.8033
   gb2-9-2 -3.3509 -4.3869   85 5131095  18  1.189365 0.386272 -0.328870 0.443673   10.9595   4.4430  -3.6384   5.2476    24.0612    9.7544   -7.9879   11.5209
   gb2-9-3 -3.4348 -4.2417   90 5317252  21  1.219345 0.365222 -0.311269 0.419176   11.8690   4.5910  -3.7369   5.4451    25.4027    9.8260   -7.9980   11.6540
   gb2-9-4 -3.3291 -4.7601   64 3817337  14  0.918039 0.365004 -0.298328 0.431679    7.7283   4.5243  -3.1001   5.9485    17.1305   10.0285   -6.8716   13.1855
   gb2-9-5 -3.4121 -4.6160   73 4311457  14  1.054546 0.412925 -0.336697 0.489152    9.1530   4.4582  -3.5485   5.3680    19.9631    9.7236   -7.7394   11.7078
   gb2-9-6 -3.4958 -4.4711   81 4837747  15  1.165079 0.443207 -0.361916 0.524498   10.5608   4.5349  -3.6013   5.4685    22.6971    9.7463   -7.7399   11.7527
   gb2-9-7 -3.5799 -4.3257   89 5294763  20  1.252941 0.429642 -0.353233 0.506051   11.9917   4.7210  -3.8742   5.5678    25.3618    9.9846   -8.1937   11.7756
  gb2-10-0 -2.8872 -4.4986   83 4955572  20  1.216006 0.396879 -0.332087 0.461672   10.6815   4.3196  -3.4837   5.1554    24.6710    9.9769   -8.0463   11.9075
  gb2-10-1 -2.9685 -4.3552   87 5171034  19  1.283263 0.414507 -0.342965 0.486048   11.0317   4.1478  -3.3257   4.9699    25.4496    9.5687   -7.6722   11.4653
  gb2-10-2 -3.0509 -4.2112   92 5531706  22  1.311812 0.393677 -0.334932 0.452422   11.5321   4.2433  -3.4484   5.0381    26.2930    9.6746   -7.8624   11.4868
  gb2-10-3 -3.1341 -4.0669   95 5745679  21  1.271344 0.361117 -0.306421 0.415814   11.5064   4.3007  -3.5254   5.0761    25.6518    9.5879   -7.8593   11.3164
  gb2-10-4 -3.0280 -4.5827   76 4554152  19  1.113978 0.361111 -0.299905 0.422317    9.9040   4.5141  -3.4163   5.6119    22.7656   10.3762   -7.8528   12.8996
  gb2-10-5 -3.1099 -4.4390   82 4914832  20  1.201817 0.378094 -0.316061 0.440127   10.6314   4.2746  -3.5098   5.0394    24.2621    9.7552   -8.0099   11.5005
  gb2-10-6 -3.1929 -4.2946   88 5321308  22  1.245903 0.365381 -0.315928 0.414834   11.3867   4.3525  -3.6100   5.0950    25.5623    9.7711   -8.1043   11.4380
  gb2-10-7 -3.2765 -4.1498   94 5628873  19  1.206214 0.333304 -0.287093 0.379516   11.4453   4.2889  -3.5636   5.0143    25.0258    9.3780   -7.7920   10.9640
   gb3-1-0 -2.1060 -2.6851   57 2794511  18  1.729804 0.671718 -0.539489 0.803948   19.4373   8.6923  -6.7435  10.6411    29.8299   13.3399  -10.3491   16.3307
   gb3-1-1 -2.0213 -2.8272   66 3375866  18  1.371599 0.504214 -0.409479 0.598949   15.7152   6.6387  -5.2528   8.0246    26.1685   11.0546   -8.7469   13.3623
   gb3-1-2 -1.9365 -2.9704   80 4275674  24  1.114407 0.365300 -0.304204 0.426396   13.2303   5.4066  -4.4020   6.4113    23.9425    9.7843   -7.9661   11.6024
   gb3-1-3 -1.8517 -3.1146   90 5018212  26  0.923201 0.267413 -0.229249 0.305577   11.4534   4.6724  -3.8396   5.5052    22.4431    9.1557   -7.5238   10.7876
   gb3-1-5 -1.8786 -2.7458   67 3372103  20  1.374935 0.402405 -0.341329 0.463481   17.1938   7.0108  -5.6851   8.3366    27.6225   11.2631   -9.1332   13.3930
   gb3-1-6 -1.7938 -2.8885   81 4304668  25  1.159009 0.312955 -0.270712 0.355197   14.8537   5.8750  -4.6924   7.0575    26.3841   10.4355   -8.3350   12.5361
   gb3-1-7 -1.7092 -3.0320   90 4987359  28  1.009284 0.263457 -0.230955 0.295960   13.2433   5.0551  -4.0846   6.0256    25.8223    9.8566   -7.9643   11.7489
   gb3-2-0 -2.4078 -2.8579   56 2985176  12  1.894843 0.993134 -0.749062 1.237207   16.4468   7.3251  -5.6426   9.0076    28.9698   12.9026   -9.9390   15.8662
   gb3-2-1 -2.3235 -3.0012   66 3618577  14  1.495404 0.716469 -0.548995 0.883942   13.5486   5.7710  -4.6315   6.9105    25.0023   10.6497   -8.5469   12.7525
   gb3-2-2 -2.2388 -3.1455   81 4598269  20  1.161266 0.485533 -0.384821 0.586244   11.3731   4.8247  -3.8933   5.7562    22.0486    9.3535   -7.5478   11.1592
   gb3-2-3 -2.1540 -3.2905   91 5315435  24  0.921191 0.317565 -0.262342 0.372789    9.9396   4.3565  -3.4177   5.2952    20.1996    8.8534   -6.9457   10.7612
   gb3-2-4 -2.2633 -2.7751   56 2871659  14  1.817499 0.871688 -0.666892 1.076483   17.7842   8.0186  -6.1816   9.8556    29.2532   13.1897  -10.1680   16.2114
   gb3-2-5 -2.1787 -2.9179   67 3566314  16  1.421276 0.637922 -0.493582 0.782262   14.4326   6.0451  -5.0189   7.0712    25.2735   10.5858   -8.7888   12.3827
   gb3-2-6 -2.0939 -3.0617   82 4548631  21  1.094869 0.434660 -0.350751 0.518568   11.9788   5.1193  -4.0957   6.1429    22.4041    9.5747   -7.6602   11.4892
   gb3-2-7 -2.0091 -3.2063   90 5114773  22  0.856696 0.295148 -0.246865 0.343430   10.2186   4.4636  -3.6035   5.3237    20.3035    8.8688   -7.1598   10.5778
   gb3-3-0 -2.7122 -3.0341   63 3446710  12  1.698828 0.830116 -0.636754 1.023479   13.4434   5.9747  -4.5756   7.3738    27.0069   12.0027   -9.1921   14.8134
   gb3-3-1 -2.6285 -3.1780   71 3971948  15  1.471028 0.628652 -0.497973 0.759331   12.0625   5.0383  -3.8272   6.2494    24.7891   10.3540   -7.8651   12.8428
   gb3-3-2 -2.5441 -3.3227   86 4968928  22  1.249153 0.439127 -0.363637 0.514618   10.7959   4.3873  -3.4958   5.2788    22.7396    9.2410   -7.3633   11.1188
   gb3-3-3 -2.4594 -3.4680   95 5586317  25  1.079064 0.312144 -0.267577 0.356711    9.8090   4.0542  -3.3405   4.7679    21.1574    8.7447   -7.2053   10.2841
   gb3-3-4 -2.5674 -2.9499   59 3239296  13  1.862429 0.979286 -0.719927 1.238645   15.1575   6.5374  -5.3531   7.7217    28.7870   12.4157  -10.1666   14.6649
   gb3-3-5 -2.4832 -3.0935   68 3798104  16  1.529333 0.717102 -0.556360 0.877843   12.9652   5.4653  -4.2728   6.6578    25.3968   10.7057   -8.3698   13.0417
   gb3-3-6 -2.3986 -3.2381   84 4891254  21  1.211474 0.475719 -0.386968 0.564470   11.0051   4.5138  -3.5722   5.4555    22.3388    9.1624   -7.2510   11.0738
   gb3-3-7 -2.3138 -3.3832   94 5568850  24  0.988265 0.318237 -0.269117 0.367358    9.6763   4.1036  -3.2882   4.9190    20.2879    8.6038   -6.8941   10.3134
   gb3-4-0 -3.0141 -3.2107   74 4059185  15  1.343603 0.534128 -0.426429 0.641827   10.8838   4.8304  -3.7036   5.9572    22.7903   10.1147   -7.7552   12.4742
   gb3-4-1 -2.9317 -3.3548   80 4518576  21  1.354960 0.467061 -0.385870 0.548252   11.0401   4.4697  -3.5497   5.3897    23.6854    9.5893   -7.6155   11.5631
   gb3-4-2 -2.8483 -3.4996   93 5424283  20  1.282848 0.404745 -0.340313 0.469177   10.5883   4.2270  -3.5160   4.9380    23.2448    9.2796   -7.7187   10.8405
   gb3-4-3 -2.7644 -3.6448   97 5748371  21  1.263029 0.378678 -0.324520 0.432837   10.3930   3.9868  -3.2397   4.7340    23.2857    8.9325   -7.2585   10.6065
   gb3-4-4 -2.8703 -3.1263   69 3789617  14  1.504764 0.638581 -0.513267 0.763895   11.9823   5.3326  -4.0779   6.5873    24.9888   11.1211   -8.5044   13.7378
   gb3-4-5 -2.7874 -3.2704   76 4243763  17  1.410454 0.519037 -0.420863 0.617211   11.3648   4.7436  -3.7007   5.7866    24.1715   10.0891   -7.8709   12.3074
   gb3-4-6 -2.7036 -3.4153   89 5093629  18  1.263463 0.409708 -0.343854 0.475562   10.3980   4.1134  -3.4888   4.7379    22.5594    8.9243   -7.5692   10.2794
   gb3-4-7 -2.6194 -3.5606   97 5694886  24  1.181060 0.339990 -0.291346 0.388634   10.0581   3.9607  -3.2216   4.6998    22.2628    8.7667   -7.1308   10.4026
   gb3-5-0 -3.3124 -3.3877   85 4657078  17  1.043147 0.407256 -0.329262 0.485249    9.5039   4.5505  -3.4822   5.6188    18.8093    9.0059   -6.8916   11.1203
   gb3-5-1 -3.2311 -3.5312   88 4964645  21  1.139658 0.385189 -0.320471 0.449907   10.1602   4.4052  -3.4908   5.3197    20.8681    9.0479   -7.1697   10.9261
   gb3-5-2 -3.1487 -3.6754   96 5664440  23  1.202287 0.367722 -0.315832 0.419613   10.6901   4.3280  -3.4468   5.2091    22.7940    9.2284   -7.3496   11.1071
   gb3-5-3 -3.0654 -3.8197   97 5778464  23  1.259573 0.373818 -0.322236 0.425400   11.1528   4.1969  -3.4659   4.9280    24.5392    9.2344   -7.6258   10.8429
   gb3-5-4 -3.1716 -3.3036   80 4374996  16  1.180294 0.464716 -0.378661 0.550771   10.0590   4.6208  -3.5111   5.7305    20.5717    9.4501   -7.1807   11.7196
   gb3-5-5 -3.0896 -3.4474   84 4772259  19  1.246318 0.434080 -0.355439 0.512721   10.4410   4.4218  -3.4488   5.3948    22.0586    9.3419   -7.2862   11.3975
   gb3-5-6 -3.0067 -3.5920   94 5566695  20  1.255554 0.407484 -0.342822 0.472145   10.5809   4.1960  -3.4278   4.9642    23.0521    9.1417   -7.4681   10.8153
   gb3-5-7 -2.9229 -3.7367   98 5854646  20  1.295084 0.393387 -0.335089 0.451684   10.7867   4.0496  -3.3841   4.7150    24.0954    9.0459   -7.5594   10.5324
   gb3-6-0 -2.5795 -4.3198   95 5740739  24  1.299082 0.457011 -0.381696 0.532326   11.5859   4.2254  -3.4707   4.9802    26.5312    9.6760   -7.9477   11.4044
   gb3-6-1 -2.6643 -4.1777   97 5873558  25  1.372296 0.485562 -0.399315 0.571810   11.4700   4.1517  -3.4484   4.8550    26.5598    9.6137   -7.9851   11.2422
   gb3-6-2 -2.7492 -4.0344  100 6045034  25  1.384226 0.471331 -0.388624 0.554037   11.3238   4.0041  -3.3543   4.6539    26.1725    9.2546   -7.7527   10.7566
   gb3-6-3 -2.8340 -3.8902   99 5918512  21  1.354084 0.426103 -0.367995 0.484211   11.0158   3.9724  -3.2326   4.7121    25.1254    9.0605   -7.3732   10.7477
   gb3-6-4 -2.7224 -4.4004   89 5360159  19  1.275028 0.446832 -0.369259 0.524406   11.0829   4.0864  -3.4201   4.7527    25.5566    9.4230   -7.8865   10.9596
   gb3-6-5 -2.8073 -4.2590   93 5601019  20  1.358707 0.464105 -0.384454 0.543757   11.2628   4.1050  -3.3262   4.8838    26.1366    9.5261   -7.7188   11.3334
   gb3-6-6 -2.8922 -4.1163   97 5844941  20  1.377984 0.451425 -0.375870 0.526979   11.3693   3.9699  -3.2559   4.6839    26.2073    9.1509   -7.5050   10.7967
   gb3-6-7 -2.9768 -3.9728   97 5790893  20  1.332203 0.408727 -0.348122 0.469331   11.2950   4.0798  -3.2848   4.8749    25.5517    9.2294   -7.4308   11.0280
   gb3-7-0 -2.2764 -4.1472  105 6386704  25  1.102487 0.357515 -0.299717 0.415312   11.4133   4.0621  -3.3702   4.7540    25.7314    9.1579   -7.5980   10.7178
   gb3-7-1 -2.3607 -4.0039  106 6519036  26  1.131561 0.382004 -0.318379 0.445630   10.7945   3.9203  -3.3076   4.5330    24.5885    8.9300   -7.5344   10.3256
   gb3-7-2 -2.4453 -3.8595  108 6556023  27  1.146768 0.368099 -0.311363 0.424835   10.2323   3.8476  -3.1381   4.5572    23.2660    8.7487   -7.1354   10.3620
   gb3-7-3 -2.5300 -3.7145  102 6067249  27  1.154067 0.343981 -0.294171 0.393791   10.0150   3.8916  -3.1275   4.6557    22.5294    8.7545   -7.0356   10.4734
   gb3-7-4 -2.4212 -4.2300  100 6099937  24  1.217722 0.413667 -0.341789 0.485545   11.5378   4.1174  -3.4540   4.7808    26.2049    9.3515   -7.8447   10.8583
   gb3-7-5 -2.5057 -4.0872  103 6324265  25  1.271516 0.450406 -0.369111 0.531702   11.1157   3.9805  -3.3336   4.6275    25.5637    9.1543   -7.6664   10.6422
   gb3-7-6 -2.5905 -3.9432  105 6404461  28  1.300181 0.440661 -0.366583 0.514739   10.8911   3.9228  -3.3088   4.5368    25.0518    9.0233   -7.6110   10.4357
   gb3-7-7 -2.6751 -3.7985  101 6040751  24  1.275375 0.403272 -0.339850 0.466693   10.5006   3.9260  -3.2641   4.5879    23.9133    8.9408   -7.4335   10.4482
   gb3-8-0 -1.9710 -3.9714  110 6699285  22  0.874841 0.294913 -0.244636 0.345191   11.3880   4.0242  -3.3776   4.6708    25.5334    9.0228   -7.5731   10.4725
   gb3-8-1 -2.0548 -3.8276  110 6750379  24  0.839904 0.252985 -0.216967 0.289003   10.4877   3.9153  -3.1849   4.6456    23.4641    8.7596   -7.1255   10.3936
   gb3-8-2 -2.1391 -3.6829  111 6663392  26  0.826042 0.217002 -0.188033 0.245970    9.5284   3.8129  -3.0178   4.6079    21.0055    8.4056   -6.6529   10.1582
   gb3-8-3 -2.2238 -3.5377  102 6154946  26  0.863294 0.222465 -0.194041 0.250889    9.1586   3.8460  -3.1436   4.5484    19.8010    8.3150   -6.7965    9.8336
   gb3-8-4 -2.1160 -4.0557  107 6435705  23  0.963799 0.305753 -0.257648 0.353857   11.3361   3.9986  -3.3509   4.6463    25.3991    8.9591   -7.5079   10.4103
   gb3-8-5 -2.2001 -3.9121  108 6569919  23  0.951455 0.298738 -0.253870 0.343606   10.4247   3.8671  -3.1698   4.5644    23.4558    8.7011   -7.1322   10.2700
   gb3-8-6 -2.2847 -3.7676  110 6627625  27  0.958150 0.277557 -0.237942 0.317173    9.7240   3.7599  -3.0394   4.4803    21.7429    8.4071   -6.7961   10.0180
   gb3-8-7 -2.3695 -3.6224  104 6217953  26  0.976463 0.262306 -0.229408 0.295204    9.3492   3.8246  -3.1612   4.4880    20.6231    8.4366   -6.9733    9.8999
   gb3-9-0 -1.6692 -3.7938  110 6796899  22  0.740729 0.271232 -0.224379 0.318085   10.6693   3.9078  -3.1695   4.6462    24.2473    8.8810   -7.2031   10.5590
   gb3-9-1 -1.7519 -3.6499  110 6710694  21  0.699699 0.227122 -0.193088 0.261157   10.0882   3.8755  -3.1889   4.5622    22.6804    8.7130   -7.1692   10.2568
   gb3-9-2 -1.8354 -3.5053  109 6438967  24  0.707018 0.194251 -0.169599 0.218903    9.7047   3.8698  -3.1000   4.6396    21.2132    8.4589   -6.7762   10.1415
   gb3-9-3 -1.9194 -3.3602  100 5769923  24  0.751344 0.205721 -0.180594 0.230849    9.6023   3.9839  -3.2541   4.7137    20.1519    8.3609   -6.8293    9.8924
   gb3-9-4 -1.8129 -3.8785  111 6824575  23  0.796221 0.292151 -0.239652 0.344650   11.2972   4.0305  -3.3544   4.7067    25.4639    9.0848   -7.5607   10.6089
   gb3-9-5 -1.8960 -3.7345  110 6694659  22  0.736583 0.238071 -0.201499 0.274643   10.3398   3.8407  -3.1567   4.5246    23.0893    8.5764   -7.0490   10.1038
   gb3-9-6 -1.9799 -3.5898  109 6512894  25  0.730244 0.195443 -0.171146 0.219740    9.5869   3.8497  -3.0594   4.6399    20.9544    8.4144   -6.6870   10.1417
   gb3-9-7 -2.0642 -3.4445  101 5993826  25  0.777312 0.207464 -0.181377 0.233551    9.2763   3.9452  -3.1588   4.7316    19.6669    8.3642   -6.6970   10.0315
  gb3-10-0 -1.3719 -3.6162  110 6773871  24  0.703356 0.197711 -0.170660 0.224762    9.4329   3.7334  -3.0100   4.4568    22.0001    8.7073   -7.0202   10.3944
  gb3-10-1 -1.4533 -3.4729  108 6518214  26  0.758156 0.212709 -0.185733 0.239686   10.4095   4.0302  -3.2681   4.7924    24.0600    9.3153   -7.5536   11.0769
  gb3-10-2 -1.5359 -3.3290  108 6278883  29  0.819458 0.226652 -0.195835 0.257468   11.3116   4.3025  -3.5312   5.0737    25.2913    9.6198   -7.8954   11.3443
  gb3-10-3 -1.6193 -3.1849  100 5641008  31  0.910452 0.238411 -0.208379 0.268442   12.3021   4.7141  -3.9114   5.5168    26.0068    9.9656   -8.2687   11.6625
  gb3-10-4 -1.5124 -3.7005  111 6845193  20  0.679697 0.222687 -0.188134 0.257240    9.6809   3.7949  -3.1128   4.4770    22.2722    8.7307   -7.1615   10.2999
  gb3-10-5 -1.5945 -3.5569  110 6635391  20  0.687110 0.208255 -0.178630 0.237880    9.7922   3.8506  -3.1625   4.5387    22.2778    8.7604   -7.1950   10.3258
  gb3-10-6 -1.6776 -3.4126  108 6303525  23  0.707897 0.199745 -0.172786 0.226704    9.9633   3.9721  -3.2098   4.7344    21.9807    8.7630   -7.0813   10.4448
  gb3-10-7 -1.7614 -3.2680  101 5782585  26  0.791294 0.215386 -0.186942 0.243829   10.4265   4.2004  -3.4173   4.9836    21.9210    8.8311   -7.1846   10.4776
   gb4-1-0 -0.5939 -1.8017   56 3176335  39  3.793312 1.032773 -0.892138 1.173408   43.7165  16.3716 -13.4303  19.3128    79.6938   29.8448  -24.4830   35.2067
   gb4-1-1 -0.5091 -1.9437   65 3830847  48  3.944103 0.980883 -0.860061 1.101705   42.4473  13.5263 -11.4603  15.5924    83.9543   26.7530  -22.6667   30.8393
   gb4-1-2 -0.4241 -2.0870   78 4728615  53  4.005947 0.943205 -0.839191 1.047219   40.6096  11.5073  -9.9977  13.0170    86.5600   24.5280  -21.3102   27.7458
   gb4-1-3 -0.3393 -2.2310   89 5629214  60  4.090620 0.981897 -0.869484 1.094311   39.5363  10.3896  -9.1188  11.6604    89.9129   23.6278  -20.7377   26.5179
   gb4-1-5 -0.3665 -1.8623   65 3990722  48  3.867367 0.893605 -0.792183 0.995027   40.1952  12.7734 -10.8349  14.7118    84.4167   26.8262  -22.7551   30.8974
   gb4-1-6 -0.2817 -2.0048   78 4936408  55  3.980932 0.910862 -0.808494 1.013230   39.1131  10.8973  -9.3860  12.4086    88.8505   24.7546  -21.3214   28.1878
   gb4-1-7 -0.1970 -2.1482   88 5755887  64  4.100461 0.943925 -0.844759 1.043092   38.6757   9.8064  -8.6634  10.9494    93.8186   23.7881  -21.0155   26.5607
   gb4-2-0 -0.8961 -1.9749   56 2826392  34  3.722832 1.179839 -0.986218 1.373460   49.1630  18.5366 -15.0145  22.0586    79.4213   29.9452  -24.2555   35.6350
   gb4-2-1 -0.8116 -2.1181   66 3547704  41  3.630685 1.012840 -0.872796 1.152884   47.2349  15.0653 -12.5960  17.5347    82.8159   26.4137  -22.0843   30.7431
   gb4-2-2 -0.7268 -2.2623   80 4568002  50  3.564908 0.872253 -0.769899 0.974607   45.0593  12.8760 -11.1300  14.6220    85.8040   24.5191  -21.1943   27.8438
   gb4-2-3 -0.6419 -2.4072   90 5364859  52  3.462322 0.806897 -0.710985 0.902809   42.0505  11.0433  -9.8276  12.2590    86.3943   22.6889  -20.1912   25.1865
   gb4-2-4 -0.7517 -1.8919   56 3016449  38  3.825836 1.160818 -0.988511 1.333126   47.0013  17.2907 -14.2205  20.3609    80.3365   29.5539  -24.3062   34.8016
   gb4-2-5 -0.6671 -2.0346   67 3835524  46  3.844252 1.016689 -0.882904 1.150475   45.0907  14.1840 -12.0472  16.3208    83.6584   26.3161  -22.3517   30.2805
   gb4-2-6 -0.5822 -2.1784   81 4810408  49  3.815774 0.951621 -0.844860 1.058382   42.6521  12.1032 -10.5858  13.6207    85.3167   24.2100  -21.1747   27.2453
   gb4-2-7 -0.4972 -2.3229   89 5488357  53  3.823792 0.936404 -0.819194 1.053614   40.8411  10.9931  -9.5400  12.4463    87.3294   23.5063  -20.3991   26.6134
   gb4-3-0 -1.2008 -2.1505   53 2476181  26  3.078684 0.925921 -0.798973 1.052868   48.7150  20.2472 -16.2412  24.2533    70.5567   29.3252  -23.5230   35.1274
   gb4-3-1 -1.1168 -2.2942   64 3251707  36  2.926745 0.757365 -0.665726 0.849003   46.3526  15.5581 -13.0423  18.0739    74.3867   24.9676  -20.9302   29.0050
   gb4-3-2 -1.0321 -2.4388   79 4328585  38  2.682439 0.612122 -0.537934 0.686310   42.3765  12.9551 -10.9156  14.9946    75.6836   23.1375  -19.4950   26.7800
   gb4-3-3 -0.9471 -2.5838   90 5067578  41  2.485528 0.513134 -0.462327 0.563940   38.5554  10.8855  -9.3231  12.4479    76.0926   21.4835  -18.4000   24.5670
   gb4-3-4 -1.0561 -2.0659   54 2586086  27  3.301408 1.083547 -0.900310 1.266784   49.6917  19.9782 -16.1162  23.8402    75.7370   30.4496  -24.5633   36.3358
   gb4-3-5 -0.9718 -2.2093   65 3390066  38  3.218362 0.891326 -0.767761 1.014892   47.8535  15.5613 -13.0353  18.0873    79.8829   25.9768  -21.7602   30.1935
   gb4-3-6 -0.8869 -2.3537   79 4468650  44  3.099709 0.745966 -0.656295 0.835638   44.8413  12.9405 -11.0593  14.8217    82.3240   23.7574  -20.3037   27.2111
   gb4-3-7 -0.8018 -2.4987   90 5244306  47  2.947336 0.627796 -0.563198 0.692393   41.4255  11.3523  -9.8925  12.8120    82.9832   22.7408  -19.8166   25.6649
   gb4-4-0 -1.5018 -2.3289   55 2557568  25  2.418430 0.705162 -0.600047 0.810278   38.9617  19.0035 -14.8968  23.1103    52.2443   25.4821  -19.9753   30.9889
   gb4-4-1 -1.4191 -2.4728   66 3316258  32  2.173800 0.551583 -0.485878 0.617288   35.3636  14.1964 -11.5225  16.8704    53.7967   21.5963  -17.5285   25.6640
   gb4-4-2 -1.3356 -2.6175   80 4330271  34  1.928587 0.446266 -0.396160 0.496373   31.2254  11.4625  -9.4334  13.4916    54.0320   19.8346  -16.3235   23.3457
   gb4-4-3 -1.2514 -2.7625   88 4964915  34  1.738754 0.384232 -0.346205 0.422259   27.7822   9.6613  -8.0387  11.2839    54.1512   18.8311  -15.6685   21.9938
   gb4-4-4 -1.3583 -2.2442   54 2554963  25  2.713644 0.788677 -0.669689 0.907664   44.1155  19.8240 -15.6297  24.0183    61.0547   27.4359  -21.6311   33.2408
   gb4-4-5 -1.2751 -2.3882   65 3271217  34  2.519250 0.636287 -0.555168 0.717407   41.3849  15.0867 -12.4784  17.6950    64.1584   23.3887  -19.3450   27.4323
   gb4-4-6 -1.1911 -2.5329   79 4249583  36  2.263975 0.513739 -0.454016 0.573463   37.2865  12.2401 -10.2757  14.2046    65.1397   21.3836  -17.9517   24.8155
   gb4-4-7 -1.1067 -2.6781   90 5013955  39  2.108645 0.428819 -0.389297 0.468341   33.5623  10.3169  -8.7699  11.8638    65.6877   20.1920  -17.1644   23.2197
   gb4-5-1 -1.7172 -2.6493   66 3355354  26  1.540897 0.392881 -0.343925 0.441837   22.4007  11.6774  -8.7849  14.5698    34.8163   18.1496  -13.6540   22.6451
   gb4-5-2 -1.6346 -2.7933   79 4202055  28  1.331699 0.323310 -0.282136 0.364484   19.3280   9.3107  -7.3274  11.2939    33.7285   16.2476  -12.7868   19.7084
   gb4-5-3 -1.5511 -2.9375   89 4958463  29  1.166525 0.286925 -0.249950 0.323899   17.0567   7.7910  -6.1590   9.4229    33.1747   15.1531  -11.9790   18.3272
   gb4-5-4 -1.6580 -2.4216   56 2697049  22  2.004126 0.584505 -0.495953 0.673057   31.6151  17.4685 -12.7805  22.1565    42.5693   23.5211  -17.2088   29.8334
   gb4-5-5 -1.5759 -2.5653   66 3353891  26  1.771036 0.459149 -0.404549 0.513749   27.6112  13.1423 -10.3165  15.9681    42.1083   20.0426  -15.7332   24.3520
   gb4-5-6 -1.4928 -2.7097   80 4315708  30  1.587674 0.373908 -0.329426 0.418390   24.4134  10.3042  -8.3723  12.2360    42.2626   17.8377  -14.4935   21.1820
   gb4-5-7 -1.4089 -2.8543   90 5027017  33  1.442274 0.333548 -0.298131 0.368966   21.8086   8.6084  -7.0616  10.1552    42.3735   16.7258  -13.7204   19.7312
   gb4-6-0 -1.0645 -3.4374  110 6937330  32  0.907035 0.239694 -0.210104 0.269284   11.9123   4.2627  -3.5243   5.0010    28.7592   10.2911   -8.5086   12.0736
   gb4-6-1 -1.1495 -3.2954  108 6589173  36  1.054553 0.277267 -0.241230 0.313303   14.5749   5.8848  -4.7637   7.0059    34.8556   14.0734  -11.3924   16.7544
   gb4-6-2 -1.2345 -3.1522  108 6315530  37  1.182845 0.302329 -0.267343 0.337315   16.9543   6.5046  -5.3604   7.6488    38.9781   14.9541  -12.3235   17.5847
   gb4-6-3 -1.3194 -3.0082  100 5651791  34  1.295198 0.318607 -0.279599 0.357616   19.1778   7.4088  -5.9895   8.8280    41.1644   15.9027  -12.8563   18.9490
   gb4-6-4 -1.2071 -3.5182  110 6854218  30  0.796441 0.212133 -0.183353 0.240913   10.3591   3.9505  -3.2851   4.6159    24.6245    9.3906   -7.8089   10.9724
   gb4-6-5 -1.2922 -3.3770  109 6590753  30  0.889832 0.246720 -0.213724 0.279716   11.9064   4.2854  -3.5961   4.9747    28.0285   10.0881   -8.4655   11.7107
   gb4-6-6 -1.3772 -3.2345  109 6337191  32  0.984685 0.262456 -0.225804 0.299108   13.4168   4.6316  -3.9350   5.3283    30.4506   10.5119   -8.9308   12.0930
   gb4-6-7 -1.4620 -3.0910  100 5676227  31  1.061913 0.272975 -0.238409 0.307540   15.2515   6.6320  -5.3179   7.9461    32.5335   14.1469  -11.3437   16.9501
   gb4-7-0 -0.7620 -3.2643  107 6653361  34  1.232435 0.281483 -0.249628 0.313338   17.3768   6.4382  -5.2973   7.5791    42.4602   15.7318  -12.9441   18.5195
   gb4-7-1 -0.8464 -3.1212  106 6269484  36  1.446509 0.318523 -0.283181 0.353866   21.3579   7.0919  -5.9719   8.2120    51.6136   17.1384  -14.4317   19.8451
   gb4-7-2 -0.9312 -2.9770  107 6098377  38  1.683350 0.352987 -0.319402 0.386572   25.4197   7.8313  -6.6650   8.9976    58.9654   18.1660  -15.4606   20.8714
   gb4-7-3 -1.0161 -2.8320   98 5569185  39  1.903056 0.384968 -0.349423 0.420513   29.4909   8.8840  -7.5625  10.2056    63.9248   19.2572  -16.3925   22.1218
   gb4-7-4 -0.9065 -3.3474  108 6733075  31  1.051034 0.266920 -0.231244 0.302595   14.5355   5.9834  -4.8518   7.1150    35.4310   14.5848  -11.8265   17.3431
   gb4-7-5 -0.9912 -3.2047  108 6460916  33  1.225078 0.299161 -0.265500 0.332822   17.8266   6.5847  -5.3764   7.7931    43.0187   15.8900  -12.9741   18.8060
   gb4-7-6 -1.0761 -3.0608  108 6252500  36  1.409253 0.327453 -0.292290 0.362617   21.1964   7.1975  -5.9908   8.4041    49.1402   16.6861  -13.8887   19.4835
   gb4-7-7 -1.1609 -2.9163   99 5657626  36  1.575536 0.353609 -0.312344 0.394875   24.4607   8.2267  -6.8944   9.5591    52.9203   17.7984  -14.9159   20.6809
   gb4-8-0 -0.4571 -3.0876  106 6965679  45  1.768859 0.384741 -0.339822 0.429660   22.7490   7.3779  -6.1973   8.5586    54.9050   17.8067  -14.9572   20.6563
   gb4-8-1 -0.5410 -2.9439  106 6725071  45  2.139817 0.459709 -0.410476 0.508942   27.5133   8.0577  -7.0044   9.1110    65.5233   19.1895  -16.6810   21.6979
   gb4-8-2 -0.6255 -2.7993  107 6398754  51  2.490002 0.524494 -0.466646 0.582342   32.7831   9.0085  -7.8224  10.1945    75.1379   20.6472  -17.9288   23.3656
   gb4-8-3 -0.7104 -2.6542   99 5847354  50  2.759832 0.575050 -0.519125 0.630975   37.2977   9.9557  -8.7164  11.1950    80.9179   21.5990  -18.9104   24.2876
   gb4-8-4 -0.6018 -3.1721  105 6606993  40  1.501823 0.305870 -0.275950 0.335790   20.5195   6.9514  -5.8422   8.0605    49.8887   16.9007  -14.2041   19.5974
   gb4-8-5 -0.6861 -3.0286  105 6384693  41  1.788444 0.359135 -0.322723 0.395547   25.0022   7.6034  -6.5252   8.6815    60.1090   18.2796  -15.6877   20.8716
   gb4-8-6 -0.7708 -2.8842  107 6167528  46  2.077041 0.405004 -0.368933 0.441074   29.8038   8.3931  -7.2354   9.5509    68.7681   19.3659  -16.6946   22.0373
   gb4-8-7 -0.8558 -2.7392  101 5811774  43  2.293735 0.453851 -0.410264 0.497438   34.0210   9.5626  -8.2216  10.9037    73.7405   20.7270  -17.8202   23.6338
   gb4-9-0 -0.1571 -2.9080  107 7790876  61  2.575646 0.696635 -0.612976 0.780295   26.8679   7.7679  -6.6923   8.8435    65.8089   19.0262  -16.3917   21.6608
   gb4-9-1 -0.2399 -2.7643  107 7496820  59  3.055513 0.851436 -0.733358 0.969513   31.2013   8.5917  -7.4050   9.7785    75.1479   20.6931  -17.8348   23.5513
   gb4-9-2 -0.3235 -2.6198  106 7031309  61  3.501151 0.935821 -0.810869 1.060773   35.3213   9.1044  -7.9707  10.2380    82.8314   21.3505  -18.6920   24.0091
   gb4-9-4 -0.3004 -2.9930  107 7420347  47  2.140094 0.531151 -0.467271 0.595031   24.5795   7.7608  -6.6054   8.9162    59.1869   18.6879  -15.9057   21.4700
   gb4-9-5 -0.3837 -2.8492  106 7065733  51  2.606737 0.652458 -0.573024 0.731892   29.6362   8.2902  -7.2160   9.3644    70.2329   19.6464  -17.1008   22.1920
   gb4-9-6 -0.4678 -2.7046  105 6593921  50  3.017464 0.733242 -0.649170 0.817314   34.3763   9.2776  -8.0002  10.5550    78.8407   21.2778  -18.3481   24.2075
   gb4-9-7 -0.5523 -2.5595   98 5985984  53  3.308303 0.774700 -0.687836 0.861564   38.6496  10.1696  -8.8707  11.4685    84.7079   22.2887  -19.4419   25.1355
  gb4-10-0  0.1409 -2.7316  108 8475304  86  3.082788 0.758980 -0.668719 0.849240   31.3666  19.5545 -31.3666   7.7425    86.1477   53.7062  -86.1477   21.2646
  gb4-10-1  0.0594 -2.5884  106 8044417  76  3.489937 0.910730 -0.793962 1.027499   34.0516   8.2684  -7.2921   9.2446    92.0025   22.3400  -19.7023   24.9777
  gb4-10-2 -0.0233 -2.4446  105 7483370  73  3.860006 0.975779 -0.847655 1.103903   36.5918   8.7850  -7.7696   9.8005    96.5794   23.1870  -20.5068   25.8672
  gb4-10-3 -0.1068 -2.3006   97 6596909  68  4.075615 0.988006 -0.878018 1.097995   37.9969   9.0776  -8.1169  10.0383    97.0523   23.1861  -20.7322   25.6399
  gb4-10-4  0.0006 -2.8161  107 8185820  66  2.875057 0.790828 -0.687081 0.894574   28.8451   7.8473  -6.7398   8.9547    74.2981   20.2126  -17.3601   23.0651
  gb4-10-5 -0.0816 -2.6726  106 7842375  68  3.387633 0.965807 -0.835840 1.095774   32.7288   8.4632  -7.4068   9.5196    82.9479   21.4491  -18.7719   24.1264
  gb4-10-6 -0.1648 -2.5284  105 7343946  66  3.804500 1.049468 -0.911322 1.187614   35.7350   8.8418  -7.8897   9.7940    88.5091   21.8996  -19.5413   24.2579
  gb4-10-7 -0.2488 -2.3839   98 6534620  68  4.066251 1.042580 -0.899977 1.185184   38.2844   9.3580  -8.1480  10.5681    91.7474   22.4262  -19.5264   25.3260
   gb5-1-3  1.1704 -1.3459   58 3476887  55  4.015222 0.844911 -0.764530 0.925292   59.2775  16.1397 -14.2831  17.9964   108.9749   29.6710  -26.2578   33.0843
   gb5-1-7  1.3125 -1.2630   51 2826886  46  4.027872 0.935666 -0.836303 1.035029   59.4436  18.3871 -15.2694  21.5048    96.5615   29.8684  -24.8040   34.9328
   gb5-2-2  0.7835 -1.3776   59 3756406  59  3.825347 0.701118 -0.638253 0.763983   56.0750  14.5379 -12.7055  16.3704   118.0316   30.6008  -26.7437   34.4578
   gb5-2-3  0.8685 -1.5224   69 4605788  67  3.794233 0.659999 -0.608809 0.711189   55.8027  12.3601 -10.9665  13.7537   126.0635   27.9226  -24.7743   31.0710
   gb5-2-6  0.9280 -1.2935   54 3210920  49  3.908513 0.801511 -0.714606 0.888415   58.3993  16.4166 -14.1507  18.6826   112.8954   31.7360  -27.3556   36.1165
   gb5-2-7  1.0130 -1.4379   63 4042440  63  3.902436 0.745240 -0.675036 0.815444   58.0592  13.8433 -12.1597  15.5269   120.2083   28.6618  -25.1760   32.1476
   gb5-3-1  0.3942 -1.4104   53 3639406  52  3.693468 0.782375 -0.698418 0.866333   47.5666  13.9318 -12.0455  15.8182   102.9868   30.1640  -26.0798   34.2482
   gb5-3-2  0.4788 -1.5549   67 4635780  63  3.724325 0.717100 -0.651726 0.782474   48.4998  11.4342 -10.0650  12.8035   114.3415   26.9569  -23.7288   30.1850
   gb5-3-3  0.5639 -1.6998   78 5615435  74  3.671356 0.630929 -0.576353 0.685505   49.4347  10.4129  -9.4277  11.3981   126.2456   26.5923  -24.0763   29.1083
   gb5-3-6  0.6239 -1.4697   65 4326789  65  3.773460 0.679391 -0.621316 0.737466   52.4274  12.9267 -11.2809  14.5724   117.9380   29.0791  -25.3770   32.7813
   gb5-3-7  0.7091 -1.6146   76 5229492  75  3.719932 0.624579 -0.569638 0.679519   52.9920  11.1703  -9.8980  12.4427   128.5603   27.0996  -24.0128   30.1865
   gb5-4-0  0.0089 -1.4439   48 3061436  37  3.492957 0.883781 -0.772756 0.994805   39.9002  13.7065 -11.7801  15.6329    82.0830   28.1971  -24.2340   32.1601
   gb5-4-1  0.0918 -1.5877   59 3949695  52  3.665829 0.855102 -0.750331 0.959873   40.8612  11.2816  -9.6644  12.8988    92.5732   25.5590  -21.8952   29.2229
   gb5-4-2  0.1755 -1.7322   73 5041433  65  3.816069 0.801853 -0.716339 0.887368   41.8858   9.8981  -8.9101  10.8861   103.9572   24.5663  -22.1142   27.0184
   gb5-4-3  0.2599 -1.8771   81 5740732  70  3.816316 0.734523 -0.660022 0.809024   42.6982   8.9304  -8.0098   9.8509   114.7128   23.9923  -21.5192   26.4654
   gb5-4-5  0.2356 -1.5028   56 3878445  53  3.677387 0.825746 -0.735487 0.916005   43.6412  12.3681 -10.8280  13.9083    97.5327   27.6413  -24.1993   31.0832
   gb5-4-6  0.3197 -1.6474   70 4909533  67  3.764819 0.770476 -0.699829 0.841123   45.0609  10.5770  -9.3411  11.8130   110.0726   25.8370  -22.8179   28.8561
   gb5-4-7  0.4044 -1.7925   81 5774820  76  3.773459 0.686998 -0.626496 0.747500   46.1002   9.8971  -9.0425  10.7517   121.8539   26.1606  -23.9016   28.4195
   gb5-5-0 -0.2872 -1.6227   53 3233763  43  3.600887 0.844265 -0.744797 0.943734   40.0843  14.8529 -12.2530  17.4528    81.0104   30.0177  -24.7633   35.2721
   gb5-5-1 -0.2055 -1.7661   63 4002999  50  3.788790 0.853366 -0.762659 0.944073   39.2699  12.0993 -10.3394  13.8592    86.8273   26.7521  -22.8608   30.6433
   gb5-5-2 -0.1227 -1.9100   76 4986751  57  3.897387 0.853360 -0.752800 0.953920   38.7174  10.7802  -9.3064  12.2540    93.0525   25.9089  -22.3667   29.4510
   gb5-5-3 -0.0391 -2.0540   86 5831505  63  3.978695 0.857703 -0.770076 0.945331   38.6145   9.5426  -8.3550  10.7301    99.5807   24.6088  -21.5463   27.6713
   gb5-5-4 -0.1467 -1.5383   50 3178975  40  3.541057 0.857037 -0.766974 0.947100   39.1870  13.0675 -11.1783  14.9566    80.9974   27.0098  -23.1050   30.9145
   gb5-5-5 -0.0644 -1.6818   60 3899146  48  3.730806 0.851201 -0.758872 0.943531   39.0802  10.8466  -9.3466  12.3467    88.4529   24.5500  -21.1548   27.9451
   gb5-5-6  0.0188 -1.8261   74 4981352  62  3.857799 0.812299 -0.726037 0.898560   39.5639   9.5971  -8.3756  10.8187    97.7707   23.7165  -20.6978   26.7353
   gb5-5-7  0.1029 -1.9706   85 5818831  70  3.903767 0.791575 -0.713195 0.869955   40.1151   8.7203  -7.8889   9.5518   106.7671   23.2093  -20.9964   25.4222
   gb5-6-0  0.4477 -2.5527  107 8783610 102  3.190302 0.556670 -0.501105 0.612234   37.5387  22.6994 -37.5388   7.8600   116.8537   70.6607 -116.8540   24.4674
   gb5-6-1  0.3626 -2.4109  105 8149724  98  3.427368 0.630288 -0.577680 0.682896   39.2435  23.8304 -39.2436   8.4172   119.3676   72.4853 -119.3680   25.6027
   gb5-6-2  0.2775 -2.2678  103 7562009  87  3.652660 0.687187 -0.619456 0.754918   39.9705   7.9730  -7.0994   8.8467   117.8942   23.5166  -20.9398   26.0935
   gb5-6-3  0.1925 -2.1239   95 6700816  79  3.833055 0.738373 -0.660759 0.815986   40.3774   8.0191  -7.3489   8.6892   114.2645   22.6933  -20.7968   24.5898
   gb5-6-4  0.3052 -2.6338  108 8667028  95  3.135643 0.650905 -0.578127 0.723682   34.4347  21.1315 -34.4347   7.8283   102.0022   62.5955 -102.0020   23.1890
   gb5-6-5  0.2200 -2.4926  107 8110534  86  3.470910 0.768001 -0.679375 0.856627   36.2765   7.5673  -6.7731   8.3616   105.1309   21.9305  -19.6289   24.2322
   gb5-6-6  0.1350 -2.3502  105 7540270  77  3.765669 0.827266 -0.738036 0.916497   37.5504   7.8752  -7.2331   8.5173   105.9870   22.2280  -20.4157   24.0402
   gb5-6-7  0.0501 -2.2069   96 6687477  72  3.953253 0.855266 -0.761914 0.948617   38.7186   8.8935  -7.9833   9.8036   105.5119   24.2355  -21.7554   26.7157
   gb5-7-0  0.7497 -2.3785  108 9232434 113  3.455538 0.487142 -0.450989 0.523294   45.2631  26.9251 -45.2631   8.5872   146.2779   87.0148 -146.2780   27.7515
   gb5-7-1  0.6651 -2.2354  106 8530554 107  3.460505 0.495686 -0.463871 0.527500   46.0069  27.3972 -46.0069   8.7876   143.5272   85.4708 -143.5270   27.4145
   gb5-7-2  0.5802 -2.0913  100 7699852  97  3.559073 0.532989 -0.494437 0.571541   46.4899   8.6191  -7.9202   9.3180   139.2058   25.8083  -23.7155   27.9011
   gb5-7-3  0.4952 -1.9465   89 6649712  84  3.667290 0.606836 -0.562088 0.651584   46.3996   9.0183  -8.1886   9.8481   131.9050   25.6374  -23.2785   27.9963
   gb5-7-4  0.6053 -2.4617  107 8932812 106  3.307566 0.506592 -0.465442 0.547741   41.4513  24.9356 -41.4514   8.4198   132.9237   79.9620 -132.9240   27.0001
   gb5-7-5  0.5206 -2.3191  106 8343917 100  3.416916 0.539400 -0.494515 0.584286   42.4373  25.5482 -42.4374   8.6591   132.2986   79.6469 -132.2990   26.9948
   gb5-7-6  0.4356 -2.1754  101 7644418  94  3.577253 0.585731 -0.536051 0.635412   43.1598   8.1656  -7.4591   8.8722   130.0566   24.6061  -22.4771   26.7352
   gb5-7-7  0.3506 -2.0309   91 6660762  74  3.692764 0.651592 -0.589338 0.713845   42.8307   8.5995  -7.7263   9.4728   123.1886   24.7338  -22.2221   27.2455
   gb5-8-0  1.0530 -2.2011  107 8914098 113  3.715720 0.548436 -0.509318 0.587554   51.9036  30.9681 -51.9035  10.0328   160.9603   96.0365 -160.9600   31.1130
   gb5-8-1  0.9690 -2.0576  101 8059086 106  3.698752 0.522549 -0.492027 0.553071   52.9005  31.3948 -52.9005   9.8891   155.3268   92.1817 -155.3270   29.0364
   gb5-8-2  0.8843 -1.9132   94 7120632  96  3.669212 0.533290 -0.492681 0.573899   53.4227   9.5565  -8.7040  10.4091   148.1320   26.4986  -24.1347   28.8625
   gb5-8-3  0.7993 -1.7682   85 6173816  92  3.736531 0.575476 -0.532112 0.618840   53.7468  10.1435  -9.2790  11.0081   140.2957   26.4777  -24.2210   28.7345
   gb5-8-4  0.9085 -2.2859  106 9026837 118  3.624515 0.513623 -0.475017 0.552229   49.3608  29.2295 -49.3609   9.0980   157.2976   93.1452 -157.2980   28.9925
   gb5-8-5  0.8241 -2.1425  102 8337264 107  3.561512 0.488169 -0.459691 0.516648   49.9847  29.7572 -49.9846   9.5298   152.5903   90.8410 -152.5900   29.0919
   gb5-8-6  0.7393 -1.9982   97 7533003 100  3.601167 0.518038 -0.477845 0.558230   50.5105   9.0511  -8.1941   9.9080   146.8074   26.3066  -23.8158   28.7974
   gb5-8-7  0.6541 -1.8534   89 6652803  91  3.628549 0.568987 -0.519704 0.618270   50.2894   9.4299  -8.4921  10.3676   138.0919   25.8939  -23.3188   28.4690
   gb5-9-0  1.3538 -2.0234  101 7616395 102  3.846336 0.621259 -0.573382 0.669136   54.4301  32.7788 -54.4300  11.1276   152.6642   91.9373 -152.6640   31.2105
   gb5-9-1  1.2709 -1.8798   94 6860911  93  3.817774 0.596037 -0.546117 0.645957   56.0633  11.2159 -10.2518  12.1799   145.0762   29.0236  -26.5289   31.5183
   gb5-9-2  1.1872 -1.7353   84 5963748  91  3.888652 0.623865 -0.567143 0.680588   57.5393  35.4540 -57.5392  13.3689   137.8233   84.9227 -137.8230   32.0224
   gb5-9-3  1.1028 -1.5905   73 4958775  73  3.860136 0.679791 -0.615171 0.744410   57.5416  13.5429 -11.9500  15.1359   128.0688   30.1422  -26.5969   33.6875
   gb5-9-5  1.1272 -1.9648   98 7547321 102  3.800548 0.563306 -0.521828 0.604783   55.3951  33.2967 -55.3951  11.1983   153.6801   92.3735 -153.6800   31.0669
   gb5-9-6  1.0431 -1.8202   90 6633948  93  3.805094 0.586669 -0.539698 0.633639   56.0771  11.1919 -10.0543  12.3295   145.3186   29.0027  -26.0547   31.9507
   gb5-9-7  0.9585 -1.6752   80 5599353  81  3.800786 0.616093 -0.564471 0.667714   55.8668  11.0079 -10.1983  11.8176   135.3713   26.6735  -24.7117   28.6352
  gb5-10-0  1.6509 -1.8465   87 6075971  79  3.735103 0.629539 -0.569138 0.689940   54.3471  11.8931 -10.7654  13.0208   129.3669   28.3101  -25.6257   30.9945
  gb5-10-1  1.5694 -1.7034   78 5259242  70  3.606983 0.621646 -0.575142 0.668150   55.6470  13.0423 -11.6946  14.3900   119.4833   28.0040  -25.1102   30.8978
  gb5-10-2  1.4867 -1.5596   70 4513639  64  3.726019 0.672165 -0.611834 0.732497   56.7857  14.6520 -12.9380  16.3660   110.2361   28.4434  -25.1161   31.7707
  gb5-10-3  1.4030 -1.4156   60 3630591  56  3.853910 0.775385 -0.698844 0.851927   58.2094  17.5405 -14.7718  20.3093   103.0115   31.0410  -26.1412   35.9408
  gb5-10-4  1.5109 -1.9311   94 6816373  89  3.810602 0.629151 -0.578869 0.679434   54.2722  10.9849  -9.9634  12.0065   140.7112   28.4806  -25.8321   31.1291
  gb5-10-5  1.4286 -1.7876   87 6127354  80  3.720800 0.617082 -0.563253 0.670911   55.8371  11.9337 -10.8151  13.0523   131.9053   28.1913  -25.5489   30.8337
  gb5-10-6  1.3453 -1.6435   78 5254228  75  3.825733 0.659525 -0.598446 0.720604   57.1159  13.1102 -11.6300  14.5905   123.1782   28.2740  -25.0817   31.4664
  gb5-10-7  1.2613 -1.4991   68 4295625  67  3.886585 0.745617 -0.675314 0.815921   58.3804  15.1392 -13.3123  16.9661   115.7485   30.0159  -26.3938   33.6380
   gb6-5-3  1.4707 -1.1681   42 2258375  38  3.982369 1.020647 -0.890935 1.150359   58.9888  24.9384 -20.1307  29.7461    83.5524   35.3231  -28.5134   42.1328
   gb6-6-0  1.9579 -1.6665   74 4602166  57  3.510571 0.673220 -0.610402 0.736037   53.0920  14.8034 -12.9008  16.7060   102.5781   28.6014  -24.9254   32.2774
   gb6-6-1  1.8728 -1.5247   64 3764008  52  3.312311 0.597280 -0.549402 0.645159   53.8262  16.8037 -14.2989  19.3086    93.3976   29.1574  -24.8109   33.5038
   gb6-6-2  1.7875 -1.3816   57 3182571  46  3.272102 0.630298 -0.571215 0.689382   53.5283  19.2601 -15.8113  22.7089    83.1763   29.9277  -24.5688   35.2867
   gb6-6-4  1.8156 -1.7476   80 5182422  64  3.632099 0.648443 -0.590578 0.706308   53.8207  13.3167 -11.6847  14.9488   114.2703   28.2736  -24.8085   31.7388
   gb6-6-5  1.7304 -1.6066   71 4413021  60  3.446517 0.601736 -0.547081 0.656390   54.9735  14.6838 -12.6787  16.6889   104.9654   28.0370  -24.2084   31.8655
   gb6-6-6  1.6452 -1.4643   64 3838072  55  3.481465 0.650701 -0.589335 0.712068   55.5126  17.1349 -14.4755  19.7944    95.4457   29.4610  -24.8884   34.0335
   gb6-6-7  1.5602 -1.3210   53 3022984  51  3.730487 0.780038 -0.699267 0.860809   57.4410  20.0705 -16.8246  23.3165    89.3743   31.2284  -26.1779   36.2788
   gb6-7-0  2.2597 -1.4928   60 3176461  42  3.870820 0.896186 -0.792694 0.999678   49.7787  18.7899 -15.2840  22.2958    78.7261   29.7166  -24.1720   35.2613
   gb6-7-4  2.1155 -1.5762   66 3738776  46  3.546098 0.735528 -0.658859 0.812196   51.4534  16.6402 -14.0284  19.2520    89.0462   28.7978  -24.2778   33.3178
   gb6-7-5  2.0307 -1.4336   58 3087484  41  3.112877 0.619756 -0.561800 0.677712   51.3393  18.8305 -15.5673  22.0937    80.1058   29.3816  -24.2900   34.4733
   gb7-1-0 -1.4643 -3.7820  110 6829066  20  0.674779 0.234119 -0.195346 0.272893    9.4247   3.7479  -3.0707   4.4250    21.6678    8.6165   -7.0597   10.1733
   gb7-1-1 -1.3814 -3.9253  110 6799097  20  0.638208 0.235812 -0.195898 0.275725    8.7175   3.5937  -2.9379   4.2495    19.8327    8.1759   -6.6840    9.6679
   gb7-1-2 -1.2984 -4.0697  113 6940115  19  0.582451 0.221925 -0.181102 0.262747    7.5066   3.4124  -2.6959   4.1289    16.7940    7.6344   -6.0314    9.2374
   gb7-1-3 -1.2156 -4.2149  111 6706895  16  0.504997 0.188500 -0.156613 0.220386    6.1858   3.1204  -2.4082   3.8325    13.5788    6.8497   -5.2864    8.4130
   gb7-1-5 -1.2375 -3.8459  109 6831038  20  0.595402 0.180772 -0.152742 0.208802    7.6717   3.4982  -2.7678   4.2287    17.6009    8.0259   -6.3500    9.7018
   gb7-1-6 -1.1546 -3.9896  114 7087586  19  0.539583 0.167482 -0.142323 0.192641    6.5128   3.1860  -2.4401   3.9320    14.6477    7.1656   -5.4880    8.8433
   gb7-1-7 -1.0719 -4.1343  112 6948609  18  0.484723 0.161099 -0.134603 0.187594    5.5397   3.0150  -2.2428   3.7872    12.2577    6.6713   -4.9627    8.3799
   gb7-2-0 -1.7706 -3.9500  111 6805510  22  0.809089 0.315961 -0.257279 0.374644   11.4581   4.0470  -3.3971   4.6969    25.8372    9.1257   -7.6602   10.5911
   gb7-2-1 -1.6880 -4.0943  110 6621690  18  0.782574 0.333721 -0.266238 0.401203   11.0710   4.0491  -3.2882   4.8099    24.7774    9.0620   -7.3592   10.7648
   gb7-2-2 -1.6051 -4.2397  113 6725079  18  0.717951 0.312795 -0.247645 0.377945    9.9792   3.9490  -3.1889   4.7091    21.9931    8.7032   -7.0281   10.3783
   gb7-2-3 -1.5220 -4.3857  111 6441248  17  0.623156 0.253580 -0.203574 0.303586    8.4134   3.6562  -2.8909   4.4215    18.1191    7.8740   -6.2259    9.5221
   gb7-2-4 -1.6248 -3.8689  111 6841493  22  0.748085 0.289062 -0.236319 0.341805   10.7237   3.9079  -3.1889   4.6270    24.3799    8.8845   -7.2497   10.5192
   gb7-2-5 -1.5420 -4.0128  111 6798384  19  0.715834 0.310675 -0.245252 0.376099   10.0787   3.8030  -3.1468   4.4593    22.7617    8.5887   -7.1066   10.0709
   gb7-2-6 -1.4590 -4.1577  115 6959384  18  0.640821 0.286250 -0.225855 0.346644    8.8204   3.6364  -2.9718   4.3011    19.6157    8.0871   -6.6090    9.5651
   gb7-2-7 -1.3759 -4.3034  111 6541967  18  0.569200 0.234710 -0.189099 0.280321    7.4479   3.4837  -2.7210   4.2464    16.2117    7.5829   -5.9227    9.2431
   gb7-3-0 -2.0777 -4.1224  107 6453044  22  0.957959 0.301409 -0.254239 0.348579   11.6269   4.0693  -3.3971   4.7414    25.9490    9.0818   -7.5817   10.5820
   gb7-3-1 -1.9956 -4.2673  105 6236092  19  0.915030 0.291399 -0.245114 0.337684   11.7441   4.1650  -3.4397   4.8903    25.7700    9.1393   -7.5478   10.7307
   gb7-3-2 -1.9130 -4.4131  110 6414275  23  0.858229 0.258246 -0.220545 0.295947   11.4057   4.1175  -3.3820   4.8530    24.4119    8.8127   -7.2385   10.3869
   gb7-3-3 -1.8301 -4.5594  108 6188008  21  0.759140 0.228609 -0.193000 0.264218   10.3031   4.0725  -3.2985   4.8466    21.4112    8.4633   -6.8546   10.0719
   gb7-3-4 -1.9316 -4.0399  110 6642262  23  0.886468 0.304117 -0.250800 0.357433   11.7404   4.0645  -3.4326   4.6964    26.2618    9.0918   -7.6783   10.5053
   gb7-3-5 -1.8492 -4.1846  109 6523024  21  0.863962 0.314203 -0.261181 0.367225   11.7244   4.1357  -3.4123   4.8591    25.9623    9.1579   -7.5560   10.7598
   gb7-3-6 -1.7663 -4.3302  114 6713232  20  0.781349 0.289123 -0.236526 0.341720   10.7586   4.0375  -3.3256   4.7495    23.3789    8.7737   -7.2266   10.3208
   gb7-3-7 -1.6832 -4.4764  113 6505967  19  0.690371 0.244627 -0.202907 0.286346    9.4317   3.8922  -3.1761   4.6083    19.9790    8.2448   -6.7278    9.7617
   gb7-4-0 -2.3823 -4.2951   98 5985018  24  1.181974 0.390932 -0.329041 0.452823   11.7551   4.1661  -3.4884   4.8439    26.4631    9.3788   -7.8530   10.9045
   gb7-4-1 -2.3015 -4.4402   94 5671102  23  1.092985 0.326186 -0.279410 0.372962   12.1679   4.3865  -3.6282   5.1448    26.6064    9.5915   -7.9334   11.2497
   gb7-4-2 -2.2199 -4.5861   96 5640912  22  1.004401 0.272069 -0.233577 0.310561   12.2582   4.5452  -3.7005   5.3899    25.7199    9.5366   -7.7643   11.3089
   gb7-4-3 -2.1377 -4.7323   92 5281835  21  0.956144 0.260077 -0.223208 0.296945   12.1257   4.7457  -3.8864   5.6051    24.3007    9.5108   -7.7886   11.2329
   gb7-4-4 -2.2372 -4.2125  103 6261957  24  1.078631 0.339725 -0.289107 0.390344   11.6572   4.1120  -3.4421   4.7819    26.0939    9.2044   -7.7049   10.7040
   gb7-4-5 -2.1559 -4.3577  100 6014127  21  1.005677 0.298075 -0.253126 0.343023   11.9155   4.2135  -3.4979   4.9291    26.0473    9.2107   -7.6464   10.7750
   gb7-4-6 -2.0740 -4.5036  103 6021760  22  0.929401 0.251646 -0.219405 0.283886   11.8904   4.3255  -3.5759   5.0752    25.1143    9.1362   -7.5528   10.7195
   gb7-4-7 -1.9915 -4.6500  101 5802430  22  0.861716 0.228381 -0.198010 0.258752   11.3272   4.3669  -3.5954   5.1384    23.0465    8.8850   -7.3153   10.4547
   gb7-5-0 -2.6825 -4.4681   87 5249717  19  1.224723 0.422280 -0.349186 0.495375   11.0910   4.2366  -3.3649   5.1084    25.3628    9.6883   -7.6948   11.6817
   gb7-5-1 -2.6030 -4.6126   80 4800222  18  1.134189 0.362226 -0.306933 0.417519   11.3612   4.5091  -3.7770   5.2413    25.2120   10.0064   -8.3817   11.6310
   gb7-5-2 -2.5224 -4.7578   78 4571005  17  1.070392 0.320977 -0.272644 0.369310   11.8823   5.0238  -4.0158   6.0318    25.1270   10.6237   -8.4921   12.7553
   gb7-5-3 -2.4408 -4.9032   72 4114715  17  1.111782 0.358217 -0.299232 0.417203   12.6706   5.3943  -4.3900   6.3986    25.2843   10.7643   -8.7603   12.7684
   gb7-5-4 -2.5404 -4.3859   92 5584942  23  1.248680 0.420643 -0.355173 0.486112   11.6585   4.3119  -3.4780   5.1459    26.4587    9.7858   -7.8932   11.6785
   gb7-5-5 -2.4602 -4.5307   86 5181480  23  1.149348 0.357176 -0.305478 0.408874   12.1154   4.6508  -3.8254   5.4763    26.6410   10.2269   -8.4118   12.0420
   gb7-5-6 -2.3790 -4.6763   86 5049120  23  1.081564 0.303665 -0.264470 0.342859   12.5825   5.0124  -4.0268   5.9980    26.4062   10.5193   -8.4509   12.5876
   gb7-5-7 -2.2970 -4.8221   82 4712783  17  1.038197 0.307236 -0.262469 0.352004   12.3726   5.1371  -4.2111   6.0631    24.6358   10.2288   -8.3850   12.0725
   gb7-6-0 -1.9603 -5.4097   72 3725140  12  0.988780 0.467984 -0.360553 0.575414    8.1325   4.1408  -3.0962   5.1855    14.7878    7.5294   -5.6299    9.4290
   gb7-6-1 -2.0434 -5.2665   71 3735023  12  1.072083 0.494220 -0.388782 0.599658    9.7675   4.6315  -3.7281   5.5349    17.6873    8.3869   -6.7510   10.0227
   gb7-6-2 -2.1265 -5.1222   77 4229264  12  1.057726 0.450308 -0.357112 0.543503   10.9719   4.9285  -3.7920   6.0650    20.1576    9.0546   -6.9666   11.1426
   gb7-6-3 -2.2095 -4.9770   79 4414330  15  1.049693 0.372083 -0.306145 0.438021   11.9839   5.0313  -3.9220   6.1405    22.6850    9.5240   -7.4242   11.6237
   gb7-6-4 -2.1045 -5.4885   62 3213406  12  1.174539 0.614952 -0.463320 0.766583    8.9220   4.8154  -3.6801   5.9506    16.0880    8.6829   -6.6359   10.7299
   gb7-6-5 -2.1877 -5.3460   61 3209313  12  1.273886 0.662112 -0.499353 0.824872   10.6693   5.4859  -4.0876   6.8842    19.1299    9.8361   -7.3290   12.3433
   gb7-6-6 -2.2708 -5.2023   66 3614879  11  1.233617 0.582419 -0.448840 0.715998   11.7523   5.6624  -4.4515   6.8733    21.4021   10.3117   -8.1066   12.5169
   gb7-6-7 -2.3536 -5.0576   68 3800540  14  1.184119 0.474492 -0.382909 0.566076   12.6009   5.7506  -4.4689   7.0323    23.7634   10.8447   -8.4276   13.2619
   gb7-7-0 -1.6545 -5.2411   92 4725187  13  0.649125 0.240327 -0.197992 0.282661    6.3458   3.2449  -2.4305   4.0592    11.8482    6.0584   -4.5380    7.5789
   gb7-7-1 -1.7370 -5.0967   93 4926789  13  0.693122 0.248988 -0.208839 0.289136    7.4273   3.4991  -2.8064   4.1918    13.9668    6.5800   -5.2774    7.8825
   gb7-7-2 -1.8199 -4.9513   99 5501182  15  0.733429 0.241172 -0.204471 0.277873    8.6763   3.8868  -3.1475   4.6261    16.5979    7.4355   -6.0212    8.8498
   gb7-7-3 -1.9029 -4.8052   99 5633617  19  0.783630 0.226257 -0.192796 0.259718   10.1080   4.2797  -3.3899   5.1696    19.8458    8.4027   -6.6556   10.1498
   gb7-7-4 -1.8006 -5.3220   83 4272774  12  0.792186 0.331452 -0.265374 0.397531    7.1696   3.5297  -2.6973   4.3621    13.1972    6.4972   -4.9651    8.0294
   gb7-7-6 -1.9663 -5.0331   89 4916010  14  0.878290 0.323646 -0.264874 0.382417    9.9010   4.4154  -3.5889   5.2419    18.5182    8.2582   -6.7124    9.8040
   gb7-7-7 -2.0493 -4.8873   90 5096431  19  0.921609 0.276372 -0.233871 0.318872   11.2700   4.7069  -3.7947   5.6191    21.6643    9.0480   -7.2944   10.8016
   gb7-8-0 -1.3474 -5.0688  106 5581068  12  0.451235 0.180683 -0.147973 0.213394    4.8831   2.7143  -2.0290   3.3996     9.4451    5.2502   -3.9247    6.5757
   gb7-8-1 -1.4295 -4.9240  107 5755034  15  0.502352 0.188758 -0.154811 0.222705    5.6635   3.1669  -2.4072   3.9267    11.1456    6.2325   -4.7374    7.7276
   gb7-8-2 -1.5121 -4.7783  112 6223959  20  0.559471 0.190414 -0.158924 0.221904    6.7541   3.3535  -2.6759   4.0312    13.5790    6.7422   -5.3798    8.1046
   gb7-8-3 -1.5951 -4.6320  111 6244420  19  0.609252 0.205816 -0.171731 0.239900    7.9347   3.6541  -2.8938   4.4143    16.3334    7.5218   -5.9568    9.0868
   gb7-8-4 -1.4937 -5.1513  100 5172166  13  0.522932 0.192305 -0.158705 0.225905    5.4452   2.9561  -2.2310   3.6813    10.3502    5.6190   -4.2406    6.9974
   gb7-8-5 -1.5761 -5.0067  100 5321428  16  0.586421 0.202204 -0.169862 0.234546    6.5416   3.3139  -2.5618   4.0660    12.5993    6.3827   -4.9341    7.8312
   gb7-8-6 -1.6589 -4.8611  107 5958803  19  0.629324 0.198983 -0.167630 0.230336    7.7034   3.6876  -2.8090   4.5663    15.1457    7.2503   -5.5227    8.9778
   gb7-8-7 -1.7420 -4.7149  109 6150078  21  0.689744 0.204852 -0.174279 0.235426    8.9902   3.9330  -3.1353   4.7307    18.1093    7.9225   -6.3156    9.5293
   gb7-9-0 -1.0429 -4.8969  106 5966535   8  0.375251 0.198085 -0.148495 0.247675    4.0828   2.5650  -1.9165   3.2135     8.2578    5.1878   -3.8762    6.4994
   gb7-9-1 -1.1237 -4.7519  106 6027755  11  0.415284 0.191563 -0.149566 0.233560    4.4340   2.7908  -1.9118   3.6698     9.1085    5.7330   -3.9273    7.5387
   gb7-9-2 -1.2053 -4.6061  110 6454010  15  0.446034 0.176798 -0.144305 0.209291    5.0355   2.8879  -2.1942   3.5817    10.5447    6.0475   -4.5947    7.5003
   gb7-9-3 -1.2875 -4.4600  109 6356181  16  0.491587 0.187540 -0.153257 0.221823    5.9453   3.1894  -2.3433   4.0356    12.6609    6.7920   -4.9901    8.5940
   gb7-9-4 -1.1880 -4.9796  106 5803567   8  0.389957 0.186307 -0.144007 0.228607    4.3215   2.6959  -1.9011   3.4907     8.5459    5.3312   -3.7595    6.9029
   gb7-9-5 -1.2692 -4.8345  106 5822451  11  0.438441 0.187700 -0.148319 0.227080    4.8613   2.9288  -2.1313   3.7263     9.7782    5.8910   -4.2868    7.4952
   gb7-9-6 -1.3512 -4.6886  109 6113557  16  0.485495 0.185521 -0.152809 0.218234    5.7382   3.1962  -2.4203   3.9721    11.7786    6.5608   -4.9682    8.1535
   gb7-9-7 -1.4337 -4.5423  111 6324979  17  0.542570 0.201796 -0.164309 0.239283    6.8456   3.3578  -2.6248   4.0908    14.3710    7.0490   -5.5102    8.5879
  gb7-10-0 -0.7421 -4.7228  106 6187258   9  0.322351 0.172490 -0.127352 0.217628    3.5726   2.2239  -1.7428   2.7050     7.6766    4.7786   -3.7448    5.8123
  gb7-10-1 -0.8218 -4.5785  105 6173260  11  0.355188 0.168876 -0.130050 0.207703    3.7609   2.4645  -1.7415   3.1876     8.1237    5.3235   -3.7617    6.8854
  gb7-10-2 -0.9025 -4.4335  110 6640187  14  0.390885 0.157829 -0.127250 0.188408    4.1717   2.6579  -1.8009   3.5148     9.0645    5.7751   -3.9131    7.6371
  gb7-10-3 -0.9842 -4.2883  110 6771674  15  0.425095 0.157095 -0.129385 0.184806    4.7030   2.7792  -2.0411   3.5174    10.2901    6.0809   -4.4658    7.6960
  gb7-10-4 -0.8839 -4.8053  107 6183297   7  0.347829 0.195428 -0.141110 0.249745    3.7699   2.3486  -1.8140   2.8832     7.8649    4.8997   -3.7844    6.0151
  gb7-10-5 -0.9642 -4.6606  107 6269153   9  0.370442 0.185060 -0.141620 0.228500    3.8818   2.6306  -1.7790   3.4822     8.1863    5.5477   -3.7518    7.3436
  gb7-10-6 -1.0455 -4.5153  110 6577468  15  0.416394 0.170179 -0.135853 0.204506    4.5054   2.7948  -1.9420   3.6476     9.6161    5.9649   -4.1448    7.7851
  gb7-10-7 -1.1275 -4.3696  111 6680106  15  0.450116 0.165647 -0.136276 0.195018    5.1424   2.8521  -2.2155   3.4887    11.1125    6.1632   -4.7875    7.5390
   gb8-1-0  0.0599 -2.9188  108 8291055  73  2.581890 0.649277 -0.574718 0.723836   26.6856   6.7637  -5.9717   7.5556    69.5618   17.6309  -15.5664   19.6954
   gb8-1-1  0.1430 -3.0619  107 8269562  75  2.281370 0.490592 -0.438995 0.542189   24.3918  15.6885 -24.3918   6.9853    65.1090   41.8774  -65.1090   18.6457
   gb8-1-2  0.2262 -3.2062  109 8333397  67  2.131668 0.414649 -0.373102 0.456197   22.9427   6.1224  -5.3431   6.9017    62.9638   16.8023  -14.6636   18.9410
   gb8-1-3  0.3093 -3.3513  108 8182956  61  2.241006 0.422645 -0.379390 0.465899   22.8344   5.9270  -5.2248   6.6291    64.3066   16.6917  -14.7143   18.6691
   gb8-1-5  0.2866 -2.9823  107 8566485  87  2.579101 0.495828 -0.445361 0.546295   28.0687  17.5838 -28.0687   7.0989    80.0805   50.1670  -80.0805   20.2534
   gb8-1-6  0.3697 -3.1259  110 8752924  81  2.576590 0.442276 -0.398350 0.486203   27.3185  17.2206 -27.3185   7.1227    80.0603   50.4671  -80.0603   20.8739
   gb8-1-7  0.4527 -3.2703  108 8587591  77  2.768934 0.482913 -0.443610 0.522216   27.7809   6.3562  -5.6424   7.0701    83.3905   19.0797  -16.9369   21.2225
   gb8-2-0 -0.2439 -3.0879  107 7530504  49  1.892607 0.452706 -0.398068 0.507343   21.7264   7.2188  -6.0500   8.3876    52.6122   17.4808  -14.6505   20.3112
   gb8-2-1 -0.1611 -3.2322  106 7456389  49  1.572156 0.353031 -0.313687 0.392375   18.1084   5.8180  -4.9520   6.6840    44.0644   14.1573  -12.0501   16.2645
   gb8-2-2 -0.0781 -3.3774  109 7665218  49  1.406297 0.306521 -0.270818 0.342223   15.7933   5.3154  -4.4314   6.1995    38.7669   13.0474  -10.8774   15.2174
   gb8-2-3  0.0051 -3.5233  109 7662317  41  1.263263 0.305108 -0.268707 0.341509   14.3652   5.0515  -4.1528   5.9502    35.6562   12.5385  -10.3077   14.7692
   gb8-2-4 -0.0984 -3.0067  107 7852693  66  2.277063 0.577916 -0.500629 0.655203   24.0216   6.4897  -5.7404   7.2391    59.4043   16.0488  -14.1956   17.9019
   gb8-2-5 -0.0154 -3.1505  107 7927456  62  1.914233 0.439129 -0.385884 0.492373   20.7705   6.0240  -5.2542   6.7937    52.2832   15.1635  -13.2259   17.1010
   gb8-2-7  0.1510 -3.4409  108 7884418  52  1.714261 0.362433 -0.322590 0.402275   18.0841   5.3596  -4.5398   6.1794    47.4940   14.0758  -11.9228   16.2288
   gb8-3-0 -0.5518 -3.2598  105 6706189  39  1.343401 0.278128 -0.245369 0.310888   17.9522   6.4730  -5.3124   7.6336    43.4749   15.6758  -12.8652   18.4864
   gb8-3-1 -0.4696 -3.4046  105 6821236  35  1.124359 0.249263 -0.221220 0.277307   14.1031   4.8446  -4.0585   5.6307    33.5984   11.5415   -9.6688   13.4143
   gb8-3-2 -0.3868 -3.5502  111 7286852  28  0.892187 0.247136 -0.213595 0.280676   11.0873   4.2511  -3.4755   5.0267    25.9113    9.9349   -8.1222   11.7476
   gb8-3-3 -0.3037 -3.6963  111 7344414  26  0.816183 0.249705 -0.212332 0.287078    9.3959   3.9546  -3.1645   4.7446    21.7087    9.1368   -7.3115   10.9622
   gb8-3-4 -0.4060 -3.1771  106 7059276  44  1.573689 0.336022 -0.301394 0.370650   19.9529   6.8657  -5.7014   8.0301    48.1472   16.5674  -13.7578   19.3769
   gb8-3-5 -0.3234 -3.3216  106 7131819  38  1.281291 0.271768 -0.240987 0.302549   15.8082   5.4203  -4.5818   6.2588    37.8541   12.9794  -10.9715   14.9874
   gb8-3-6 -0.2404 -3.4671  110 7452954  38  1.098670 0.254354 -0.226409 0.282300   13.1524   5.0268  -4.1615   5.8920    31.2561   11.9459   -9.8896   14.0021
   gb8-3-7 -0.1571 -3.6131  110 7483635  34  0.968173 0.258307 -0.223741 0.292873   11.3263   4.4692  -3.6625   5.2759    26.8562   10.5971   -8.6843   12.5098
   gb8-4-0 -0.8558 -3.4331  107 6735706  30  0.958432 0.250508 -0.218228 0.282788   12.6279   4.2723  -3.5646   4.9800    30.5555   10.3376   -8.6253   12.0499
   gb8-4-1 -0.7748 -3.5781  107 6884935  26  0.808860 0.232934 -0.199301 0.266568   10.0444   3.9488  -3.2201   4.6775    23.7614    9.3415   -7.6177   11.0653
   gb8-4-2 -0.6930 -3.7238  112 7344367  25  0.717924 0.239875 -0.199412 0.280339    8.2241   3.6756  -2.8642   4.4870    18.9706    8.4786   -6.6070   10.3502
   gb8-4-3 -0.6107 -3.8699  110 7166418  19  0.631602 0.251267 -0.204834 0.297700    6.7467   3.2926  -2.5219   4.0633    15.2698    7.4523   -5.7079    9.1966
   gb8-4-4 -0.7110 -3.3503  106 6617901  35  1.134414 0.259865 -0.230116 0.289614   15.1453   4.7195  -4.1077   5.3314    36.7327   11.4465   -9.9625   12.9304
   gb8-4-5 -0.6296 -3.4953  107 6835381  32  0.947268 0.242895 -0.212994 0.272796   12.1709   4.3254  -3.6167   5.0341    28.8989   10.2704   -8.5876   11.9531
   gb8-4-6 -0.5474 -3.6411  111 7237829  28  0.822851 0.253766 -0.213212 0.294321    9.7996   4.0431  -3.2615   4.8246    22.7159    9.3720   -7.5603   11.1837
   gb8-4-7 -0.4647 -3.7873  111 7209340  22  0.720561 0.261835 -0.216514 0.307156    7.9990   3.5980  -2.8446   4.3515    18.2037    8.1883   -6.4736    9.9030
   gb8-5-0 -1.1551 -3.6077  110 6910919  28  0.729004 0.193382 -0.168555 0.218209    9.2871   3.8517  -3.0956   4.6079    21.9483    9.1029   -7.3159   10.8899
   gb8-5-1 -1.0755 -3.7522  108 6875463  23  0.626360 0.172190 -0.151016 0.193363    7.5781   3.4781  -2.6605   4.2957    17.5830    8.0700   -6.1729    9.9670
   gb8-5-2 -0.9947 -3.8972  112 7142965  23  0.563839 0.169414 -0.146099 0.192729    6.4593   3.3236  -2.5322   4.1149    14.6581    7.5421   -5.7464    9.3379
   gb8-5-3 -0.9130 -4.0425  111 7030692  20  0.505942 0.172442 -0.141835 0.203049    5.4335   2.9680  -2.2410   3.6949    12.1259    6.6235   -5.0012    8.2458
   gb8-5-4 -1.0133 -3.5252  110 6961012  32  0.833375 0.221224 -0.193782 0.248665   10.6476   4.0970  -3.3755   4.8185    25.5074    9.8148   -8.0863   11.5432
   gb8-5-5 -0.9329 -3.6700  108 6985254  29  0.718819 0.205077 -0.174945 0.235208    8.6691   3.7596  -2.9334   4.5859    20.3393    8.8208   -6.8823   10.7594
   gb8-5-6 -0.8516 -3.8154  113 7393335  25  0.628509 0.204355 -0.171230 0.237480    7.0092   3.4499  -2.7026   4.1971    16.0547    7.9020   -6.1904    9.6135
   gb8-5-7 -0.7695 -3.9611  112 7212524  21  0.557740 0.214422 -0.172952 0.255891    5.8935   3.1719  -2.4026   3.9413    13.2525    7.1326   -5.4027    8.8626
   gb8-6-0 -0.4321 -4.5470  107 6229338  10  0.328919 0.118677 -0.098660 0.138695    3.0542   2.1331  -1.3813   2.8848     6.8735    4.8005   -3.1087    6.4924
   gb8-6-1 -0.5153 -4.4040  106 6216338   9  0.330607 0.130173 -0.105423 0.154922    3.4063   2.1172  -1.6622   2.5721     7.6478    4.7534   -3.7320    5.7747
   gb8-6-2 -0.5987 -4.2598  112 6713675   8  0.369601 0.161011 -0.128631 0.193391    3.9327   2.4396  -1.7394   3.1397     8.7811    5.4471   -3.8839    7.0104
   gb8-6-3 -0.6819 -4.1147  111 6862848  10  0.446486 0.197559 -0.155587 0.239530    4.5202   2.5163  -1.8558   3.1768    10.0718    5.6068   -4.1350    7.0786
   gb8-6-4 -0.5759 -4.6261  107 6225299  11  0.306659 0.131954 -0.104808 0.159101    3.2864   2.0792  -1.5444   2.6140     7.2774    4.6041   -3.4198    5.7884
   gb8-6-5 -0.6593 -4.4838  106 6229072  10  0.322019 0.139412 -0.111094 0.167730    3.4801   2.1590  -1.6974   2.6205     7.7080    4.7819   -3.7596    5.8042
   gb8-6-6 -0.7426 -4.3402  112 6768202  11  0.373926 0.152914 -0.122871 0.182957    3.9156   2.5468  -1.7510   3.3426     8.6600    5.6326   -3.8726    7.3926
   gb8-6-7 -0.8256 -4.1956  112 6936175  13  0.421814 0.165250 -0.135258 0.195243    4.4268   2.7512  -1.9415   3.5608     9.7947    6.0871   -4.2957    7.8786
   gb8-7-0 -0.1270 -4.3778  109 6750049  21  0.502292 0.193053 -0.156564 0.229543    4.3991   2.7120  -1.9482   3.4759     9.9504    6.1344   -4.4066    7.8621
   gb8-7-1 -0.2097 -4.2336  107 6662903  19  0.481192 0.163468 -0.137014 0.189921    4.9066   2.7348  -2.0583   3.4112    11.1318    6.2044   -4.6698    7.7390
   gb8-7-2 -0.2927 -4.0883  111 7074038  15  0.516266 0.194526 -0.159325 0.229727    5.5047   2.9003  -2.2202   3.5804    12.4837    6.5773   -5.0350    8.1196
   gb8-7-3 -0.3759 -3.9424  109 7047586  18  0.591647 0.238153 -0.190983 0.285323    6.6276   3.3054  -2.4974   4.1135    15.0061    7.4840   -5.6544    9.3136
   gb8-7-4 -0.2728 -4.4590  108 6443512  14  0.375395 0.141467 -0.115954 0.166980    3.2761   2.1768  -1.5711   2.7824     7.4147    4.9266   -3.5558    6.2973
   gb8-7-5 -0.3557 -4.3153  109 6572515  13  0.375802 0.138866 -0.113939 0.163793    3.8355   2.4179  -1.7540   3.0819     8.6776    5.4704   -3.9683    6.9726
   gb8-7-6 -0.4389 -4.1704  112 6934871  12  0.444280 0.180354 -0.145263 0.215444    4.6407   2.5959  -1.9261   3.2656    10.4585    5.8501   -4.3408    7.3595
   gb8-7-7 -0.5220 -4.0247  109 6906275  14  0.531169 0.231027 -0.184512 0.277542    5.5455   2.9067  -2.2035   3.6099    12.4601    6.5310   -4.9510    8.1111
   gb8-8-0  0.1793 -4.2050  108 7163631  23  0.957019 0.306202 -0.259383 0.353021    8.3118   3.5497  -2.8741   4.2253    19.2470    8.2198   -6.6555    9.7842
   gb8-8-1  0.0971 -4.0603  108 7174471  26  0.942135 0.245527 -0.213721 0.277333    9.0469   3.6887  -3.0362   4.3413    21.2647    8.6704   -7.1365   10.2042
   gb8-8-2  0.0143 -3.9147  111 7470068  28  0.918931 0.243649 -0.211953 0.275345    9.7832   4.0728  -3.2681   4.8776    23.2003    9.6585   -7.7500   11.5669
   gb8-8-3 -0.0688 -3.7686  109 7320389  30  0.940021 0.255208 -0.221197 0.289218   10.4020   4.2735  -3.4500   5.0970    24.6591   10.1308   -8.1786   12.0830
   gb8-8-4  0.0334 -4.2877  106 6779773  21  0.661888 0.254320 -0.205177 0.303463    5.9820   3.0544  -2.3337   3.7750    13.5715    6.9296   -5.2946    8.5645
   gb8-8-5 -0.0491 -4.1432  106 6779002  19  0.645781 0.199047 -0.172491 0.225602    6.4972   3.0881  -2.4249   3.7513    14.8706    7.0679   -5.5500    8.5859
   gb8-8-6 -0.1322 -3.9978  111 7273841  22  0.686372 0.203928 -0.175044 0.232813    7.3208   3.3684  -2.5655   4.1712    16.8529    7.7541   -5.9058    9.6024
   gb8-8-7 -0.2154 -3.8517  112 7362382  23  0.730283 0.232002 -0.195443 0.268561    8.1506   3.6280  -2.8532   4.4027    18.7581    8.3495   -6.5665   10.1325
   gb8-9-0  0.4829 -4.0328  107 7633789  39  1.876278 0.451012 -0.404742 0.497282   15.6304   4.9171  -4.1697   5.6646    40.1790   12.6398  -10.7184   14.5612
   gb8-9-1  0.4018 -3.8879  107 7656055  45  1.918152 0.407955 -0.366111 0.449799   17.2171   5.0963  -4.3752   5.8174    45.2880   13.4053  -11.5086   15.3021
   gb8-9-2  0.3200 -3.7423  110 7945861  46  1.865270 0.389284 -0.351217 0.427352   17.8813   5.2657  -4.5222   6.0092    47.6796   14.0407  -12.0583   16.0231
   gb8-9-3  0.2376 -3.5963  108 7879079  47  1.771188 0.381209 -0.339487 0.422931   17.9219   5.2491  -4.5203   5.9778    47.7842   13.9952  -12.0522   15.9382
   gb8-9-4  0.3381 -4.1157  107 7425891  28  1.383383 0.370344 -0.321940 0.418748   11.7534   4.3299  -3.6087   5.0511    28.5235   10.5080   -8.7577   12.2582
   gb8-9-5  0.2566 -3.9708  107 7388599  35  1.390445 0.322110 -0.284677 0.359543   12.9647   4.4686  -3.7866   5.1507    32.0749   11.0555   -9.3681   12.7428
   gb8-9-6  0.1744 -3.8251  109 7527804  40  1.398406 0.311625 -0.275891 0.347359   13.8133   4.6504  -3.9267   5.3742    34.5353   11.6268   -9.8173   13.4362
   gb8-9-7  0.0918 -3.6789  109 7602110  41  1.329944 0.310942 -0.275947 0.345936   14.0144   4.6829  -3.9836   5.3823    35.0660   11.7174   -9.9675   13.4673
  gb8-10-0  0.7837 -3.8579  109 8480675  53  2.912149 0.668294 -0.596474 0.740114   22.7681   5.6159  -4.9941   6.2377    66.5877   16.4244  -14.6059   18.2430
  gb8-10-1  0.7038 -3.7138  107 8390404  56  3.099410 0.609836 -0.551028 0.668644   25.5835   5.8617  -5.3210   6.4025    76.5382   17.5365  -15.9187   19.1543
  gb8-10-2  0.6228 -3.5689  109 8575807  58  3.086253 0.570309 -0.520283 0.620335   27.1718   6.0487  -5.3833   6.7141    82.4220   18.3479  -16.3295   20.3663
  gb8-10-3  0.5410 -3.4238  108 8474726  67  2.981078 0.527274 -0.483727 0.570822   28.0121   6.3372  -5.6768   6.9976    85.0803   19.2478  -17.2419   21.2536
  gb8-10-4  0.6423 -3.9407  109 8099053  46  2.439007 0.573803 -0.498264 0.649342   19.6040   5.2686  -4.5927   5.9445    54.0853   14.5355  -12.6708   16.4002
  gb8-10-5  0.5616 -3.7961  107 8027273  48  2.530785 0.522042 -0.465733 0.578351   21.5545   5.4085  -4.7840   6.0329    60.9294   15.2884  -13.5233   17.0535
  gb8-10-6  0.4802 -3.6509  109 8199031  55  2.534287 0.484336 -0.441361 0.527310   23.0646   5.8497  -5.1645   6.5349    66.0951   16.7632  -14.7998   18.7266
  gb8-10-7  0.3980 -3.5054  109 8284939  59  2.403284 0.454953 -0.414908 0.494997   23.3143   5.9485  -5.2243   6.6727    66.8434   17.0547  -14.9785   19.1310
   gb9-1-0  1.5814 -2.0528   98 7340745  89  3.822891 0.679554 -0.622155 0.736953   51.3305  10.3369  -9.3412  11.3325   143.8927   28.9769  -26.1858   31.7680
   gb9-1-1  1.6646 -2.1958  103 7961304  92  3.803395 0.744151 -0.671159 0.817144   46.6603   9.3247  -8.4543  10.1951   141.8486   28.3473  -25.7012   30.9933
   gb9-1-2  1.7480 -2.3399  108 8704303  91  3.663553 0.793350 -0.713032 0.873669   40.1442   8.2602  -7.4565   9.0639   130.4270   26.8371  -24.2260   29.4481
   gb9-1-3  1.8312 -2.4849  108 9324759  88  3.483194 0.817042 -0.724009 0.910075   33.4377  20.8751 -33.4378   8.3123   114.5386   71.5061 -114.5390   28.4732
   gb9-1-5  1.8081 -2.1159   98 7382014  83  3.815544 0.809594 -0.715075 0.904113   46.4541   9.6311  -8.6721  10.5902   131.8810   27.3424  -24.6197   30.0650
   gb9-1-6  1.8913 -2.2594  104 8120143  84  3.771086 0.959380 -0.839033 1.079728   40.0817   8.6366  -7.7145   9.5586   122.2652   26.3450  -23.5324   29.1575
   gb9-1-7  1.9743 -2.4037  106 8739749  79  3.600599 1.072670 -0.917496 1.227844   33.2131   7.7017  -6.7783   8.6250   107.4846   24.9242  -21.9361   27.9123
   gb9-2-0  1.2771 -2.2214  108 8780786 101  3.799779 0.659030 -0.603657 0.714403   51.3175   9.4105  -8.5850  10.2360   160.4223   29.4180  -26.8373   31.9986
   gb9-2-1  1.3600 -2.3655  107 9294437  99  3.814195 0.737604 -0.664984 0.810225   47.4801   8.7754  -7.9886   9.5623   158.1350   29.2271  -26.6065   31.8477
   gb9-2-2  1.4433 -2.5106  110 9986851 102  3.802723 0.778313 -0.701966 0.854661   42.6052  25.6163 -42.6053   8.6272   148.9117   89.5326 -148.9120   30.1532
   gb9-2-3  1.5268 -2.6564  109 10176118 108  3.666875 0.750406 -0.674529 0.826283   37.4113  22.7790 -37.4114   8.1465   135.0945   82.2563 -135.0950   29.4175
   gb9-2-4  1.4223 -2.1399  105 8167501 101  3.870547 0.676598 -0.623798 0.729399   51.7916  31.2703 -51.7915  10.7492   154.9934   93.5807 -154.9930   32.1683
   gb9-2-5  1.5055 -2.2835  108 8808742  97  3.817519 0.742990 -0.675615 0.810365   47.0188   8.9173  -8.1948   9.6398   151.3387   28.7020  -26.3766   31.0274
   gb9-2-6  1.5889 -2.4282  109 9402364  94  3.680335 0.769189 -0.680815 0.857563   40.9901   8.0315  -7.3778   8.6853   140.0198   27.4353  -25.2023   29.6684
   gb9-2-7  1.6723 -2.5736  107 9699012  93  3.466879 0.727903 -0.655755 0.800051   34.7665  21.4813 -34.7665   8.1962   123.8780   76.5411 -123.8780   29.2042
   gb9-3-0  0.9713 -2.3953  106 9252417 115  3.688404 0.547978 -0.506288 0.589669   48.2705  28.5821 -48.2704   8.8938   158.3343   93.7535 -158.3340   29.1731
   gb9-3-1  1.0536 -2.5399  106 9598893 112  3.794071 0.627931 -0.578923 0.676940   46.5648  27.5185 -46.5648   8.4722   158.1009   93.4332 -158.1010   28.7654
   gb9-3-2  1.1366 -2.6854  110 10230611 111  3.975454 0.706696 -0.645948 0.767444   44.2584  26.2252 -44.2583   8.1922   154.4174   91.4997 -154.4170   28.5825
   gb9-3-3  1.2199 -2.8314  110 10410382 103  4.044300 0.783913 -0.713077 0.854748   41.1687  24.4544 -41.1686   7.7401   146.1302   86.8020 -146.1300   27.4740
   gb9-3-4  1.1168 -2.3123  107 9120789 113  3.788717 0.600937 -0.553381 0.648493   50.5714  30.1458 -50.5713   9.7203   163.0863   97.2163 -163.0860   31.3466
   gb9-3-5  1.1995 -2.4567  106 9599364 103  3.827951 0.695212 -0.625702 0.764721   47.6190   8.4104  -7.7908   9.0300   161.2610   28.4817  -26.3833   30.5801
   gb9-3-6  1.2827 -2.6020  109 10198590 111  3.921370 0.753461 -0.685078 0.821844   44.3101  26.5624 -44.3102   8.8145   155.6827   93.3264 -155.6830   30.9697
   gb9-3-7  1.3662 -2.7479  110 10453415 113  3.877004 0.777920 -0.698547 0.857294   40.0544  24.0976 -40.0545   8.1407   144.0717   86.6766 -144.0720   29.2812
   gb9-4-0  0.6678 -2.5695  106 9045636 110  3.311277 0.488544 -0.454472 0.522616   40.9908  24.5747 -40.9909   8.1584   133.6546   80.1281 -133.6550   26.6013
   gb9-4-1  0.7488 -2.7143  106 9315979 107  3.437166 0.519606 -0.476745 0.562466   40.2694  24.2248 -40.2693   8.1804   134.1993   80.7302 -134.1990   27.2614
   gb9-4-2  0.8308 -2.8599  110 9814009 105  3.662695 0.607207 -0.565160 0.649253   39.9784  23.9680 -39.9784   7.9575   135.4309   81.1939 -135.4310   26.9569
   gb9-4-3  0.9133 -3.0059  107 9787824 100  3.990792 0.707520 -0.642047 0.772993   39.7121  23.7917 -39.7122   7.8712   135.9436   81.4445 -135.9440   26.9450
   gb9-4-4  0.8123 -2.4864  107 9321096 116  3.508822 0.504380 -0.468104 0.540657   44.8101  26.6290 -44.8102   8.4478   147.7738   87.8165 -147.7740   27.8590
   gb9-4-5  0.8939 -2.6313  107 9632220 114  3.636884 0.569085 -0.526711 0.611459   43.8749  26.0304 -43.8750   8.1859   148.4606   88.0798 -148.4610   27.6987
   gb9-4-6  0.9762 -2.7770  109 9969881 109  3.889026 0.658525 -0.610449 0.706602   42.7714  25.3729 -42.7715   7.9743   147.4557   87.4738 -147.4560   27.4916
   gb9-4-7  1.0590 -2.9231  110 10262412 103  4.105846 0.748385 -0.675328 0.821443   41.2011  24.5050 -41.2010   7.8091   143.7103   85.4741 -143.7100   27.2383
   gb9-5-0  0.3691 -2.7439  108 8891686  94  2.944152 0.560844 -0.509045 0.612643   32.9785  20.2425 -32.9785   7.5066    99.1802   60.8778  -99.1802   22.5755
   gb9-5-1  0.4490 -2.8882  106 8763796  91  2.852403 0.486294 -0.443201 0.529388   32.0487  19.7329 -32.0487   7.4170    98.2699   60.5062  -98.2699   22.7426
   gb9-5-2  0.5300 -3.0331  109 9067762  95  3.001646 0.491101 -0.453150 0.529052   32.1960  19.6873 -32.1960   7.1786   100.9150   61.7077 -100.9150   22.5005
   gb9-5-3  0.6118 -3.1782  108 9032147  84  3.240662 0.553132 -0.509358 0.596905   32.5037   6.5780  -5.8699   7.2862   103.5873   20.9638  -18.7069   23.2206
   gb9-5-4  0.5107 -2.6611  107 9012092 104  3.109357 0.509269 -0.468860 0.549678   36.6952  22.3877 -36.6953   8.0801   115.9635   70.7493 -115.9640   25.5345
   gb9-5-5  0.5912 -2.8058  106 9035860 102  3.151448 0.493854 -0.459925 0.527783   36.0657  21.8311 -36.0658   7.5963   116.1566   70.3112 -116.1570   24.4654
   gb9-5-6  0.6727 -2.9510  109 9447520 102  3.351770 0.546515 -0.501413 0.591616   36.2398  21.8350 -36.2399   7.4301   118.8988   71.6381 -118.8990   24.3772
   gb9-5-7  0.7550 -3.0966  109 9534277  94  3.684689 0.636937 -0.584088 0.689786   36.4077   6.8789  -6.1816   7.5761   120.8106   22.8261  -20.5124   25.1397
   gb9-6-0  1.0931 -3.6832  110 9523960  71  3.523387 0.751686 -0.669051 0.834321   27.5255   5.9059  -5.2814   6.5304    88.0864   18.9000  -16.9015   20.8986
   gb9-6-1  1.0097 -3.5402  107 9417800  76  3.894374 0.753887 -0.685187 0.822588   31.5868   6.3147  -5.7617   6.8676   102.8774   20.5668  -18.7658   22.3678
   gb9-6-2  0.9262 -3.3961  108 9456249  79  4.040380 0.753070 -0.682006 0.824135   34.5994   6.7341  -6.0933   7.3749   114.1086   22.2091  -20.0958   24.3224
   gb9-6-3  0.8429 -3.2511  108 9482181  84  3.974053 0.707304 -0.652136 0.762472   36.0649   6.7846  -6.1821   7.3872   119.8773   22.5517  -20.5488   24.5546
   gb9-6-4  0.9495 -3.7623  109 8981715  64  3.354356 0.743366 -0.656252 0.830480   25.9081   5.7873  -5.2045   6.3700    80.0354   17.8780  -16.0777   19.6784
   gb9-6-5  0.8660 -3.6202  108 8998906  69  3.614875 0.689209 -0.625197 0.753221   29.4001   6.1573  -5.5279   6.7866    92.6058   19.3945  -17.4121   21.3769
   gb9-6-6  0.7826 -3.4767  110 9193796  70  3.674262 0.666233 -0.607911 0.724554   31.5904   6.3723  -5.7679   6.9767   100.8542   20.3439  -18.4143   22.2734
   gb9-6-7  0.6994 -3.3323  108 8952264  77  3.569527 0.630903 -0.570636 0.691170   32.8089   6.6494  -5.9948   7.3040   105.1041   21.3015  -19.2046   23.3984
   gb9-7-0  1.3976 -3.5135  109 10223418  76  3.418095 0.679393 -0.613229 0.745557   27.6439   6.0411  -5.3645   6.7176    94.1166   20.5675  -18.2641   22.8708
   gb9-7-1  1.3148 -3.3694  108 10336285  80  3.870182 0.755159 -0.684610 0.825708   31.6389   6.2909  -5.7870   6.7949   109.0925   21.6914  -19.9538   23.4290
   gb9-7-2  1.2316 -3.2242  110 10516944  88  4.158376 0.817520 -0.737812 0.897228   35.3862   6.7540  -6.1154   7.3925   123.0910   23.4937  -21.2725   25.7150
   gb9-7-3  1.1484 -3.0784  109 10480006  93  4.211053 0.825713 -0.753981 0.897445   38.5352   6.9332  -6.4315   7.4350   134.9392   24.2782  -22.5211   26.0352
   gb9-7-4  1.2521 -3.5949  109 9901045  77  3.565465 0.714087 -0.640836 0.787338   28.2088   5.9584  -5.3204   6.5965    93.2958   19.7064  -17.5962   21.8167
   gb9-7-5  1.1690 -3.4513  109 10103429  79  3.993073 0.768098 -0.691305 0.844891   32.3170   6.3679  -5.7499   6.9859   108.5133   21.3819  -19.3068   23.4571
   gb9-7-6  1.0858 -3.3065  111 10280614  88  4.210996 0.803352 -0.723859 0.882845   35.9340   6.7378  -6.1138   7.3618   122.0315   22.8816  -20.7625   25.0006
   gb9-7-7  1.0025 -3.1609  108 10008126  92  4.218600 0.796412 -0.721981 0.870843   38.3821   6.9870  -6.4683   7.5058   131.4061   23.9211  -22.1451   25.6970
   gb9-8-0  1.7029 -3.3397  108 10536137  74  3.029358 0.734269 -0.644836 0.823702   24.7333   5.4102  -4.9074   5.9131    89.5675   19.5923  -17.7715   21.4132
   gb9-8-1  1.6206 -3.1951  107 10556047  84  3.285394 0.678206 -0.613291 0.743120   27.2680   5.8082  -5.2104   6.4060    99.4025   21.1731  -18.9938   23.3524
   gb9-8-2  1.5377 -3.0497  110 10736265  90  3.491843 0.703724 -0.632125 0.775324   30.5245  18.5930 -30.5244   6.6616   111.4352   67.8772 -111.4350   24.3195
   gb9-8-3  1.4544 -2.9036  109 10547914 104  3.752363 0.747494 -0.669389 0.825599   34.9945  21.1266 -34.9946   7.2585   127.4128   76.9204 -127.4130   26.4278
   gb9-8-4  1.5573 -3.4226  107 10198572  76  3.248331 0.680571 -0.606080 0.755062   26.4351   5.8828  -5.2903   6.4754    92.9325   20.6811  -18.5980   22.7641
   gb9-8-5  1.4746 -3.2783  107 10440503  80  3.570345 0.711085 -0.647627 0.774542   29.6432   6.0701  -5.4820   6.6582   105.2979   21.5620  -19.4731   23.6510
   gb9-8-6  1.3915 -3.1329  111 10853361  90  3.853234 0.769158 -0.697052 0.841265   33.3593   6.5429  -5.9579   7.1278   119.2357   23.3860  -21.2953   25.4768
   gb9-8-7  1.3081 -2.9870  111 10667037  99  4.043000 0.804768 -0.727775 0.881760   37.4607  22.4656 -37.4607   7.4706   133.8912   80.2961 -133.8910   26.7011
   gb9-9-0  2.0064 -3.1661  108 10503098  68  2.733757 0.872960 -0.728739 1.017181   21.9978   5.2760  -4.6640   5.8880    82.2492   19.7269  -17.4387   22.0150
   gb9-9-1  1.9253 -3.0214  108 10508244  78  2.781255 0.672314 -0.589816 0.754812   22.6838  14.3363 -22.6838   5.9888    84.7655   53.5723  -84.7655   22.3791
   gb9-9-2  1.8433 -2.8759  107 10330490  83  2.911409 0.605597 -0.544573 0.666621   24.8144  15.9215 -24.8144   7.0286    92.1574   59.1303  -92.1574   26.1032
   gb9-9-3  1.7607 -2.7300  108 10203301  91  3.172909 0.650340 -0.587042 0.713638   28.8423  18.1091 -28.8422   7.3761   105.6373   66.3263 -105.6370   27.0156
   gb9-9-4  1.8620 -3.2492  108 10600422  69  2.811527 0.820974 -0.706551 0.935397   23.0283   5.4732  -4.8648   6.0816    85.4004   20.2973  -18.0411   22.5535
   gb9-9-5  1.7803 -3.1045  108 10701856  80  2.968820 0.681599 -0.597497 0.765702   24.5539   5.4633  -4.8943   6.0324    91.4050   20.3379  -18.2195   22.4563
   gb9-9-6  1.6980 -2.9589  109 10626196  89  3.142817 0.626467 -0.561409 0.691524   27.2889  17.2230 -27.2888   7.1572   101.2864   63.9254 -101.2860   26.5649
   gb9-9-7  1.6152 -2.8128  109 10463619 103  3.409670 0.678201 -0.616252 0.740149   31.7040  19.5619 -31.7040   7.4198   116.7472   72.0348 -116.7470   27.3227
  gb9-10-0  2.3064 -2.9913  107 10178275  56  2.497138 0.758407 -0.641076 0.875737   20.5572   5.3563  -4.7019   6.0107    74.7911   19.4874  -17.1066   21.8683
  gb9-10-1  2.2265 -2.8472  106 10032511  69  2.720810 0.804611 -0.684113 0.925109   21.6324   5.9331  -5.1579   6.7083    77.6928   21.3089  -18.5247   24.0930
  gb9-10-2  2.1455 -2.7025  108 10106368  77  3.018758 0.958960 -0.804344 1.113576   23.4882  15.3065 -23.4882   7.1248    82.5589   53.8009  -82.5589   25.0428
  gb9-10-3  2.0636 -2.5576  106 9478732  78  3.351576 1.063552 -0.901733 1.225370   27.2770  17.4047 -27.2770   7.5323    92.7987   59.2122  -92.7987   25.6256
  gb9-10-4  2.1652 -3.0743  108 10340628  58  2.593380 0.823570 -0.683187 0.963953   20.8702   5.2692  -4.6588   5.8797    77.4264   19.5484  -17.2836   21.8132
  gb9-10-5  2.0846 -2.9298  108 10318988  72  2.684738 0.707750 -0.612729 0.802771   21.5536   5.8129  -5.0491   6.5767    79.4794   21.4351  -18.6186   24.2516
  gb9-10-6  2.0030 -2.7847  108 10319756  84  2.888698 0.716975 -0.640279 0.793671   23.5992  15.2564 -23.5992   6.9136    85.9788   55.5836  -85.9788   25.1884
  gb9-10-7  1.9207 -2.6393  109 9957259  85  3.173103 0.781784 -0.687408 0.876160   27.2983  17.3814 -27.2983   7.4644    97.0846   61.8157  -97.0846   26.5468
  gb10-1-2  3.2678 -1.4719   41 1447105  18  10.873174 5.037346 -3.879365 6.195326   47.8320  20.7831 -16.5448  25.0215    49.2027   21.3787  -17.0189   25.7385
  gb10-1-3  3.3511 -1.6168   50 1870181  18  9.724612 4.450239 -3.469675 5.430802   45.4577  18.0370 -14.6579  21.4162    47.9365   19.0206  -15.4572   22.5841
  gb10-1-6  3.4110 -1.3912   35 1070395  13  11.862464 5.748453 -4.354747 7.142160   49.3875  26.9389 -20.2782  33.5997    42.6578   23.2682  -17.5150   29.0213
  gb10-1-7  3.4942 -1.5354   43 1357606  14  10.681799 5.166399 -3.973107 6.359692   47.0270  22.7979 -17.5010  28.0947    41.2060   19.9760  -15.3348   24.6171
  gb10-2-1  2.8807 -1.4984   52 2147463  25  7.654563 3.252839 -2.607450 3.898229   42.2111  16.6872 -13.6174  19.7570    56.7117   22.4197  -18.2953   26.5441
  gb10-2-2  2.9641 -1.6434   60 2534271  30  7.599061 3.026239 -2.405210 3.647269   42.3927  14.6815 -12.3187  17.0443    60.2507   20.8661  -17.5080   24.2242
  gb10-2-3  3.0477 -1.7890   68 3109533  33  6.887327 2.639049 -2.163934 3.114164   40.7217  12.5879 -10.6754  14.5003    61.0942   18.8854  -16.0162   21.7546
  gb10-2-7  3.1930 -1.7061   58 2385521  24  8.207839 3.584471 -2.836687 4.332254   42.9325  14.3783 -12.0492  16.7074    54.7445   18.3342  -15.3643   21.3041
  gb10-3-1  2.5746 -1.6727   67 3458245  39  5.129460 1.481238 -1.285265 1.677210   42.9508  15.1729 -12.4184  17.9274    72.6517   25.6652  -21.0059   30.3245
  gb10-3-2  2.6577 -1.8181   78 4202080  42  5.070335 1.466944 -1.269796 1.664092   40.1658  13.1599 -11.1670  15.1529    73.8834   24.2072  -20.5413   27.8731
  gb10-3-3  2.7411 -1.9640   87 4920680  46  4.809377 1.385782 -1.186937 1.584627   37.6916  11.4118  -9.7303  13.0934    74.9615   22.6960  -19.3517   26.0402
  gb10-3-4  2.6375 -1.4451   53 2426434  28  6.004047 2.165170 -1.791764 2.538577   43.6803  21.5320 -16.3975  26.6665    61.7885   30.4584  -23.1953   37.7215
  gb10-3-5  2.7203 -1.5894   62 2957034  33  6.076291 2.133337 -1.793804 2.472870   42.2654  17.4207 -14.0042  20.8373    64.7862   26.7032  -21.4662   31.9403
  gb10-3-6  2.8037 -1.7346   71 3528308  37  5.966854 1.968897 -1.653288 2.284505   40.6301  14.7840 -12.1679  17.4001    66.9969   24.3781  -20.0642   28.6919
  gb10-3-7  2.8873 -1.8804   80 4123858  43  5.586752 1.761585 -1.494253 2.028917   39.1267  12.9175 -10.8425  14.9925    68.7798   22.7073  -19.0597   26.3550
  gb10-4-0  2.1890 -1.7024   72 4321430  49  3.796970 0.908696 -0.799362 1.018030   49.6381  14.5039 -12.3992  16.6087    93.7956   27.4064  -23.4293   31.3835
  gb10-4-1  2.2703 -1.8471   80 5158300  52  4.120149 1.187640 -1.029262 1.346019   46.0838  12.4533 -10.8447  14.0619    95.9401   25.9260  -22.5771   29.2748
  gb10-4-2  2.3524 -1.9926   89 6040928  55  4.331827 1.471642 -1.229803 1.713482   41.1403  10.6778  -9.4185  11.9372    93.6534   24.3075  -21.4406   27.1744
  gb10-4-3  2.4351 -2.1384   94 6526079  57  4.327702 1.705403 -1.383447 2.027358   36.4128   9.4719  -8.3357  10.6080    89.8340   23.3680  -20.5650   26.1711
  gb10-4-5  2.4151 -1.7639   74 4385297  47  4.455068 1.220335 -1.069923 1.370747   44.8048  13.5238 -11.4310  15.6166    84.5703   25.5265  -21.5763   29.4767
  gb10-4-6  2.4976 -1.9094   83 5119531  50  4.553871 1.395205 -1.174870 1.615540   40.7745  11.5462 -10.1362  12.9561    84.0714   23.8066  -20.8994   26.7138
  gb10-4-7  2.5806 -2.0554   91 5712699  51  4.458274 1.498301 -1.245106 1.751496   36.9623  10.2392  -8.8644  11.6139    82.6602   22.8983  -19.8239   25.9727
  gb10-5-0  1.8907 -1.8770   86 5844740  68  3.734101 0.764506 -0.685060 0.843952   51.5335  11.9730 -10.6616  13.2845   120.1393   27.9126  -24.8551   30.9700
  gb10-5-1  1.9707 -2.0212   91 6529570  65  3.861686 0.978584 -0.868847 1.088320   46.4400  10.5473  -9.3194  11.7751   119.0700   27.0427  -23.8946   30.1909
  gb10-5-2  2.0518 -2.1660   99 7440898  66  3.948420 1.236221 -1.048771 1.423671   40.2935   9.3905  -8.3047  10.4762   112.0189   26.1062  -23.0877   29.1247
  gb10-5-3  2.1338 -2.3110  102 8157161  70  3.901842 1.429965 -1.173308 1.686621   34.2806   8.3779  -7.5291   9.2267   102.2565   24.9908  -22.4589   27.5227
  gb10-5-4  2.0321 -1.7941   82 5369299  60  3.738994 0.826669 -0.738089 0.915249   50.9292  12.7816 -11.0992  14.4640   107.7727   27.0474  -23.4872   30.6076
  gb10-5-5  2.1127 -1.9386   86 5922918  56  3.961120 1.115669 -0.973675 1.257663   46.6319  11.7148 -10.3220  13.1077   108.4320   27.2402  -24.0015   30.4789
  gb10-5-6  2.1944 -2.0837   94 6789689  59  4.148140 1.437147 -1.188704 1.685589   41.0770  10.1876  -8.9891  11.3862   104.0034   25.7942  -22.7596   28.8288
  gb10-5-7  2.2768 -2.2292  101 7596055  66  4.155460 1.693067 -1.379829 2.006305   35.5351   8.8867  -7.8461   9.9272    97.0816   24.2783  -21.4355   27.1211
  gb10-6-0  2.6153 -2.8150  107 9390979  51  2.473463 0.731167 -0.633412 0.828923   21.6483   5.7258  -5.0333   6.4182    72.1842   19.0920  -16.7830   21.4009
  gb10-6-1  2.5318 -2.6723  105 9001188  58  2.938968 1.078912 -0.894670 1.263154   23.7267   6.6668  -5.8442   7.4894    76.7437   21.5636  -18.9030   24.2242
  gb10-6-2  2.4482 -2.5283  106 8878644  57  3.375751 1.434415 -1.137801 1.731029   26.0280   7.2191  -6.3090   8.1291    80.7959   22.4094  -19.5843   25.2344
  gb10-6-3  2.3647 -2.3835  104 8336829  63  3.857096 1.666608 -1.339734 1.993481   29.8963   7.8129  -6.8897   8.7360    87.8895   22.9683  -20.2545   25.6821
  gb10-6-4  2.4719 -2.8946  107 9819734  54  2.451902 0.726918 -0.617197 0.836639   20.8755   5.5845  -4.8722   6.2968    72.9308   19.5100  -17.0215   21.9986
  gb10-6-5  2.3883 -2.7525  106 9623121  61  2.830049 0.988956 -0.819656 1.158257   22.2933   6.2340  -5.3847   7.0833    76.2313   21.3170  -18.4129   24.2211
  gb10-6-6  2.3048 -2.6091  108 9627711  59  3.236929 1.268880 -1.032614 1.505147   24.2573   6.6517  -5.8245   7.4789    80.3323   22.0282  -19.2888   24.7677
  gb10-6-7  2.2215 -2.4649  105 9005792  70  3.662711 1.462678 -1.182320 1.743036   28.5241   7.4435  -6.6206   8.2665    90.5190   23.6215  -21.0101   26.2329
  gb10-7-0  2.9193 -2.6450  106 8164363  48  2.645737 0.720295 -0.610114 0.830476   24.2681   6.3814  -5.6462   7.1165    70.3123   18.4888  -16.3588   20.6188
  gb10-7-1  2.8364 -2.5010  104 7597756  51  3.088927 0.908811 -0.772127 1.045495   26.9926   7.8942  -6.7469   9.0415    74.3429   21.7421  -18.5822   24.9021
  gb10-7-2  2.7531 -2.3560  104 7242955  52  3.596162 1.179202 -0.999722 1.358683   29.7106   8.3505  -7.2008   9.5002    77.1879   21.6945  -18.7077   24.6814
  gb10-7-3  2.6697 -2.2102   97 6474477  47  4.041697 1.427286 -1.174790 1.679782   32.6201   9.0919  -7.7815  10.4024    79.2581   22.0910  -18.9069   25.2750
  gb10-7-4  2.7740 -2.7266  106 8705626  51  2.530830 0.719395 -0.612529 0.826261   23.0805   6.1574  -5.3075   7.0074    72.0584   19.2239  -16.5702   21.8775
  gb10-7-5  2.6909 -2.5831  107 8485004  52  3.003989 1.026253 -0.832177 1.220329   25.3169   7.1762  -6.2287   8.1236    75.9048   21.5155  -18.6747   24.3562
  gb10-7-6  2.6074 -2.4384  107 8076854  56  3.543320 1.399398 -1.125964 1.672833   28.1558   7.7852  -6.8175   8.7528    80.0821   22.1429  -19.3908   24.8951
  gb10-7-7  2.5240 -2.2930  101 7335953  56  4.002381 1.639365 -1.285141 1.993588   31.6126   8.4082  -7.3178   9.4986    84.4247   22.4549  -19.5429   25.3669
  gb10-8-0  3.2248 -2.4714  101 6726195  45  3.204917 0.949671 -0.813779 1.085563   26.9616   7.5486  -6.5236   8.5736    62.7504   17.5685  -15.1829   19.9541
  gb10-8-1  3.1423 -2.3269   99 6136629  46  3.610591 0.883367 -0.783210 0.983525   29.8776   8.1963  -7.0787   9.3138    64.3461   17.6519  -15.2451   20.0588
  gb10-8-2  3.0593 -2.1816   93 5519991  44  4.194759 1.092960 -0.951065 1.234854   32.9297   9.1388  -7.9045  10.3731    66.2834   18.3953  -15.9109   20.8797
  gb10-8-3  2.9758 -2.0356   87 4864316  45  4.926232 1.441622 -1.238394 1.644851   35.8654  10.0223  -8.7667  11.2778    67.6376   18.9007  -16.5329   21.2685
  gb10-8-4  3.0792 -2.5545  103 7271672  48  2.948232 0.815720 -0.701497 0.929944   25.9342   6.9147  -6.0056   7.8237    67.6384   18.0339  -15.6630   20.4048
  gb10-8-5  2.9964 -2.4102  102 6699387  43  3.267011 0.816837 -0.717229 0.916445   28.1353   7.4307  -6.4536   8.4077    68.8349   18.1796  -15.7892   20.5700
  gb10-8-6  2.9131 -2.2650  101 6453250  48  3.752304 0.998097 -0.849147 1.147046   31.3305   9.2581  -7.8745  10.6417    72.1244   21.3126  -18.1274   24.4978
  gb10-8-7  2.8297 -2.1192   97 5844251  49  4.338993 1.207187 -1.041822 1.372552   34.4708   9.9953  -8.5650  11.4255    74.1032   21.4872  -18.4125   24.5619
  gb10-9-0  3.5275 -2.2963   90 5018693  37  3.670563 1.107478 -0.945573 1.269383   28.3676   9.1724  -7.5931  10.7518    49.2175   15.9141  -13.1739   18.6542
  gb10-9-1  3.4462 -2.1518   84 4463062  38  4.466402 1.388776 -1.173988 1.603564   31.7816  10.4148  -8.7579  12.0716    49.3439   16.1699  -13.5975   18.7423
  gb10-9-2  3.3641 -2.0064   77 3858285  33  5.604852 2.076041 -1.705884 2.446198   35.7929  11.8496 -10.0031  13.6961    51.0490   16.9003  -14.2668   19.5338
  gb10-9-3  3.2813 -1.8607   67 3113790  29  6.879061 2.827783 -2.259703 3.395862   40.0038  12.8656 -10.9566  14.7746    53.6731   17.2618  -14.7005   19.8230
  gb10-9-4  3.3834 -2.3798   95 5705037  40  3.438827 1.067093 -0.898797 1.235389   27.9035   8.2442  -7.0247   9.4638    55.8916   16.5134  -14.0707   18.9562
  gb10-9-5  3.3016 -2.2352   90 5091612  43  4.098645 1.149807 -0.986491 1.313123   31.3412   9.4133  -8.1230  10.7036    57.1313   17.1594  -14.8073   19.5115
  gb10-9-6  3.2190 -2.0897   84 4461196  37  4.923518 1.540269 -1.311635 1.768903   34.6003  10.3434  -8.7826  11.9042    58.4317   17.4675  -14.8317   20.1033
  gb10-9-7  3.1360 -1.9438   76 3785183  36  5.849491 2.082156 -1.726989 2.437323   37.9434  11.1523  -9.6523  12.6522    60.3428   17.7358  -15.3504   20.1213
 gb10-10-0  3.8275 -2.1224   75 3496138  29  3.479601 1.035050 -0.889963 1.180136   27.0610  12.0534  -9.5272  14.5797    34.5534   15.3907  -12.1650   18.6164
 gb10-10-1  3.7475 -1.9784   67 2917650  25  4.753691 1.686577 -1.396100 1.977054   30.6265  14.5381 -11.3666  17.7096    33.7903   16.0399  -12.5408   19.5390
 gb10-10-2  3.6663 -1.8337   60 2412949  21  6.452465 2.774111 -2.191194 3.357029   35.8924  17.2992 -13.3921  21.2063    35.2634   16.9961  -13.1575   20.8347
 gb10-10-3  3.5843 -1.6888   52 1828681  17  8.730783 4.003615 -3.124002 4.883228   42.2344  19.3923 -15.4903  23.2944    38.3712   17.6185  -14.0734   21.1636
 gb10-10-4  3.6864 -2.2055   82 4175305  31  3.676828 1.108981 -0.951785 1.266177   28.0016  10.4935  -8.5580  12.4290    41.2796   15.4694  -12.6161   18.3226
 gb10-10-5  3.6057 -2.0611   74 3608741  29  4.755745 1.630298 -1.354500 1.906096   31.4591  12.3617 -10.1161  14.6074    40.6975   15.9919  -13.0868   18.8971
 gb10-10-6  3.5241 -1.9161   68 3093601  26  6.328951 2.546932 -2.041160 3.052704   36.3626  14.1923 -11.6023  16.7824    42.5477   16.6064  -13.5758   19.6370
 gb10-10-7  3.4416 -1.7707   60 2468404  22  8.058921 3.530887 -2.773832 4.287942   41.4509  15.5727 -12.7232  18.4222    45.3874   17.0516  -13.9314   20.1717
  gb11-1-0 -0.8376 -4.8880  107 6091532   7  0.341389 0.194509 -0.141981 0.247037    3.8333   2.3900  -1.8470   2.9330     7.9311    4.9451   -3.8216    6.0685
  gb11-1-1 -0.7565 -5.0323  107 5982414   7  0.351630 0.178085 -0.135480 0.220690    3.8865   2.5419  -1.8881   3.1956     7.9063    5.1710   -3.8410    6.5009
  gb11-1-2 -0.6752 -5.1778  108 5932156   8  0.352954 0.166195 -0.127211 0.205180    4.2230   3.4448  -2.3386   4.5509     8.4049    6.8559   -4.6545    9.0574
  gb11-1-3 -0.5941 -5.3241   99 5379985   8  0.370955 0.181419 -0.139492 0.223346    4.6150   3.7657  -2.5713   4.9601     8.9648    7.3149   -4.9947    9.6351
  gb11-1-5 -0.6114 -4.9548  106 6068082   9  0.365642 0.174757 -0.135471 0.214044    3.8425   2.4440  -1.8336   3.0545     8.1085    5.1575   -3.8692    6.4457
  gb11-1-6 -0.5301 -5.0996  108 6053031   8  0.408647 0.204983 -0.156037 0.253930    4.2606   3.3057  -1.9807   4.6307     8.8066    6.8328   -4.0940    9.5717
  gb11-1-7 -0.4491 -5.2452   99 5494811   8  0.489729 0.283712 -0.206131 0.361294    4.9193   3.6650  -2.3750   4.9550     9.9379    7.4041   -4.7979   10.0102
  gb11-2-0 -1.1447 -5.0528  107 5850879   9  0.381249 0.181025 -0.139804 0.222245    4.2287   2.6612  -1.9419   3.3804     8.2888    5.2162   -3.8064    6.6260
  gb11-2-2 -0.9829 -5.3448  106 5562168  10  0.301081 0.126095 -0.100605 0.151585    3.8043   3.0886  -1.9731   4.2040     7.0938    5.7591   -3.6792    7.8391
  gb11-2-3 -0.9018 -5.4919   99 5118165  10  0.272066 0.101112 -0.082903 0.119322    4.0350   3.2661  -2.0975   4.4347     7.3023    5.9107   -3.7958    8.0256
  gb11-2-4 -0.9976 -4.9738  106 5930306   8  0.366058 0.195730 -0.145119 0.246341    4.0554   2.5301  -1.9414   3.1189     8.1305    5.0726   -3.8922    6.2531
  gb11-2-5 -0.9167 -5.1188  107 5880272   7  0.324519 0.172100 -0.132098 0.212103    3.8050   2.4317  -1.8377   3.0257     7.4742    4.7766   -3.6098    5.9433
  gb11-3-0 -1.4552 -5.2207  100 5141518  12  0.498882 0.184236 -0.150017 0.218456    5.0685   2.8089  -2.1188   3.4991     9.5817    5.3102   -4.0054    6.6150
  gb11-3-1 -1.3751 -5.3667  100 5105765  11  0.450027 0.164043 -0.135685 0.192401    4.3242   2.7094  -1.9503   3.4684     8.0637    5.0523   -3.6369    6.4677
  gb11-3-2 -1.2944 -5.5136  101 5075774  12  0.420857 0.157300 -0.130201 0.184399    3.9709   3.0958  -2.0760   4.1155     7.2460    5.6491   -3.7883    7.5099
  gb11-3-3 -1.2133 -5.6611   94 4639615  12  0.417511 0.181659 -0.145214 0.218105    4.0034   3.1808  -2.0796   4.2819     7.0997    5.6407   -3.6879    7.5935
  gb11-3-4 -1.3077 -5.1403  106 5603026  12  0.437283 0.174229 -0.140499 0.207958    4.6326   2.6758  -1.9460   3.4055     8.8980    5.1394   -3.7377    6.5411
  gb11-3-5 -1.2273 -5.2861  106 5514949  11  0.387544 0.151824 -0.123129 0.180520    4.0089   2.5373  -1.8709   3.2038     7.5478    4.7772   -3.5224    6.0320
  gb11-3-6 -1.1463 -5.4329  107 5469873  11  0.339742 0.128937 -0.103981 0.153892    3.7613   2.9972  -1.9717   4.0226     6.9020    5.4998   -3.6181    7.3815
  gb11-3-7 -1.0651 -5.5802   99 4975587  10  0.327511 0.132393 -0.106380 0.158405    3.8110   3.1984  -1.9878   4.4089     6.7804    5.6905   -3.5367    7.8443
  gb11-4-0 -1.7632 -5.3885   83 4224777  12  0.753428 0.313043 -0.251658 0.374429    6.5830   3.4747  -2.5969   4.3524    12.1267    6.4007   -4.7838    8.0177
  gb11-4-1 -1.6843 -5.5347   82 4056175  10  0.662538 0.270642 -0.219182 0.322102    5.3378   3.0138  -2.1317   3.8958     9.8238    5.5466   -3.9232    7.1700
  gb11-4-2 -1.6046 -5.6816   82 3978166  10  0.613942 0.250384 -0.200887 0.299880    4.6497   2.8714  -1.9999   3.7429     8.4976    5.2476   -3.6550    6.8403
  gb11-4-3 -1.5242 -5.8289   75 3646439   9  0.616286 0.282805 -0.220945 0.344665    4.4547   2.7909  -2.1452   3.4367     8.0345    5.0338   -3.8691    6.1985
  gb11-4-4 -1.6168 -5.3078   92 4714132  13  0.619813 0.228888 -0.189409 0.268367    5.8578   3.1433  -2.3740   3.9125    10.9237    5.8616   -4.4270    7.2961
  gb11-4-5 -1.5374 -5.4541   92 4631344  10  0.547231 0.207703 -0.169401 0.246006    4.7478   2.7504  -1.8721   3.6288     8.7877    5.0908   -3.4650    6.7165
  gb11-4-6 -1.4572 -5.6011   92 4559955  11  0.520258 0.201872 -0.165767 0.237976    4.1854   2.6206  -1.9184   3.3228     7.6362    4.7812   -3.5001    6.0623
  gb11-4-7 -1.3766 -5.7486   85 4166516  11  0.530954 0.239805 -0.188972 0.290638    4.2581   3.3267  -2.2483   4.4050     7.6046    5.9412   -4.0153    7.8670
  gb11-5-0 -2.0662 -5.5574   62 3184900  12  1.102894 0.574240 -0.431783 0.716698    8.1268   4.5877  -3.2934   5.8820    14.7328    8.3169   -5.9706   10.6633
  gb11-5-1 -1.9886 -5.7031   61 3051015   8  0.912006 0.458324 -0.349388 0.567260    6.2741   3.8723  -3.0254   4.7192    11.5028    7.0994   -5.5466    8.6521
  gb11-5-2 -1.9098 -5.8493   61 2982197   8  0.781080 0.349841 -0.276936 0.422745    5.3034   3.5525  -2.4315   4.6735     9.7848    6.5544   -4.4862    8.6226
  gb11-5-3 -1.8301 -5.9958   56 2700136   8  0.722286 0.316552 -0.247130 0.385974    4.8889   3.5511  -2.2993   4.8029     8.9947    6.5333   -4.2303    8.8364
  gb11-5-4 -1.9228 -5.4771   72 3666049  12  0.934998 0.438349 -0.338787 0.537910    7.4373   3.9870  -3.0478   4.9263    13.5661    7.2725   -5.5593    8.9857
  gb11-5-5 -1.8444 -5.6231   71 3515062  10  0.802275 0.362745 -0.282068 0.443422    5.9507   3.4918  -2.3564   4.6271    10.9237    6.4099   -4.3257    8.4941
  gb11-5-6 -1.7651 -5.7697   71 3436963   8  0.698000 0.299326 -0.242314 0.356337    4.9462   3.0881  -2.3406   3.8357     9.0856    5.6725   -4.2993    7.0457
  gb11-5-7 -1.6850 -5.9166   66 3146778   9  0.688173 0.305580 -0.241885 0.369276    4.8170   2.9550  -2.4037   3.5064     8.7753    5.3833   -4.3788    6.3878
  gb11-6-0 -1.3555 -6.5096   38 1789241   4  0.983220 0.537186 -0.383082 0.691289    7.2490   5.0400  -3.1318   6.9483    12.1515    8.4485   -5.2497   11.6473
  gb11-6-1 -1.4368 -6.3653   44 2079484   4  0.885837 0.483580 -0.346515 0.620645    6.3779   3.9336  -3.1644   4.7028    10.9038    6.7250   -5.4100    8.0400
  gb11-6-2 -1.5181 -6.2198   55 2603887   6  0.796989 0.428130 -0.318030 0.538231    5.6322   3.3255  -2.8978   3.7533     9.8531    5.8178   -5.0694    6.5662
  gb11-6-3 -1.5992 -6.0734   61 2885690   8  0.731297 0.363363 -0.273925 0.452801    5.0680   3.0639  -2.5690   3.5587     9.0614    5.4781   -4.5933    6.3629
  gb11-6-4 -1.5011 -6.5864   33 1535824   4  1.019494 0.590551 -0.444183 0.736920    7.5670   6.1940  -2.5070   9.8810    12.8725   10.5368   -4.2647   16.8089
  gb11-6-5 -1.5825 -6.4428   38 1802200   4  0.900120 0.504792 -0.378469 0.631116    6.5293   4.8442  -2.5720   7.1163    11.3474    8.4187   -4.4700   12.3675
  gb11-6-6 -1.6637 -6.2979   47 2258054   6  0.804535 0.419802 -0.306688 0.532916    5.7204   4.1031  -2.3466   5.8596    10.1777    7.3003   -4.1751   10.4255
  gb11-6-7 -1.7447 -6.1521   51 2447426   7  0.744768 0.364062 -0.275607 0.452516    5.1008   3.7101  -2.0485   5.3716     9.2550    6.7315   -3.7168    9.7462
  gb11-7-0 -1.0468 -6.3452   48 2306769   5  0.818403 0.428780 -0.324643 0.532917    8.0498   8.1534  -4.7748  11.5321    13.1275   13.2964   -7.7866   18.8063
  gb11-7-1 -1.1275 -6.1997   56 2701079   5  0.741982 0.392534 -0.296780 0.488288    6.7873   6.3851  -4.2226   8.5477    11.2247   10.5596   -6.9832   14.1360
  gb11-7-2 -1.2086 -6.0532   69 3384674   8  0.669990 0.359047 -0.270933 0.447162    5.7327   4.7572  -3.0222   6.4922     9.6997    8.0492   -5.1135   10.9849
  gb11-7-3 -1.2897 -5.9059   77 3795924   8  0.578011 0.303612 -0.223452 0.383772    4.7076   4.1338  -2.3834   5.8843     8.1839    7.1863   -4.1433   10.2294
  gb11-7-4 -1.1944 -6.4241   44 2099930   5  0.916434 0.481922 -0.356602 0.607241    7.6815   6.9865  -4.6281   9.3449    12.6715   11.5250   -7.6345   15.4155
  gb11-7-5 -1.2753 -6.2791   52 2507951   5  0.830987 0.441554 -0.333325 0.549782    6.6347   6.7376  -3.9285   9.5467    11.1474   11.3201   -6.6004   16.0399
  gb11-7-6 -1.3564 -6.1329   63 3045249   8  0.755510 0.406951 -0.301639 0.512263    5.8001   4.9771  -2.9776   6.9767     9.9674    8.5531   -5.1169   11.9893
  gb11-7-7 -1.4374 -5.9860   68 3317215   8  0.678622 0.347763 -0.257506 0.438020    4.7680   2.8760  -2.3762   3.3759     8.4031    5.0687   -4.1878    5.9495
  gb11-8-0 -0.7369 -6.1758   56 2644250   5  0.501191 0.308868 -0.227308 0.390428    9.7946   8.4837  -5.0682  11.8991    15.9853   13.8458   -8.2717   19.4200
  gb11-8-1 -0.8173 -6.0299   66 3168179   6  0.439966 0.243289 -0.177271 0.309307    7.7390   6.2491  -3.8210   8.6772    12.7444   10.2909   -6.2924   14.2894
  gb11-8-2 -0.8981 -5.8831   82 4041664   7  0.378803 0.190319 -0.143234 0.237404    5.8613   4.8341  -3.4408   6.2274     9.8426    8.1176   -5.7779   10.4573
  gb11-8-3 -0.9793 -5.7358   91 4536445   9  0.343661 0.156028 -0.121776 0.190280    4.5546   3.7877  -2.4410   5.1345     7.8468    6.5256   -4.2054    8.8459
  gb11-8-4 -0.8846 -6.2564   52 2460091   5  0.666580 0.373026 -0.272476 0.473575    8.8800   7.9233  -5.6974  10.1491    14.3841   12.8344   -9.2289   16.4399
  gb11-8-5 -0.9652 -6.1107   61 2939998   5  0.593271 0.325796 -0.241592 0.410000    7.1439   6.2427  -4.6364   7.8490    11.7097   10.2326   -7.5996   12.8655
  gb11-8-6 -1.0463 -5.9640   77 3797663   7  0.520213 0.267853 -0.199493 0.336214    5.6252   4.8921  -3.1130   6.6713     9.4223    8.1943   -5.2142   11.1744
  gb11-8-7 -1.1276 -5.8167   86 4231508   9  0.455859 0.230690 -0.176368 0.285013    4.5559   3.7977  -2.4327   5.1628     7.8333    6.5297   -4.1827    8.8766
  gb11-9-0 -0.4288 -6.0076   55 2704875   6  0.326050 0.173182 -0.129981 0.216383   10.6250   7.9059  -5.6188  10.1930    18.2429   13.5742   -9.6473   17.5012
  gb11-9-1 -0.5079 -5.8616   65 3242885   7  0.318295 0.151070 -0.115929 0.186210    8.3899   6.0412  -4.2803   7.8020    14.5859   10.5026   -7.4414   13.5638
  gb11-9-2 -0.5878 -5.7148   80 4110553   9  0.310553 0.132028 -0.106281 0.157774    6.5248   4.6804  -3.1447   6.2161    11.5629    8.2944   -5.5730   11.0159
  gb11-9-3 -0.6683 -5.5676   89 4640145   9  0.299685 0.118335 -0.095823 0.140847    5.1563   4.0715  -2.8310   5.3120     9.3434    7.3776   -5.1298    9.6254
  gb11-9-4 -0.5751 -6.0884   55 2613257   5  0.328043 0.211718 -0.145000 0.278436   10.5687   8.1975  -5.7054  10.6897    17.6048   13.6550   -9.5037   17.8064
  gb11-9-5 -0.6547 -5.9424   65 3167671   6  0.295064 0.162294 -0.120477 0.204110    8.2571   6.2682  -4.2754   8.2610    13.9107   10.5600   -7.2028   13.9173
  gb11-9-6 -0.7350 -5.7955   79 3925385   7  0.261074 0.122903 -0.095364 0.150443    6.2180   4.7587  -2.9855   6.5319    10.6557    8.1549   -5.1162   11.1936
  gb11-9-7 -0.8157 -5.6480   91 4640245   8  0.252053 0.099298 -0.079412 0.119183    4.7620   4.0314  -2.5905   5.4722     8.3640    7.0808   -4.5501    9.6115
 gb11-10-0 -0.1262 -5.8380   56 2898059   7  0.617631 0.426815 -0.268798 0.584832    8.6243   6.6807  -4.1171   9.2444    15.8577   12.2841   -7.5702   16.9980
 gb11-10-1 -0.2041 -5.6927   65 3414946   7  0.640058 0.447962 -0.281932 0.613993    7.4869   5.4966  -3.7664   7.2268    14.0418   10.3089   -7.0638   13.5539
 gb11-10-2 -0.2831 -5.5467   79 4217407   8  0.630577 0.425952 -0.271882 0.580023    6.5097   4.6347  -3.2606   6.0089    12.4818    8.8866   -6.2519   11.5214
 gb11-10-3 -0.3630 -5.4004   89 4880629   8  0.574360 0.372508 -0.248608 0.496408    5.6621   4.0519  -2.8046   5.2992    11.1423    7.9736   -5.5191   10.4282
 gb11-10-4 -0.2693 -5.9187   56 2827415   6  0.416437 0.260376 -0.177474 0.343277    9.6684   7.3233  -4.8594   9.7872    17.1760   13.0098   -8.6327   17.3870
 gb11-10-5 -0.3478 -5.7730   65 3387207   6  0.418452 0.264847 -0.179927 0.349768    7.8432   5.8495  -4.0205   7.6785    14.2009   10.5912   -7.2795   13.9028
 gb11-10-6 -0.4274 -5.6266   79 4199823   7  0.413736 0.253833 -0.175262 0.332405    6.3512   4.8352  -3.1595   6.5110    11.7452    8.9418   -5.8427   12.0408
 gb11-10-7 -0.5076 -5.4798   90 4860026   8  0.399896 0.224455 -0.166572 0.282338    5.3540   4.0039  -2.5699   5.4379    10.1379    7.5815   -4.8661   10.2968
  gb12-1-0  0.6994 -4.0443  109 7989013  48  2.344317 0.623398 -0.540213 0.706583   18.0008   5.0779  -4.4290   5.7269    48.6041   13.7110  -11.9588   15.4632
  gb12-1-1  0.7808 -4.1884  108 7878949  43  2.083143 0.663744 -0.566770 0.760718   15.2559   4.5964  -3.9105   5.2823    40.1032   12.0824  -10.2794   13.8854
  gb12-1-2  0.8622 -4.3337  108 7824312  41  1.790542 0.625201 -0.515463 0.734938   12.9919   4.2907  -3.6422   4.9392    33.3918   11.0280   -9.3613   12.6947
  gb12-1-3  0.9435 -4.4798  102 7212259  29  1.444609 0.510782 -0.422485 0.599079   10.8901   4.0834  -3.3391   4.8278    27.4333   10.2865   -8.4114   12.1617
  gb12-1-5  0.9256 -4.1105  109 8292377  48  2.366836 0.764192 -0.640449 0.887935   16.9343   4.9117  -4.2401   5.5834    47.2527   13.7055  -11.8314   15.5797
  gb12-1-6  1.0070 -4.2552  110 8217329  42  1.938042 0.697264 -0.579839 0.814689   13.7332   4.3020  -3.6207   4.9833    37.2980   11.6838   -9.8335   13.5341
  gb12-1-7  1.0882 -4.4006  104 7554231  38  1.555505 0.576526 -0.477777 0.675275   11.7238   4.0422  -3.3480   4.7364    31.0150   10.6935   -8.8571   12.5299
  gb12-2-0  0.3924 -4.2084  108 7495722  29  1.405057 0.419165 -0.356048 0.482283   11.2689   4.0925  -3.4285   4.7564    26.9480    9.7866   -8.1988   11.3743
  gb12-2-1  0.4734 -4.3536  108 7487639  28  1.411656 0.502071 -0.415110 0.589031   10.4764   4.0182  -3.2800   4.7564    24.5189    9.4041   -7.6765   11.1318
  gb12-2-2  0.5549 -4.4998  108 7371773  24  1.341112 0.522138 -0.428589 0.615687    9.7201   3.9673  -3.2230   4.7116    22.4015    9.1433   -7.4280   10.8586
  gb12-2-3  0.6364 -4.6468  101 6789539  21  1.280171 0.492589 -0.401332 0.583845    9.4718   3.9300  -3.1710   4.6891    21.6995    9.0036   -7.2647   10.7425
  gb12-2-4  0.5391 -4.1289  108 7735903  36  1.825010 0.496105 -0.429772 0.562438   14.5579   4.7687  -3.9403   5.5970    36.8144   12.0592   -9.9645   14.1539
  gb12-2-5  0.6204 -4.2737  109 7777686  36  1.722884 0.556550 -0.457951 0.655149   12.9488   4.4897  -3.7770   5.2023    31.9381   11.0737   -9.3159   12.8315
  gb12-2-6  0.7019 -4.4195  109 7629567  36  1.570981 0.542935 -0.453366 0.632504   11.5838   4.2559  -3.5642   4.9477    27.9921   10.2843   -8.6128   11.9559
  gb12-2-7  0.7834 -4.5661  101 6919013  24  1.348350 0.476685 -0.400036 0.553335   10.1521   3.9780  -3.2431   4.7128    24.2095    9.4862   -7.7338   11.2387
  gb12-3-0  0.0834 -4.3774  107 6796254  21  0.735212 0.317726 -0.249240 0.386213    5.8757   3.0908  -2.3380   3.8437    13.2106    6.9493   -5.2566    8.6419
  gb12-3-1  0.1639 -4.5232  107 6776176  20  0.849448 0.419497 -0.318945 0.520048    5.9997   3.1626  -2.4080   3.9173    13.3113    7.0168   -5.3425    8.6911
  gb12-3-2  0.2449 -4.6699  108 6783125  17  0.986105 0.498836 -0.380765 0.616908    6.5091   3.2596  -2.4390   4.0802    14.3080    7.1650   -5.3612    8.9688
  gb12-3-3  0.3263 -4.8170  102 6341042  17  1.142952 0.549088 -0.418188 0.679988    7.5724   3.5438  -2.7909   4.2967    16.6079    7.7723   -6.1211    9.4236
  gb12-3-4  0.2305 -4.2966  108 7176926  25  1.028173 0.369966 -0.304622 0.435310    8.1756   3.5947  -2.8191   4.3703    18.7146    8.2285   -6.4532   10.0039
  gb12-3-5  0.3113 -4.4421  108 7165090  21  1.093541 0.470117 -0.377367 0.562867    7.8426   3.5527  -2.8139   4.2914    17.6486    7.9947   -6.3324    9.6571
  gb12-3-6  0.3926 -4.5886  108 7083224  19  1.160771 0.534856 -0.420503 0.649209    7.9695   3.6965  -2.8989   4.4941    17.7385    8.2277   -6.4524   10.0031
  gb12-3-7  0.4742 -4.7357  101 6486412  19  1.222285 0.530047 -0.423365 0.636730    8.5995   3.9131  -3.0921   4.7340    19.0907    8.6869   -6.8644   10.5095
  gb12-4-0 -0.2231 -4.5468  107 6423920  15  0.413328 0.171402 -0.135719 0.207086    3.3314   2.2749  -1.6101   2.9397     7.5218    5.1364   -3.6353    6.6375
  gb12-4-1 -0.1440 -4.6928  106 6381133  14  0.533770 0.260336 -0.195475 0.325197    3.7202   2.4120  -1.7704   3.0535     8.3178    5.3928   -3.9585    6.8272
  gb12-4-2 -0.0639 -4.8395  108 6440203  12  0.719249 0.389882 -0.289570 0.490193    4.5858   2.7649  -2.0100   3.5197    10.1140    6.0979   -4.4331    7.7628
  gb12-4-3  0.0167 -4.9866  100 5913837  13  0.969119 0.572154 -0.412249 0.732058    5.9574   3.2001  -2.4026   3.9975    12.9713    6.9676   -5.2313    8.7038
  gb12-4-4 -0.0771 -4.4658  108 6671428  21  0.548674 0.239521 -0.189680 0.289362    4.3279   2.6908  -1.9506   3.4310     9.7399    6.0556   -4.3899    7.7214
  gb12-4-5  0.0026 -4.6118  108 6647446  17  0.662382 0.333712 -0.256360 0.411063    4.4361   2.7340  -1.9464   3.5217     9.8711    6.0838   -4.3310    7.8365
  gb12-4-6  0.0830 -4.7587  109 6623804  16  0.847836 0.434771 -0.313256 0.556287    5.3250   2.9136  -2.2538   3.5734    11.7132    6.4089   -4.9576    7.8602
  gb12-4-7  0.1639 -4.9059  102 6145224  13  1.060787 0.589827 -0.429527 0.750127    6.5584   3.3594  -2.5457   4.1730    14.3239    7.3371   -5.5601    9.1142
  gb12-5-0 -0.5248 -4.7169  107 6239792  12  0.345652 0.139740 -0.111089 0.168391    3.3622   2.1986  -1.5852   2.8120     7.4271    4.8567   -3.5017    6.2116
  gb12-5-1 -0.4470 -4.8624  105 6070297  11  0.404827 0.177482 -0.140197 0.214767    3.7005   2.3927  -1.7165   3.0688     8.0818    5.2256   -3.7489    6.7022
  gb12-5-2 -0.3680 -5.0085  107 6069343  10  0.522350 0.271950 -0.205746 0.338153    4.2185   2.6450  -1.9591   3.3310     9.0345    5.6647   -4.1957    7.1337
  gb12-5-3 -0.2881 -5.1549   99 5586563   8  0.670232 0.410074 -0.281109 0.539040    5.1508   3.7157  -2.5748   4.8566    10.8029    7.7931   -5.4003   10.1859
  gb12-5-4 -0.3817 -4.6363  106 6217820  12  0.355807 0.131809 -0.108866 0.154751    3.1480   2.2237  -1.4748   2.9725     7.0759    4.9982   -3.3149    6.6815
  gb12-5-5 -0.3032 -4.7821  105 6141144  10  0.439811 0.202848 -0.159142 0.246554    3.4615   2.3407  -1.6197   3.0616     7.6962    5.2042   -3.6012    6.8072
  gb12-5-6 -0.2236 -4.9286  107 6246376  10  0.607726 0.329479 -0.246326 0.412632    4.2596   2.6704  -1.9319   3.4090     9.3240    5.8454   -4.2288    7.4620
  gb12-5-7 -0.1433 -5.0753  100 5722181   8  0.813191 0.511818 -0.343818 0.679818    5.3374   3.7543  -2.6157   4.8929    11.4548    8.0573   -5.6136   10.5010
  gb12-6-0  0.1868 -5.6660   58 3258372   9  1.164209 0.805001 -0.489244 1.120757    7.8781   5.7320  -3.8133   7.6507    15.8399   11.5248   -7.6670   15.3826
  gb12-6-1  0.1052 -5.5219   66 3718143  10  1.225473 0.838804 -0.506605 1.171003    7.8689   4.9954  -3.4768   6.5141    16.0315   10.1773   -7.0833   13.2713
  gb12-6-2  0.0236 -5.3766   79 4499715  10  1.172543 0.800055 -0.493694 1.106416    7.4065   4.5383  -3.1749   5.9018    15.3335    9.3956   -6.5729   12.2183
  gb12-6-3 -0.0578 -5.2305   89 5083903   9  1.028105 0.683243 -0.434952 0.931533    6.5434   4.0382  -2.8197   5.2568    13.7800    8.5043   -5.9381   11.0705
  gb12-6-4  0.0416 -5.7432   57 3126189   6  0.899375 0.655674 -0.398908 0.912441    7.5343   6.3248  -3.3565   9.2931    14.5479   12.2126   -6.4811   17.9440
  gb12-6-5 -0.0400 -5.5998   67 3627322   6  0.931840 0.682395 -0.415321 0.949469    7.1611   5.3254  -3.6742   6.9766    14.0368   10.4386   -7.2019   13.6752
  gb12-6-6 -0.1215 -5.4552   80 4445071   7  0.897309 0.651826 -0.399278 0.904374    6.6373   4.6650  -3.2492   6.0808    13.2968    9.3456   -6.5093   12.1820
  gb12-6-7 -0.2028 -5.3096   89 5006037   8  0.829007 0.551517 -0.354751 0.748282    6.0560   4.1803  -2.8231   5.5376    12.4078    8.5648   -5.7841   11.3455
  gb12-7-0  0.4947 -5.5016   58 3389837   9  1.399995 0.825669 -0.547784 1.103553    9.4822   5.1402  -3.8880   6.3924    20.5772   11.1547   -8.4372   13.8721
  gb12-7-1  0.4137 -5.3563   68 3947459  12  1.436194 0.855802 -0.549279 1.162325    9.5999   4.5482  -3.5826   5.5139    20.8101    9.8594   -7.7661   11.9527
  gb12-7-2  0.3325 -5.2100   82 4871930  12  1.381834 0.818183 -0.541582 1.094784    9.0062   4.1248  -3.2601   4.9894    19.5754    8.9653   -7.0861   10.8446
  gb12-7-3  0.2511 -5.0629   91 5453290  11  1.250801 0.734181 -0.518329 0.950033    7.9209   3.7679  -2.9669   4.5689    17.2447    8.2031   -6.4593    9.9469
  gb12-7-4  0.3476 -5.5809   58 3372317  10  1.349688 0.872531 -0.534590 1.210472    8.6904   5.9848  -4.2303   7.7394    18.2633   12.5775   -8.8902   16.2647
  gb12-7-5  0.2664 -5.4360   69 3967973  10  1.384582 0.905069 -0.552883 1.257255    8.6654   5.2261  -3.7700   6.6823    18.2954   11.0340   -7.9596   14.1084
  gb12-7-6  0.1850 -5.2901   81 4769830  10  1.327675 0.864876 -0.538660 1.191091    8.1503   4.6769  -3.4875   5.8663    17.3853    9.9762   -7.4392   12.5132
  gb12-7-7  0.1038 -5.1433   89 5260946  11  1.199491 0.753184 -0.492773 1.013594    7.2199   3.5921  -2.7327   4.4515    15.5473    7.7352   -5.8846    9.5857
  gb12-8-0  0.8037 -5.3327   60 3720920  11  1.295702 0.539772 -0.427659 0.651885   11.2655   5.3812  -4.2647   6.4978    25.7409   12.2958   -9.7445   14.8470
  gb12-8-1  0.7233 -5.1870   70 4286927  12  1.242229 0.510563 -0.413957 0.607168   10.6705   4.9043  -3.8636   5.9449    24.2038   11.1243   -8.7638   13.4849
  gb12-8-2  0.6423 -5.0404   84 5187512  13  1.215317 0.487285 -0.395734 0.578836    9.8850   4.3869  -3.4603   5.3134    22.2350    9.8677   -7.7836   11.9518
  gb12-8-3  0.5610 -4.8932   92 5775269  15  1.195956 0.500022 -0.400851 0.599192    9.1192   3.9964  -3.2291   4.7638    20.3473    8.9171   -7.2050   10.6292
  gb12-8-4  0.6565 -5.4136   57 3440391  11  1.379945 0.680195 -0.515079 0.845312   10.8659   5.3944  -4.0656   6.7231    24.3052   12.0663   -9.0941   15.0385
  gb12-8-5  0.5757 -5.2681   68 4053064  11  1.361545 0.678574 -0.507091 0.850056   10.3718   4.7422  -3.7248   5.7597    23.0585   10.5429   -8.2810   12.8049
  gb12-8-6  0.4945 -5.1215   83 5042316  12  1.323126 0.657117 -0.502056 0.812178    9.5928   4.2258  -3.3303   5.1212    21.2342    9.3540   -7.3719   11.3360
  gb12-8-7  0.4131 -4.9744   93 5730010  13  1.250867 0.615055 -0.466680 0.763430    8.6128   3.8678  -3.0623   4.6733    18.9679    8.5181   -6.7441   10.2920
  gb12-9-0  1.1111 -5.1626   69 4616700  17  1.052792 0.405218 -0.332168 0.478268   10.4256   5.0318  -3.9039   6.1597    24.8919   12.0138   -9.3208   14.7067
  gb12-9-1  1.0318 -5.0168   77 5134806  18  1.008669 0.334761 -0.281839 0.387684    9.9695   4.4390  -3.4882   5.3898    23.7332   10.5675   -8.3040   12.8309
  gb12-9-2  0.9516 -4.8702   88 5860540  20  1.066290 0.313326 -0.269731 0.356921    9.6999   4.2083  -3.3623   5.0543    23.0174    9.9861   -7.9786   11.9936
  gb12-9-3  0.8709 -4.7232   94 6344727  21  1.160297 0.368812 -0.309686 0.427938    9.6503   3.9937  -3.1846   4.8028    22.9051    9.4791   -7.5587   11.3994
  gb12-9-4  0.9652 -5.2438   65 4216186  13  1.166952 0.461995 -0.376068 0.547923   11.0135   5.4052  -4.1970   6.6133    25.7545   12.6397   -9.8145   15.4650
  gb12-9-5  0.8854 -5.0980   73 4663853  15  1.127213 0.397101 -0.328123 0.466079   10.5011   4.6733  -3.7158   5.6308    24.3804   10.8499   -8.6269   13.0729
  gb12-9-6  0.8049 -4.9512   84 5346913  16  1.139159 0.369604 -0.311025 0.428182    9.8597   4.2666  -3.4435   5.0898    22.7050    9.8252   -7.9296   11.7208
  gb12-9-7  0.7239 -4.8041   93 6090821  19  1.192990 0.412845 -0.340074 0.485617    9.5494   4.0715  -3.2315   4.9114    21.8970    9.3360   -7.4099   11.2620
 gb12-10-0  1.4131 -4.9922   82 5622948  21  0.937616 0.283658 -0.240763 0.326552    9.5625   4.2576  -3.4215   5.0937    23.8269   10.6087   -8.5253   12.6921
 gb12-10-1  1.3349 -4.8470   86 6003422  22  0.968213 0.263858 -0.231581 0.296136    9.5360   4.1200  -3.3152   4.9248    23.9960   10.3674   -8.3422   12.3925
 gb12-10-2  1.2557 -4.7012   94 6704022  24  1.032983 0.293287 -0.251527 0.335047    9.5487   3.9354  -3.1820   4.6888    24.3452   10.0336   -8.1128   11.9545
 gb12-10-3  1.1756 -4.5550   99 7081525  26  1.180726 0.402780 -0.333910 0.471649   10.0179   3.9670  -3.2266   4.7075    25.9357   10.2703   -8.3534   12.1873
 gb12-10-4  1.2704 -5.0731   76 5163484  19  0.926380 0.331015 -0.275027 0.387002    9.6377   4.5651  -3.5547   5.5755    23.5326   11.1466   -8.6795   13.6137
 gb12-10-5  1.1916 -4.9276   81 5618947  20  0.939170 0.288373 -0.246190 0.330555    9.5140   4.2794  -3.4120   5.1467    23.3490   10.5023   -8.3737   12.6309
 gb12-10-6  1.1118 -4.7814   90 6238166  21  1.006466 0.289861 -0.251751 0.327972    9.4068   3.9856  -3.2029   4.7684    23.1760    9.8196   -7.8911   11.7482
 gb12-10-7  1.0313 -4.6348   97 6776089  25  1.156146 0.371921 -0.310515 0.433328    9.8854   4.1099  -3.3038   4.9160    24.5701   10.2152   -8.2117   12.2186
  gb13-1-0  2.2335 -3.1963  108 10296260  51  2.566157 0.963699 -0.777811 1.149588   21.0146   5.2190  -4.6811   5.7570    77.7970   19.3211  -17.3297   21.3125
  gb13-1-1  2.3151 -3.3403  108 10170342  46  2.563894 1.078358 -0.850691 1.306026   20.8992   5.2180  -4.6448   5.7912    76.2938   19.0485  -16.9561   21.1409
  gb13-1-2  2.3969 -3.4854  110 10139348  41  2.418330 1.033523 -0.834864 1.232183   19.8108   5.1479  -4.5180   5.7778    70.2403   18.2522  -16.0188   20.4856
  gb13-1-3  2.4784 -3.6313  108 9737737  37  2.232527 0.876989 -0.708875 1.045103   18.0123   5.0942  -4.4249   5.7634    61.1902   17.3056  -15.0320   19.5792
  gb13-1-5  2.4596 -3.2621  107 10060553  44  2.305844 0.863570 -0.699609 1.027531   20.1024   5.2627  -4.5813   5.9441    72.5270   18.9870  -16.5286   21.4454
  gb13-1-6  2.5413 -3.4065  109 10034452  42  2.171419 0.830348 -0.681040 0.979656   19.1768   5.2440  -4.5421   5.9458    67.3745   18.4239  -15.9580   20.8897
  gb13-1-7  2.6227 -3.5519  108 9733070  40  2.022339 0.731646 -0.611783 0.851509   17.6731   5.0692  -4.3168   5.8215    59.6092   17.0978  -14.5602   19.6353
  gb13-2-0  1.9278 -3.3626  108 10483205  62  2.776197 0.977999 -0.796234 1.159764   22.2927   5.3361  -4.6556   6.0166    82.0510   19.6402  -17.1356   22.1448
  gb13-2-1  2.0090 -3.5077  108 10302955  51  2.668600 1.070951 -0.845121 1.296780   21.0179   5.0975  -4.4878   5.7072    75.9381   18.4174  -16.2146   20.6203
  gb13-2-2  2.0906 -3.6538  111 10269277  45  2.445710 1.024707 -0.808011 1.241403   19.1024   5.0925  -4.4489   5.7362    66.7790   17.8027  -15.5528   20.0527
  gb13-2-3  2.1723 -3.8006  110 9824232  41  2.149885 0.870697 -0.703068 1.038325   16.5738   4.8665  -4.2043   5.5286    55.3586   16.2546  -14.0430   18.4663
  gb13-2-4  2.0742 -3.2829  109 10538147  56  2.727329 1.055568 -0.847507 1.263628   21.6617   5.2783  -4.6860   5.8706    80.5552   19.6287  -17.4261   21.8313
  gb13-2-5  2.1557 -3.4275  109 10274022  51  2.686920 1.155565 -0.888207 1.422922   21.3002   5.2173  -4.6626   5.7719    77.7818   19.0519  -17.0264   21.0774
  gb13-2-6  2.2374 -3.5732  110 10078623  41  2.529173 1.128617 -0.888844 1.368389   19.7567   5.2265  -4.5478   5.9053    69.8872   18.4883  -16.0872   20.8893
  gb13-2-7  2.3190 -3.7196  109 9787988  38  2.294372 0.951154 -0.761866 1.140441   17.6047   4.9839  -4.3222   5.6455    59.6141   16.8767  -14.6362   19.1172
  gb13-3-0  1.6190 -3.5318  107 10054556  72  2.946922 0.660797 -0.588251 0.733342   23.9776   5.5046  -4.9210   6.0882    83.4722   19.1630  -17.1313   21.1947
  gb13-3-1  1.6996 -3.6775  107 9775072  61  2.550329 0.646446 -0.570492 0.722400   20.6900   5.1996  -4.5755   5.8236    70.5491   17.7296  -15.6018   19.8575
  gb13-3-2  1.7809 -3.8240  111 9775736  51  2.122155 0.577799 -0.504787 0.650811   17.2352   4.7613  -4.1430   5.3796    56.8647   15.7092  -13.6692   17.7492
  gb13-3-3  1.8625 -3.9710  111 9591279  47  1.735139 0.473092 -0.409183 0.537001   14.1889   4.5793  -3.9626   5.1960    44.9684   14.5130  -12.5586   16.4674
  gb13-3-4  1.7657 -3.4507  108 10409294  71  2.868489 0.787899 -0.676806 0.898991   23.2091   5.3376  -4.6867   5.9885    83.3181   19.1615  -16.8248   21.4983
  gb13-3-5  1.8467 -3.5960  107 10032458  53  2.589607 0.840862 -0.709302 0.972423   20.6555   5.1367  -4.5250   5.7484    72.6630   18.0700  -15.9181   20.2219
  gb13-3-6  1.9282 -3.7424  110 9987221  52  2.307841 0.796720 -0.657443 0.935998   18.2524   4.9370  -4.2871   5.5869    62.1082   16.7993  -14.5878   19.0109
  gb13-3-7  2.0100 -3.8893  111 9763948  42  1.892738 0.652308 -0.538566 0.766050   15.0965   4.6336  -3.9000   5.3671    49.1713   15.0921  -12.7029   17.4813
  gb13-4-0  1.3131 -3.7019  108 9672661  67  3.175526 0.677479 -0.601548 0.753410   24.6216   5.5865  -5.0030   6.1700    80.4411   18.2515  -16.3451   20.1578
  gb13-4-1  1.3925 -3.8477  108 9435280  64  2.624558 0.643994 -0.562970 0.725018   20.3008   5.1766  -4.5463   5.8070    64.8664   16.5407  -14.5266   18.5548
  gb13-4-2  1.4728 -3.9943  112 9392737  53  2.047117 0.563019 -0.486429 0.639610   16.0431   4.5022  -3.9342   5.0703    49.6708   13.9392  -12.1805   15.6979
  gb13-4-3  1.5536 -4.1412  109 8957565  45  1.616611 0.466732 -0.404537 0.528926   13.0000   4.2273  -3.6360   4.8186    38.8508   12.6335  -10.8664   14.4006
  gb13-4-4  1.4588 -3.6206  108 9966724  73  3.070751 0.627608 -0.556745 0.698472   24.6666   5.6309  -5.1073   6.1545    83.0522   18.9591  -17.1961   20.7222
  gb13-4-5  1.5387 -3.7665  108 9708343  65  2.566904 0.569744 -0.507066 0.632421   20.5904   5.2783  -4.6086   5.9481    67.8716   17.3989  -15.1912   19.6066
  gb13-4-6  1.6193 -3.9131  110 9549072  57  2.059830 0.495373 -0.433142 0.557604   16.6439   4.7134  -4.0345   5.3923    53.1740   15.0583  -12.8893   17.2272
  gb13-4-7  1.7005 -4.0602  111 9372305  43  1.625858 0.400289 -0.353189 0.447390   13.1367   4.3409  -3.6702   5.0117    40.3833   13.3444  -11.2824   15.4064
  gb13-5-0  1.0116 -3.8723  110 8961478  61  3.051116 0.770973 -0.670119 0.871827   22.8310   5.5161  -4.8267   6.2055    69.3088   16.7454  -14.6526   18.8382
  gb13-5-1  1.0898 -4.0176  108 8574982  54  2.579311 0.791371 -0.666755 0.915987   18.6558   5.0454  -4.3726   5.7182    55.1438   14.9135  -12.9248   16.9022
  gb13-5-2  1.1691 -4.1635  110 8467857  47  2.074380 0.744825 -0.616052 0.873599   14.9249   4.3517  -3.7108   4.9927    42.7855   12.4752  -10.6377   14.3127
  gb13-5-3  1.2493 -4.3096  106 7990144  44  1.623057 0.601939 -0.491528 0.712351   12.4718   4.1285  -3.4571   4.7998    34.6691   11.4764   -9.6101   13.3426
  gb13-5-4  1.1544 -3.7914  110 9390177  66  3.163389 0.743702 -0.654050 0.833353   24.1774   5.5323  -5.0175   6.0471    76.2532   17.4483  -15.8246   19.0719
  gb13-5-5  1.2332 -3.9369  108 9001793  56  2.601047 0.742434 -0.651655 0.833214   19.4670   5.0179  -4.4145   5.6214    59.9424   15.4511  -13.5930   17.3093
  gb13-5-6  1.3131 -4.0831  111 8963030  50  2.055859 0.674571 -0.559034 0.790108   15.5538   4.4453  -3.8549   5.0356    46.4562   13.2771  -11.5138   15.0404
  gb13-5-7  1.3937 -4.2297  109 8569828  43  1.595870 0.548677 -0.459510 0.637845   12.6463   4.1413  -3.5165   4.7662    36.4928   11.9504  -10.1473   13.7535
  gb13-6-0  1.7250 -4.8203   94 6654123  20  1.104894 0.331877 -0.284738 0.379015   10.3565   3.9215  -3.2216   4.6213    26.7971   10.1466   -8.3358   11.9575
  gb13-6-1  1.6433 -4.6763   96 7026374  23  1.104767 0.304969 -0.264882 0.345055   10.1608   3.8919  -3.1719   4.6120    26.8449   10.2825   -8.3801   12.1850
  gb13-6-2  1.5614 -4.5313  101 7574333  29  1.121829 0.319159 -0.274768 0.363551   10.2964   3.9561  -3.2389   4.6732    27.8449   10.6985   -8.7592   12.6377
  gb13-6-3  1.4798 -4.3853  105 8116026  37  1.273135 0.402319 -0.346120 0.458518   10.9851   3.9756  -3.3055   4.6456    30.6280   11.0844   -9.2161   12.9527
  gb13-6-4  1.5803 -4.8978   88 6157503  21  1.002979 0.289767 -0.247022 0.332511    9.9130   4.0186  -3.2355   4.8017    25.2608   10.2405   -8.2448   12.2361
  gb13-6-5  1.4984 -4.7546   92 6582028  21  1.022709 0.274638 -0.236538 0.312739    9.7852   3.9493  -3.1857   4.7129    25.3285   10.2225   -8.2460   12.1991
  gb13-6-6  1.4166 -4.6101   99 7250498  23  1.046746 0.304340 -0.261061 0.347620    9.7649   3.9583  -3.1459   4.7707    25.7639   10.4436   -8.3002   12.5870
  gb13-6-7  1.3351 -4.4647  102 7622088  33  1.269320 0.420162 -0.349366 0.490958   10.5035   3.8146  -3.1780   4.4513    28.3775   10.3061   -8.5861   12.0261
  gb13-7-0  2.0320 -4.6543  103 7517437  20  1.321089 0.455557 -0.378330 0.532784   10.4028   3.8706  -3.1972   4.5441    27.7247   10.3157   -8.5209   12.1105
  gb13-7-1  1.9508 -4.5092  104 7895017  24  1.200409 0.390574 -0.327782 0.453366    9.8686   3.8393  -3.1448   4.5339    27.0080   10.5074   -8.6066   12.4082
  gb13-7-2  1.8693 -4.3630  108 8621893  35  1.237949 0.330523 -0.288938 0.372108   10.2395   4.0323  -3.3306   4.7340    28.9825   11.4132   -9.4271   13.3994
  gb13-7-3  1.7877 -4.2162  109 9011266  35  1.290832 0.316431 -0.278739 0.354123   10.8502   4.0792  -3.4125   4.7459    31.9448   12.0098  -10.0469   13.9727
  gb13-7-4  1.8853 -4.7339   98 7067299  17  1.233015 0.405373 -0.338726 0.472021   10.4853   3.8931  -3.1954   4.5908    27.5731   10.2377   -8.4029   12.0724
  gb13-7-5  1.8039 -4.5893  101 7587177  21  1.152724 0.346869 -0.295897 0.397841   10.0381   3.9184  -3.2040   4.6329    27.0536   10.5605   -8.6349   12.4861
  gb13-7-6  1.7223 -4.4435  106 8267669  30  1.132734 0.320812 -0.278637 0.362988   10.2174   3.9285  -3.2324   4.6245    28.3384   10.8958   -8.9652   12.8264
  gb13-7-7  1.6407 -4.2970  107 8610748  37  1.244309 0.349367 -0.304708 0.394027   10.9805   3.9581  -3.3020   4.6141    31.5501   11.3727   -9.4877   13.2577
  gb13-8-0  2.3403 -4.4847  108 8003196  24  1.376679 0.456497 -0.381493 0.531502    9.4868   3.6656  -3.0267   4.3044    25.9609   10.0309   -8.2826   11.7793
  gb13-8-1  2.2596 -4.3391  107 8368313  31  1.389894 0.409092 -0.353146 0.465037    9.7572   3.9085  -3.2054   4.6117    27.6549   11.0780   -9.0851   13.0710
  gb13-8-2  2.1783 -4.1927  111 9172903  41  1.434704 0.392853 -0.337812 0.447893   10.7277   4.1807  -3.3857   4.9758    31.7007   12.3542  -10.0048   14.7036
  gb13-8-3  2.0967 -4.0457  110 9391123  41  1.579763 0.474206 -0.407788 0.540624   12.3673   4.3135  -3.5615   5.0655    38.2648   13.3460  -11.0194   15.6727
  gb13-8-4  2.1935 -4.5658  105 7798843  23  1.371510 0.465141 -0.389462 0.540821    9.8972   3.8623  -3.1570   4.5675    26.7901   10.4544   -8.5454   12.3635
  gb13-8-5  2.1124 -4.4205  106 8148403  29  1.310076 0.416662 -0.350415 0.482909    9.7849   3.9548  -3.2393   4.6702    27.2656   11.0199   -9.0264   13.0134
  gb13-8-6  2.0309 -4.2742  111 9126041  36  1.307606 0.345995 -0.302951 0.389040   10.0856   3.9320  -3.2546   4.6093    29.2379   11.3986   -9.4350   13.3623
  gb13-8-7  1.9492 -4.1273  112 9475137  40  1.421574 0.364151 -0.318145 0.410157   11.4308   4.2526  -3.5717   4.9335    34.5681   12.8604  -10.8013   14.9194
  gb13-9-0  2.6460 -4.3136  108 8340337  24  1.461058 0.431026 -0.369456 0.492597    9.8547   3.7751  -3.1262   4.4239    27.4578   10.5183   -8.7105   12.3261
  gb13-9-1  2.5664 -4.1680  109 8852532  31  1.573529 0.419617 -0.365751 0.473483   10.9704   4.1250  -3.4146   4.8353    31.8352   11.9703   -9.9090   14.0316
  gb13-9-2  2.4860 -4.0216  110 9278255  33  1.686720 0.488069 -0.418010 0.558127   12.5845   4.4702  -3.7432   5.1972    38.2475   13.5861  -11.3765   15.7957
  gb13-9-3  2.4050 -3.8748  109 9490894  35  1.956295 0.693618 -0.571411 0.815824   14.8900   4.6999  -4.0491   5.3506    47.6967   15.0550  -12.9705   17.1395
  gb13-9-4  2.5005 -4.3952  109 8238614  26  1.412933 0.426885 -0.370304 0.483466    9.5412   3.6853  -2.9970   4.3737    26.4223   10.2057   -8.2995   12.1119
  gb13-9-5  2.4204 -4.2495  108 8623255  32  1.485953 0.409452 -0.351334 0.467570   10.3041   4.0733  -3.3806   4.7660    29.6546   11.7227   -9.7292   13.7163
  gb13-9-6  2.3396 -4.1029  110 9218892  38  1.594379 0.450413 -0.393490 0.507336   11.6457   4.3049  -3.5695   5.0403    35.0575   12.9592  -10.7453   15.1730
  gb13-9-7  2.2583 -3.9559  110 9497829  43  1.838408 0.621978 -0.517629 0.726327   13.9363   4.6179  -3.9057   5.3302    44.0841   14.6077  -12.3546   16.8608
 gb13-10-0  2.9486 -4.1435  107 8350573  30  1.694240 0.447484 -0.382928 0.512041   11.9663   4.3370  -3.6267   5.0473    33.3548   12.0889  -10.1090   14.0688
 gb13-10-1  2.8702 -3.9985  106 8607883  32  1.678796 0.412819 -0.364155 0.461483   12.6485   4.5402  -3.7642   5.3162    36.6699   13.1626  -10.9129   15.4124
 gb13-10-2  2.7908 -3.8529  108 9125078  34  1.708769 0.448621 -0.388299 0.508944   13.8901   4.7360  -4.0282   5.4439    42.1640   14.3764  -12.2277   16.5252
 gb13-10-3  2.7103 -3.7068  108 9394170  36  1.816749 0.571304 -0.482639 0.659970   15.5899   4.9082  -4.2282   5.5883    49.7865   15.6745  -13.5028   17.8462
 gb13-10-4  2.8062 -4.2247  108 8383492  27  1.575795 0.447094 -0.379641 0.514546   10.8655   4.0998  -3.3494   4.8503    30.2839   11.4268   -9.3352   13.5184
 gb13-10-5  2.7272 -4.0794  108 8714493  28  1.645759 0.424014 -0.371355 0.476673   11.6867   4.2663  -3.5702   4.9624    33.9066   12.3778  -10.3581   14.3975
 gb13-10-6  2.6472 -3.9333  109 9186946  34  1.752499 0.497606 -0.431980 0.563231   13.6277   4.6649  -3.9564   5.3733    41.4872   14.2014  -12.0446   16.3582
 gb13-10-7  2.5664 -3.7869  110 9645096  36  1.960958 0.674667 -0.558779 0.790555   15.7161   4.8512  -4.2265   5.4759    50.4909   15.5855  -13.5785   17.5924
  gb14-1-0  3.7650 -2.3464   87 4650748  32  3.072310 0.970257 -0.825161 1.115354   25.9855   9.2130  -7.7470  10.6790    44.0931   15.6330  -13.1454   18.1206
  gb14-1-1  3.8468 -2.4902   89 4891216  33  2.821969 0.977377 -0.814254 1.140499   25.1019   8.1530  -6.9646   9.3414    48.4320   15.7306  -13.4377   18.0235
  gb14-1-2  3.9286 -2.6352   94 5242699  28  2.596913 0.925017 -0.764246 1.085787   23.8473   7.4290  -6.2741   8.5838    50.9526   15.8729  -13.4054   18.3403
  gb14-1-3  4.0104 -2.7809   98 5635383  30  2.469333 0.800163 -0.671169 0.929158   22.6064   6.6535  -5.7120   7.5949    51.8780   15.2686  -13.1082   17.4290
  gb14-1-5  3.9910 -2.4118   85 4301498  29  2.528679 0.768331 -0.658261 0.878401   24.3849   8.8188  -7.3573  10.2803    41.4222   14.9804  -12.4977   17.4630
  gb14-1-6  4.0729 -2.5561   91 4727589  28  2.353879 0.702454 -0.601013 0.803894   23.6466   7.7695  -6.5513   8.9878    44.6927   14.6847  -12.3822   16.9872
  gb14-1-7  4.1545 -2.7012   94 5047630  27  2.261548 0.636267 -0.549101 0.723432   22.5043   7.1646  -6.0854   8.2439    45.9750   14.6370  -12.4321   16.8418
  gb14-2-0  3.4598 -2.5132   98 6152968  39  3.202195 1.233308 -0.997235 1.469381   25.8351   7.4946  -6.4549   8.5342    56.8487   16.4914  -14.2036   18.7791
  gb14-2-1  3.5412 -2.6582  100 6520994  41  3.151515 1.403344 -1.077900 1.728788   24.5366   7.0531  -6.0715   8.0348    59.5022   17.1042  -14.7236   19.4847
  gb14-2-2  3.6229 -2.8041  102 6783827  41  3.018459 1.383914 -1.037805 1.730024   23.2727   6.5060  -5.6290   7.3829    60.8622   17.0142  -14.7208   19.3076
  gb14-2-3  3.7048 -2.9508  105 7086858  35  2.784483 1.227433 -0.930540 1.524325   21.5119   5.9870  -5.1079   6.8660    58.9924   16.4181  -14.0075   18.8287
  gb14-2-4  3.6059 -2.4333   94 5470926  37  3.246815 1.157587 -0.958279 1.356895   26.2779   8.1855  -6.9960   9.3749    51.2544   15.9656  -13.6455   18.2856
  gb14-2-5  3.6875 -2.5777   97 5800017  40  3.086258 1.236532 -1.015647 1.457417   25.2574   7.5458  -6.4298   8.6618    55.2517   16.5067  -14.0654   18.9479
  gb14-2-6  3.7694 -2.7233  101 6114016  36  2.912592 1.194257 -0.950143 1.438371   23.8728   6.8535  -6.0332   7.6738    57.1982   16.4207  -14.4553   18.3860
  gb14-2-7  3.8513 -2.8696  101 6319322  32  2.694204 1.041120 -0.836104 1.246137   22.3387   6.3994  -5.5479   7.2509    56.9695   16.3202  -14.1487   18.4918
  gb14-3-0  3.1514 -2.6832  104 7506268  46  2.794048 0.977036 -0.807277 1.146795   23.9003   6.4653  -5.6776   7.2529    65.5043   17.7195  -15.5607   19.8783
  gb14-3-1  3.2323 -2.8286  104 7765941  46  2.723867 1.165668 -0.913030 1.418307   22.0258   6.1170  -5.2351   6.9988    63.4775   17.6289  -15.0875   20.1703
  gb14-3-2  3.3137 -2.9750  108 8244898  39  2.570035 1.227558 -0.901397 1.553720   20.0178   5.6797  -4.9265   6.4329    59.6426   16.9225  -14.6782   19.1667
  gb14-3-3  3.3955 -3.1219  109 8527185  41  2.448397 1.094142 -0.835301 1.352982   18.4794   5.3245  -4.5818   6.0673    55.9257   16.1142  -13.8664   18.3619
  gb14-3-4  3.2979 -2.6017  103 7017573  44  3.058282 1.175693 -0.967424 1.383961   24.9705   6.9910  -6.0982   7.8838    62.1632   17.4038  -15.1812   19.6264
  gb14-3-5  3.3791 -2.7470  104 7357072  44  2.983169 1.362777 -1.017569 1.707984   23.3584   6.4398  -5.5972   7.2825    62.4986   17.2306  -14.9759   19.4853
  gb14-3-6  3.4608 -2.8932  107 7769186  40  2.884208 1.400883 -1.006712 1.795055   21.6751   6.0781  -5.3043   6.8519    61.2133   17.1653  -14.9800   19.3507
  gb14-3-7  3.5428 -3.0399  108 8023729  39  2.703902 1.241262 -0.934999 1.547524   20.0940   5.6804  -4.9189   6.4419    58.5714   16.5576  -14.3381   18.7772
  gb14-4-0  2.8461 -2.8538  105 8728051  48  2.262713 0.590769 -0.515241 0.666298   21.4001   5.8990  -5.0062   6.7918    68.4099   18.8574  -16.0033   21.7115
  gb14-4-1  2.9257 -2.9995  106 8975417  46  2.061990 0.563038 -0.484357 0.641719   19.4900   5.6978  -4.8553   6.5404    63.2784   18.4991  -15.7636   21.2346
  gb14-4-2  3.0061 -3.1459  110 9299532  47  1.916955 0.575645 -0.481856 0.669433   17.7034   5.2090  -4.4563   5.9617    57.3750   16.8819  -14.4426   19.3212
  gb14-4-3  3.0872 -3.2927  107 9140693  43  1.771500 0.540426 -0.454730 0.626122   16.1344   5.1057  -4.3430   5.8685    51.5632   16.3172  -13.8794   18.7549
  gb14-4-4  2.9915 -2.7722  105 8262995  48  2.422675 0.729070 -0.618297 0.839843   22.4262   6.1699  -5.2616   7.0782    67.2223   18.4942  -15.7716   21.2168
  gb14-4-5  3.0716 -2.9179  105 8460728  52  2.321337 0.836922 -0.693594 0.980249   20.7658   5.8319  -5.0974   6.5663    64.1204   18.0076  -15.7398   20.2754
  gb14-4-6  3.1524 -3.0644  108 8739746  48  2.170621 0.881244 -0.715545 1.046943   18.7308   5.4563  -4.6859   6.2267    58.5683   17.0609  -14.6520   19.4698
  gb14-4-7  3.2338 -3.2114  109 8972137  46  2.069567 0.819448 -0.667937 0.970958   17.1341   5.1275  -4.3126   5.9425    53.5204   16.0165  -13.4709   18.5620
  gb14-5-0  2.5452 -3.0248  107 9891296  49  2.223343 0.604316 -0.520540 0.688091   20.2259   5.4721  -4.7130   6.2312    71.3367   19.3002  -16.6229   21.9776
  gb14-5-1  2.6236 -3.1699  106 9728031  46  2.074823 0.586117 -0.500412 0.671822   19.4318   5.3973  -4.6135   6.1811    68.2466   18.9559  -16.2031   21.7088
  gb14-5-2  2.7031 -3.3157  110 10011405  48  1.963247 0.571045 -0.490265 0.651824   18.3288   5.3016  -4.5705   6.0326    63.1072   18.2537  -15.7367   20.7707
  gb14-5-3  2.7835 -3.4616  107 9633851  44  1.790975 0.518891 -0.443703 0.594080   16.8231   5.0493  -4.2642   5.8344    55.9822   16.8024  -14.1899   19.4150
  gb14-5-4  2.6876 -2.9435  107 9469461  47  2.172717 0.535596 -0.474414 0.596778   20.4335   5.5706  -4.8240   6.3172    69.2068   18.8672  -16.3384   21.3960
  gb14-5-5  2.7667 -3.0890  105 9330564  44  1.967375 0.461625 -0.404327 0.518923   19.0083   5.4403  -4.7416   6.1391    64.6347   18.4990  -16.1231   20.8749
  gb14-5-6  2.8467 -3.2350  108 9644638  46  1.833598 0.436209 -0.382402 0.490016   17.4970   5.2073  -4.4397   5.9750    58.8001   17.4996  -14.9199   20.0794
  gb14-5-7  2.9276 -3.3814  108 9605359  40  1.658054 0.417285 -0.366873 0.467697   15.8630   4.9622  -4.2048   5.7196    51.8975   16.2344  -13.7565   18.7123
  gb14-6-0  3.2597 -3.9713  107 8424037  32  1.924723 0.501500 -0.444619 0.558382   14.3811   4.6937  -4.0171   5.3703    40.3906   13.1827  -11.2823   15.0831
  gb14-6-1  3.1777 -3.8276  105 8608187  35  1.753370 0.398473 -0.353938 0.443007   14.0139   4.6665  -3.9857   5.3474    40.6651   13.5412  -11.5655   15.5169
  gb14-6-2  3.0957 -3.6827  107 9018382  42  1.678780 0.356919 -0.321173 0.392665   14.3559   4.8576  -4.0728   5.6424    43.2342   14.6292  -12.2657   16.9927
  gb14-6-3  3.0139 -3.5369  108 9293399  41  1.642156 0.369553 -0.326702 0.412405   14.7618   4.9325  -4.1655   5.6995    46.2946   15.4689  -13.0636   17.8743
  gb14-6-4  3.1152 -4.0492  107 8374559  29  1.795582 0.461341 -0.396555 0.526128   13.0907   4.4597  -3.7483   5.1712    36.5697   12.4586  -10.4711   14.4461
  gb14-6-5  3.0332 -3.9061  106 8740859  31  1.681134 0.393553 -0.351641 0.435464   13.1830   4.6203  -3.8880   5.3526    38.2403   13.4023  -11.2781   15.5265
  gb14-6-6  2.9512 -3.7618  109 9313797  40  1.617230 0.373205 -0.331483 0.414926   14.0887   4.8094  -4.0501   5.5686    42.6390   14.5554  -12.2575   16.8533
  gb14-6-7  2.8695 -3.6166  107 9385306  41  1.693805 0.436853 -0.379332 0.494374   15.1768   4.9802  -4.2276   5.7329    48.1214   15.7909  -13.4047   18.1772
  gb14-7-0  3.5660 -3.8048  106 8114397  34  2.276745 0.605480 -0.526016 0.684945   16.7359   5.0956  -4.3755   5.8156    47.2990   14.4010  -12.3660   16.4360
  gb14-7-1  3.4846 -3.6599  105 8364880  35  2.053103 0.500366 -0.439296 0.561437   15.7144   4.9396  -4.2292   5.6501    45.6516   14.3500  -12.2861   16.4140
  gb14-7-2  3.4029 -3.5139  108 8800940  45  1.986825 0.514710 -0.446290 0.583130   15.8644   5.1083  -4.3454   5.8712    47.4219   15.2698  -12.9893   17.5503
  gb14-7-3  3.3211 -3.3672  108 8822130  44  1.985610 0.652080 -0.544503 0.759658   15.9612   5.0227  -4.2977   5.7478    48.9256   15.3961  -13.1736   17.6186
  gb14-7-4  3.4196 -3.8848  106 8276852  36  2.170951 0.570217 -0.498649 0.641784   15.8701   4.9262  -4.2737   5.5787    44.8181   13.9118  -12.0691   15.7546
  gb14-7-5  3.3380 -3.7403  107 8680926  39  1.928182 0.449727 -0.395287 0.504167   15.0317   4.7463  -4.0855   5.4071    43.7012   13.7988  -11.8777   15.7199
  gb14-7-6  3.2562 -3.5947  109 8995501  44  1.777373 0.411851 -0.368475 0.455226   14.9071   4.8284  -4.1234   5.5334    44.7033   14.4793  -12.3652   16.5934
  gb14-7-7  3.1744 -3.4483  107 8995804  46  1.727426 0.467446 -0.396420 0.538473   15.2691   4.9461  -4.1871   5.7050    47.3542   15.3392  -12.9856   17.6929
  gb14-8-0  3.8739 -3.6352  105 7804728  35  2.298572 0.606164 -0.531314 0.681014   16.6684   5.2316  -4.4771   5.9861    45.9837   14.4326  -12.3511   16.5141
  gb14-8-1  3.7930 -3.4898  105 8007650  35  2.242068 0.583294 -0.514003 0.652585   16.5447   5.1644  -4.3831   5.9458    46.8868   14.6357  -12.4215   16.8500
  gb14-8-2  3.7117 -3.3435  108 8174921  43  2.328542 0.706837 -0.606251 0.807422   17.5350   5.3097  -4.5245   6.0948    50.7485   15.3668  -13.0944   17.6392
  gb14-8-3  3.6300 -3.1966  107 8007616  43  2.510870 0.972219 -0.793460 1.150978   18.6734   5.4631  -4.7172   6.2090    54.7282   16.0113  -13.8252   18.1975
  gb14-8-4  3.7273 -3.7166  104 7864617  35  2.338472 0.617290 -0.537566 0.697014   17.0945   5.2288  -4.3968   6.0609    47.9925   14.6799  -12.3440   17.0159
  gb14-8-5  3.6461 -3.5714  104 8082491  35  2.194104 0.546656 -0.482514 0.610799   16.4595   5.1523  -4.4207   5.8839    47.4310   14.8473  -12.7390   16.9556
  gb14-8-6  3.5645 -3.4252  109 8620764  42  2.182107 0.628932 -0.537573 0.720291   16.7032   5.1260  -4.3142   5.9377    49.3622   15.1485  -12.7495   17.5475
  gb14-8-7  3.4827 -3.2784  110 8650811  44  2.293738 0.858646 -0.706622 1.010671   17.3602   5.2269  -4.4394   6.0144    52.2696   15.7377  -13.3666   18.1087
  gb14-9-0  4.1803 -3.4640  104 7290468  37  2.057996 0.617541 -0.529216 0.705866   15.1222   5.2333  -4.3896   6.0769    38.6201   13.3651  -11.2105   15.5196
  gb14-9-1  4.1007 -3.3184  104 7333805  39  2.162433 0.641835 -0.551597 0.732073   16.6323   5.3905  -4.6566   6.1243    43.3792   14.0590  -12.1450   15.9730
  gb14-9-2  4.0202 -3.1721  105 7058119  34  2.273563 0.692473 -0.591935 0.793011   18.2754   5.6922  -4.8723   6.5120    48.1815   15.0069  -12.8454   17.1685
  gb14-9-3  3.9391 -3.0254  103 6673272  34  2.468218 0.820788 -0.692560 0.949015   20.4304   5.9253  -5.1131   6.7376    53.7205   15.5804  -13.4445   17.7162
  gb14-9-4  4.0351 -3.5457  105 7557074  36  2.192509 0.610159 -0.521700 0.698618   15.8576   5.1857  -4.3433   6.0281    42.2647   13.8213  -11.5760   16.0665
  gb14-9-5  3.9549 -3.4001  105 7685910  40  2.243520 0.626482 -0.545338 0.707625   16.7856   5.2420  -4.4189   6.0651    45.8936   14.3321  -12.0816   16.5826
  gb14-9-6  3.8740 -3.2537  104 7414035  38  2.348839 0.727309 -0.618699 0.835920   18.0236   5.5257  -4.6964   6.3551    50.1373   15.3712  -13.0641   17.6783
  gb14-9-7  3.7926 -3.1068  105 7303161  37  2.553598 0.947382 -0.776895 1.117869   19.7457   5.6968  -4.8893   6.5043    55.2473   15.9393  -13.6799   18.1987
 gb14-10-0  4.4811 -3.2924  106 6703632  31  1.665117 0.524583 -0.443818 0.605348   14.1102   5.1633  -4.3000   6.0265    31.8618   11.6590   -9.7097   13.6084
 gb14-10-1  4.4026 -3.1475  104 6391249  33  1.895307 0.563900 -0.482128 0.645673   16.6419   5.7127  -4.8713   6.5540    37.3722   12.8288  -10.9393   14.7182
 gb14-10-2  4.3230 -3.0019  103 6072378  29  2.008693 0.579807 -0.499261 0.660353   18.6779   6.1608  -5.2303   7.0912    41.4064   13.6576  -11.5949   15.7203
 gb14-10-3  4.2426 -2.8562   99 5504387  28  2.141232 0.597966 -0.520297 0.675635   20.7503   6.7181  -5.5930   7.8432    44.6452   14.4543  -12.0337   16.8750
 gb14-10-4  4.3390 -3.3739  106 7007353  34  1.861470 0.593930 -0.501251 0.686608   14.2437   5.1424  -4.2673   6.0176    34.1843   12.3416  -10.2413   14.4420
 gb14-10-5  4.2598 -3.2286  104 6753683  32  1.984676 0.607239 -0.525512 0.688966   16.2888   5.5034  -4.6050   6.4017    39.4714   13.3359  -11.1590   15.5127
 gb14-10-6  4.1797 -3.0827  104 6472773  34  2.163069 0.625148 -0.531746 0.718551   18.7569   5.9297  -5.0740   6.7854    45.5466   14.3989  -12.3210   16.4768
 gb14-10-7  4.0989 -2.9364  103 6128978  33  2.301107 0.685400 -0.583761 0.787039   20.9247   6.3605  -5.3642   7.3568    50.0354   15.2092  -12.8269   17.5916
  gb15-1-7  5.6839 -1.8488   33  848300   5  3.099178 1.716682 -1.239879 2.193486   24.2436  20.5922 -13.2065  27.9779    15.1240   12.8461   -8.2387   17.4535
  gb15-2-2  5.1533 -1.9524   49 1252802   8  2.535789 1.397038 -1.054649 1.739427   16.4840  13.0907  -8.3140  17.8673    12.2438    9.7233   -6.1754   13.2713
  gb15-2-3  5.2353 -2.0990   56 1611504  12  2.526925 1.127930 -0.881635 1.374226   19.2556  11.7421  -8.2633  15.2208    16.4227   10.0146   -7.0476   12.9815
  gb15-2-4  5.1360 -1.5816   26  483811   3  2.305065 1.785040 -1.006406 2.563674   11.9588  19.3268  -7.7180  30.9356     6.5396   10.5688   -4.2205   16.9170
  gb15-2-5  5.2177 -1.7260   34  737484   5  2.529029 1.581778 -1.133490 2.030066   15.2760  19.2622  -7.5320  30.9925     9.1851   11.5819   -4.5288   18.6350
  gb15-2-6  5.2997 -1.8715   42 1028140   8  2.688391 1.376428 -1.049961 1.702895   18.3454  13.8574 -10.8687  16.8460    12.4119    9.3755   -7.3534   11.3975
  gb15-2-7  5.3816 -2.0177   48 1340913  11  2.743975 1.241748 -0.964751 1.518746   20.9895  13.5949  -9.8312  17.3586    16.3292   10.5765   -7.6484   13.5045
  gb15-3-2  4.8450 -2.1238   62 1971741  14  2.196034 1.211136 -0.833957 1.588316   16.1676  10.1299  -7.9596  12.3002    14.6835    9.2000   -7.2289   11.1711
  gb15-3-3  4.9268 -2.2706   71 2448592  17  2.164562 0.932730 -0.739522 1.125938   18.2044   9.3796  -7.1059  11.6533    18.7702    9.6711   -7.3267   12.0155
  gb15-3-6  4.9919 -2.0419   57 1602285  12  2.373313 1.348578 -0.946471 1.750685   16.1567  11.2617  -7.1751  15.3482    13.2971    9.2685   -5.9052   12.6317
  gb15-3-7  5.0739 -2.1886   66 2055082  17  2.388863 1.035621 -0.823319 1.247922   18.9967  10.4542  -7.9895  12.9188    17.8736    9.8361   -7.5172   12.1550
  gb15-4-0  4.3766 -2.0030   59 1879418  12  1.830750 0.840673 -0.656890 1.024457   17.7030  13.8377  -8.0683  19.6070    16.3878   12.8097   -7.4689   18.1504
  gb15-4-1  4.4564 -2.1485   67 2408549  14  1.830136 0.759737 -0.609804 0.909671   17.9039  11.0010  -7.3393  14.6628    18.7854   11.5427   -7.7007   15.3848
  gb15-4-2  4.5370 -2.2948   76 3006185  20  1.851691 0.659261 -0.543274 0.775248   19.0248   9.5742  -7.6996  11.4488    22.4125   11.2790   -9.0706   13.4875
  gb15-4-3  4.6182 -2.4415   82 3429129  24  1.895455 0.591530 -0.503602 0.679458   19.8508   8.8143  -6.8832  10.7453    25.9248   11.5113   -8.9893   14.0332
  gb15-4-6  4.6831 -2.2132   68 2442145  18  2.037170 0.941317 -0.734552 1.148082   17.3673   9.5733  -7.2970  11.8496    17.8563    9.8429   -7.5025   12.1833
  gb15-4-7  4.7645 -2.3600   77 2937694  22  2.034948 0.747029 -0.616558 0.877501   18.8292   8.8536  -6.6753  11.0319    21.7327   10.2188   -7.7046   12.7330
  gb15-5-0  4.0762 -2.1744   73 3076291  24  2.451824 0.683161 -0.590225 0.776098   22.9969  10.9632  -8.4950  13.4315    28.9311   13.7922  -10.6870   16.8974
  gb15-5-1  4.1548 -2.3194   77 3450298  25  2.192125 0.621014 -0.533933 0.708095   22.9959   9.7222  -7.8536  11.5908    33.0948   13.9918  -11.3026   16.6811
  gb15-5-2  4.2344 -2.4651   83 3930094  26  2.125093 0.577895 -0.507686 0.648103   22.7955   8.5544  -7.1659   9.9430    36.6949   13.7705  -11.5352   16.0057
  gb15-5-3  4.3150 -2.6109   89 4456832  26  2.068952 0.540150 -0.476658 0.603641   21.9029   7.7210  -6.4639   8.9780    38.5175   13.5778  -11.3672   15.7884
  gb15-5-4  4.2184 -2.0930   67 2559410  17  1.908080 0.626079 -0.519414 0.732745   20.2330  11.8143  -8.7222  14.9064    22.1493   12.9332   -9.5483   16.3182
  gb15-5-5  4.2977 -2.2382   72 2921904  19  1.790525 0.569529 -0.488406 0.650652   20.6100  10.1483  -7.7228  12.5737    25.5394   12.5755   -9.5699   15.5810
  gb15-5-6  4.3778 -2.3842   79 3444761  20  1.814897 0.531649 -0.456541 0.606757   20.5677   8.6737  -6.8527  10.4947    28.5161   12.0257   -9.5009   14.5504
  gb15-5-7  4.4588 -2.5305   85 3933763  19  1.817486 0.526220 -0.450542 0.601897   20.1489   7.9096  -6.3736   9.4455    30.7076   12.0545   -9.7136   14.3953
  gb15-6-0  4.7914 -3.1200  105 5832545  27  1.575388 0.432750 -0.374901 0.490599   15.7893   5.6948  -4.7329   6.6568    31.1047   11.2187   -9.3237   13.1138
  gb15-6-1  4.7093 -2.9763  103 5438329  29  1.778164 0.512435 -0.438407 0.586462   18.1284   6.4508  -5.4035   7.4982    33.9502   12.0809  -10.1194   14.0423
  gb15-6-2  4.6272 -2.8314  100 5057746  27  1.863719 0.544219 -0.467858 0.620579   19.4801   6.8112  -5.7229   7.8994    34.4343   12.0399  -10.1162   13.9636
  gb15-6-3  4.5452 -2.6858   94 4559212  25  1.874746 0.539034 -0.465649 0.612419   20.2141   7.3672  -6.0715   8.6629    33.4663   12.1971  -10.0519   14.3423
  gb15-6-4  4.6472 -3.1979  105 6165890  26  1.566240 0.453666 -0.394903 0.512429   14.6233   5.4585  -4.5529   6.3642    30.5881   11.4179   -9.5234   13.3123
  gb15-6-5  4.5650 -3.0550  104 5956292  27  1.747377 0.519278 -0.449065 0.589492   16.9423   5.8931  -4.9269   6.8592    34.5387   12.0136  -10.0439   13.9833
  gb15-6-6  4.4830 -2.9108  101 5553984  29  1.860503 0.539969 -0.465878 0.614061   19.0815   6.4520  -5.4928   7.4111    37.6122   12.7177  -10.8271   14.6083
  gb15-6-7  4.4011 -2.7657   96 5017602  30  2.019721 0.539486 -0.464814 0.614159   20.8178   7.0713  -5.9520   8.1907    39.1774   13.3077  -11.2012   15.4143
  gb15-7-0  5.0973 -2.9530  103 4819292  21  1.753377 0.529071 -0.449122 0.609021   19.0131   6.2999  -5.3086   7.2911    33.3728   11.0579   -9.3180   12.7978
  gb15-7-1  5.0158 -2.8082  100 4438880  21  1.896641 0.576274 -0.485507 0.667040   20.3504   6.8186  -5.7713   7.8659    32.7399   10.9698   -9.2850   12.6547
  gb15-7-2  4.9340 -2.6623   95 4023894  23  1.993562 0.593598 -0.509735 0.677462   20.6263   7.3933  -6.1541   8.6325    30.0077   10.7560   -8.9532   12.5588
  gb15-7-3  4.8520 -2.5157   86 3481737  20  1.968559 0.631940 -0.530977 0.732902   19.5549   7.9866  -6.4953   9.4779    25.4757   10.4048   -8.4620   12.3476
  gb15-7-4  4.9511 -3.0332  103 5213191  25  1.668390 0.471025 -0.402252 0.539799   17.4514   5.9933  -5.0383   6.9484    32.2787   11.0854   -9.3189   12.8520
  gb15-7-5  4.8693 -2.8888  101 4924806  26  1.832526 0.527835 -0.454290 0.601381   19.3259   6.5786  -5.5110   7.6462    33.3165   11.3409   -9.5005   13.1814
  gb15-7-6  4.7875 -2.7433   96 4428136  26  1.924064 0.559377 -0.480996 0.637758   20.0928   7.0660  -5.8382   8.2938    31.8234   11.1913   -9.2467   13.1358
  gb15-7-7  4.7056 -2.5970   89 3875150  25  1.942208 0.578728 -0.495976 0.661481   20.3143   7.8913  -6.4052   9.3774    29.3282   11.3929   -9.2474   13.5384
  gb15-8-0  5.4049 -2.7833   92 3693093  18  2.054887 0.631748 -0.534637 0.728859   20.7414   6.9806  -5.7802   8.1810    32.2620   10.8579   -8.9907   12.7251
  gb15-8-1  5.3241 -2.6379   88 3424291  18  2.191362 0.664672 -0.566998 0.762346   21.7775   7.6759  -6.3470   9.0047    30.7165   10.8266   -8.9523   12.7009
  gb15-8-2  5.2426 -2.4916   83 3084616  19  2.284801 0.716800 -0.605203 0.828397   21.7282   8.3232  -6.8106   9.8358    27.1944   10.4171   -8.5239   12.3102
  gb15-8-3  5.1608 -2.3448   75 2603925  17  2.285600 0.813825 -0.668744 0.958905   20.4309   8.9461  -7.2996  10.5925    22.3440    9.7837   -7.9831   11.5843
  gb15-8-4  5.2585 -2.8648   97 4147092  21  1.961040 0.585358 -0.500793 0.669922   20.6093   6.7442  -5.6677   7.8208    34.0638   11.1471   -9.3678   12.9264
  gb15-8-5  5.1773 -2.7196   92 3816907  22  2.093863 0.612059 -0.521777 0.702340   21.7799   7.3035  -6.1191   8.4878    32.8032   10.9999   -9.2161   12.7836
  gb15-8-6  5.0956 -2.5735   91 3524077  20  2.137338 0.656732 -0.559768 0.753696   21.3314   8.0367  -6.5855   9.4878    28.6198   10.7826   -8.8356   12.7296
  gb15-8-7  5.0137 -2.4267   83 3053628  18  2.116753 0.717910 -0.599961 0.835858   19.8963   8.5404  -6.7325  10.3484    23.5473   10.1076   -7.9679   12.2473
  gb15-9-0  5.7097 -2.6115   72 2635457  15  2.086724 0.696321 -0.585460 0.807181   19.3958   8.1254  -6.5433   9.7075    25.7498   10.7872   -8.6868   12.8877
  gb15-9-1  5.6299 -2.4661   67 2377894  15  2.332206 0.833093 -0.693853 0.972333   21.3573   9.3678  -7.3002  11.4354    25.5843   11.2218   -8.7450   13.6986
  gb15-9-2  5.5494 -2.3198   62 2071218  15  2.562632 0.996366 -0.806885 1.185847   22.5814  10.5049  -8.1676  12.8421    23.7565   11.0515   -8.5926   13.5104
  gb15-9-3  5.4682 -2.1732   55 1707664  11  2.632149 1.142974 -0.899477 1.386472   21.8958  12.0458  -8.6880  15.4036    19.9345   10.9668   -7.9098   14.0239
  gb15-9-4  5.5646 -2.6934   81 3075474  16  2.105978 0.671904 -0.564467 0.779340   20.3170   7.5801  -6.1884   8.9719    29.2456   10.9113   -8.9080   12.9147
  gb15-9-5  5.4844 -2.5479   77 2825526  16  2.282307 0.746507 -0.627020 0.865995   21.7037   8.3957  -6.8965   9.8948    28.2178   10.9155   -8.9664   12.8646
  gb15-9-6  5.4034 -2.4015   72 2492197  16  2.428062 0.847074 -0.703171 0.990976   22.0642   9.1639  -7.5016  10.8262    25.2888   10.5032   -8.5980   12.4084
  gb15-9-7  5.3220 -2.2547   65 2065733  13  2.449280 0.954808 -0.785193 1.124423   20.8895  10.3641  -8.0461  12.6821    20.7743   10.3069   -8.0017   12.6121
 gb15-10-0  6.0097 -2.4391   50 1677802  11  1.909562 0.746245 -0.602307 0.890182   16.9755  10.9850  -7.7590  14.2110    18.6497   12.0684   -8.5243   15.6125
 gb15-10-1  5.9310 -2.2944   47 1518973  11  2.283983 1.017119 -0.793911 1.240327   20.0426  12.8709  -9.3426  16.3993    19.7216   12.6647   -9.1929   16.1366
 gb15-10-4  5.8677 -2.5208   60 2116066  13  2.011582 0.721978 -0.594244 0.849712   18.1574   9.2026  -7.2254  11.1798    21.8773   11.0879   -8.7057   13.4702
 gb15-10-5  5.7885 -2.3757   57 1942416  14  2.359593 0.941623 -0.770014 1.113231   20.8630  10.6555  -8.2008  13.1102    22.6076   11.5465   -8.8866   14.2065
 gb15-10-6  5.7083 -2.2299   53 1720256  14  2.692275 1.185828 -0.933501 1.438155   23.1045  12.6961  -9.4554  15.9367    21.9300   12.0507   -8.9747   15.1266
  gb16-1-0  2.8736 -4.3485  108 8123741  27  1.598605 0.482019 -0.409165 0.554873   10.4369   4.0992  -3.2787   4.9196    28.2480   11.0946   -8.8740   13.3152
  gb16-1-1  2.9536 -4.4934  108 7889404  26  1.514818 0.491342 -0.407886 0.574797    9.5199   4.0438  -3.2433   4.8442    24.9851   10.6129   -8.5121   12.7137
  gb16-1-2  3.0336 -4.6395  108 7642361  21  1.311564 0.446222 -0.369478 0.522966    8.0431   3.6265  -2.8687   4.3843    20.4709    9.2299   -7.3012   11.1585
  gb16-1-3  3.1136 -4.7864  100 7029417  21  1.115593 0.356984 -0.296665 0.417304    6.7275   3.3458  -2.6845   4.0072    16.6955    8.3033   -6.6621    9.9445
  gb16-1-5  3.0992 -4.4170  106 7757083  27  1.666389 0.500732 -0.423609 0.577856   10.4931   4.0556  -3.2542   4.8570    27.5796   10.6596   -8.5533   12.7659
  gb16-1-6  3.1793 -4.5623  108 7719005  24  1.477870 0.449420 -0.383360 0.515480    9.1031   3.8277  -3.1152   4.5402    23.3178    9.8047   -7.9797   11.6297
  gb16-1-7  3.2590 -4.7086  100 7027096  20  1.196498 0.364654 -0.309692 0.419616    7.4128   3.4637  -2.6580   4.2694    18.5754    8.6795   -6.6605   10.6986
  gb16-2-0  2.5655 -4.5110  108 8043297  22  1.418076 0.440478 -0.378429 0.502527    9.3476   3.7460  -3.0187   4.4732    25.2651   10.1247   -8.1590   12.0904
  gb16-2-1  2.6450 -4.6571  108 7673861  20  1.384087 0.436097 -0.366040 0.506155    8.9376   3.6974  -2.9887   4.4062    23.3187    9.6468   -7.7976   11.4960
  gb16-2-2  2.7249 -4.8042  108 7439135  20  1.305635 0.395538 -0.332765 0.458312    8.3089   3.3881  -2.7428   4.0335    20.8926    8.5195   -6.8966   10.1423
  gb16-2-3  2.8049 -4.9519  101 6815593  20  1.192997 0.370013 -0.312086 0.427940    7.4173   3.3956  -2.6387   4.1525    17.9823    8.2322   -6.3972   10.0671
  gb16-2-4  2.7131 -4.4331  109 8220655  24  1.471090 0.458325 -0.383143 0.533507    9.5759   3.7746  -3.0495   4.4997    25.9641   10.2344   -8.2684   12.2005
  gb16-2-5  2.7928 -4.5787  109 7790784  24  1.435558 0.458317 -0.382079 0.534555    8.9660   3.7328  -3.0325   4.4332    23.4582    9.7663   -7.9340   11.5987
  gb16-2-6  2.8728 -4.7254  108 7508014  21  1.275713 0.417292 -0.343527 0.491056    7.8149   3.4046  -2.7689   4.0403    19.7669    8.6117   -7.0037   10.2196
  gb16-2-7  2.9528 -4.8728  100 6845330  21  1.111649 0.349769 -0.290783 0.408755    6.6700   3.1659  -2.5730   3.7589    16.3406    7.7562   -6.3035    9.2089
  gb16-3-0  2.2537 -4.6762  105 7539036  20  1.435259 0.493657 -0.415990 0.571324   10.2548   3.9069  -3.2085   4.6053    27.1442   10.3415   -8.4928   12.1902
  gb16-3-1  2.3327 -4.8228  104 7214436  22  1.525609 0.487096 -0.410908 0.563284   10.6821   3.7801  -3.1876   4.3726    27.3649    9.6836   -8.1657   11.2014
  gb16-3-2  2.4123 -4.9703  104 6986979  22  1.573216 0.514378 -0.429914 0.598842   10.6204   3.8659  -3.1996   4.5321    26.1276    9.5105   -7.8714   11.1497
  gb16-3-3  2.4923 -5.1183   96 6283860  19  1.622321 0.622389 -0.512057 0.732720   10.1692   3.9836  -3.2743   4.6929    23.9474    9.3809   -7.7106   11.0513
  gb16-3-4  2.4015 -4.5968  108 7771170  25  1.462669 0.468298 -0.394720 0.541876    9.8882   3.7686  -3.1115   4.4257    26.4181   10.0685   -8.3130   11.8240
  gb16-3-5  2.4809 -4.7432  107 7493113  22  1.452476 0.449543 -0.382793 0.516292    9.7224   3.5494  -2.9665   4.1324    25.1538    9.1831   -7.6748   10.6913
  gb16-3-6  2.5608 -4.8905  107 7287035  19  1.409475 0.434189 -0.370229 0.498149    9.2638   3.6838  -3.0243   4.3432    23.0606    9.1702   -7.5286   10.8117
  gb16-3-7  2.6410 -5.0384  101 6700976  20  1.397977 0.481601 -0.399478 0.563724    8.7534   3.6103  -2.9275   4.2931    20.9278    8.6317   -6.9993   10.2641
  gb16-4-0  1.9453 -4.8426   96 6833324  19  1.358218 0.441406 -0.370207 0.512606   11.0875   3.9795  -3.2840   4.6751    28.6661   10.2888   -8.4905   12.0871
  gb16-4-1  2.0230 -4.9894   93 6379148  21  1.525121 0.503208 -0.426592 0.579824   11.7774   4.2415  -3.5332   4.9498    29.5216   10.6319   -8.8564   12.4073
  gb16-4-2  2.1016 -5.1369   90 5981686  20  1.700784 0.613620 -0.502921 0.724319   12.0570   4.3672  -3.6015   5.1329    28.9839   10.4984   -8.6577   12.3390
  gb16-4-3  2.1808 -5.2848   80 5210879  19  1.918121 0.792159 -0.639238 0.945081   12.3880   4.6091  -3.8137   5.4044    28.3783   10.5584   -8.7363   12.3804
  gb16-4-4  2.0922 -4.7631  101 7229687  21  1.438183 0.481559 -0.405093 0.558024   10.9745   3.8846  -3.2482   4.5210    28.7085   10.1618   -8.4971   11.8266
  gb16-4-5  2.1704 -4.9099   99 6811692  23  1.572879 0.511282 -0.431821 0.590743   11.6322   4.0508  -3.4169   4.6846    29.4580   10.2583   -8.6532   11.8634
  gb16-4-6  2.2494 -5.0575   96 6401124  21  1.679666 0.596573 -0.500258 0.692889   11.6655   4.1520  -3.4361   4.8678    28.3363   10.0854   -8.3466   11.8243
  gb16-4-7  2.3289 -5.2055   88 5773099  18  1.823648 0.751266 -0.604909 0.897623   11.5527   4.3420  -3.5612   5.1228    26.8110   10.0768   -8.2648   11.8888
  gb16-5-0  1.6413 -5.0093   85 5835313  20  1.122015 0.323642 -0.280439 0.366846   10.2087   4.2202  -3.3921   5.0483    25.6611   10.6081   -8.5267   12.6895
  gb16-5-1  1.7178 -5.1556   79 5314504  22  1.302076 0.400142 -0.344270 0.456014   10.8412   4.6880  -3.7966   5.5795    26.6192   11.5109   -9.3220   13.6998
  gb16-5-2  1.7954 -5.3024   74 4788457  21  1.517911 0.525565 -0.442639 0.608491   11.4290   5.1059  -4.1193   6.0925    26.9985   12.0617   -9.7310   14.3923
  gb16-5-3  1.8739 -5.4495   64 4070768  18  1.787539 0.684352 -0.553647 0.815057   12.1141   5.5307  -4.3438   6.7176    27.2609   12.4459   -9.7749   15.1169
  gb16-5-4  1.7852 -4.9301   90 6290064  21  1.246961 0.378735 -0.321971 0.435499   10.8548   4.1352  -3.3552   4.9153    27.6680   10.5404   -8.5521   12.5287
  gb16-5-5  1.8624 -5.0766   85 5739875  23  1.428426 0.458931 -0.384209 0.533653   11.5126   4.4559  -3.6318   5.2800    28.5240   11.0400   -8.9982   13.0818
  gb16-5-6  1.9406 -5.2238   81 5294961  21  1.631368 0.589617 -0.491882 0.687353   11.9515   4.7813  -3.8783   5.6843    28.4188   11.3692   -9.2220   13.5164
  gb16-5-7  2.0195 -5.3713   72 4625754  17  1.872953 0.749881 -0.602474 0.897288   12.3977   5.0543  -4.1182   5.9903    28.0735   11.4450   -9.3254   13.5647
  gb16-6-0  2.3444 -5.9665   38 2193296   8  2.234746 1.211597 -0.901597 1.521597   12.9866   7.3003  -5.4655   9.1351    25.3140   14.2300  -10.6535   17.8064
  gb16-6-1  2.2643 -5.8215   44 2658715  11  2.341316 1.227929 -0.921624 1.534233   13.5134   6.6015  -5.0864   8.1166    26.9290   13.1552  -10.1360   16.1743
  gb16-6-2  2.1843 -5.6753   54 3314528  12  2.273254 1.134233 -0.864181 1.404284   13.3811   6.1157  -4.8254   7.4059    27.4911   12.5644   -9.9137   15.2152
  gb16-6-3  2.1043 -5.5284   63 3964209  14  2.126858 0.989364 -0.757221 1.221507   12.9900   5.5338  -4.3984   6.6693    27.8681   11.8720   -9.4360   14.3080
  gb16-6-4  2.1984 -6.0421   33 1876711   7  2.150388 1.093289 -0.829981 1.356596   13.3570   8.6479  -6.1490  11.1467    25.5803   16.5617  -11.7761   21.3473
  gb16-6-5  2.1182 -5.8979   38 2277070   9  2.261936 1.119706 -0.852693 1.386718   13.7623   7.5996  -5.6946   9.5045    27.0193   14.9201  -11.1800   18.6601
  gb16-6-6  2.0381 -5.7524   47 2880388  10  2.190283 1.043335 -0.806429 1.280240   13.4271   6.8538  -5.1021   8.6055    27.3019   13.9360  -10.3743   17.4978
  gb16-6-7  1.9584 -5.6059   55 3465514  13  2.026819 0.886603 -0.697499 1.075707   12.8907   6.2541  -4.8842   7.6240    27.4604   13.3227  -10.4046   16.2409
  gb16-7-0  2.6541 -5.8043   49 2893336   9  2.084201 1.215155 -0.830839 1.599471   10.8510   5.8878  -4.3981   7.3774    22.2699   12.0836   -9.0263   15.1410
  gb16-7-1  2.5746 -5.6583   58 3544470  11  2.126088 1.207618 -0.845864 1.569372   11.1062   5.3086  -4.1716   6.4455    23.1139   11.0481   -8.6818   13.4144
  gb16-7-2  2.4948 -5.5110   70 4423962  15  2.108421 1.137532 -0.827418 1.447647   11.3845   4.8772  -3.8973   5.8572    24.3098   10.4145   -8.3221   12.5070
  gb16-7-3  2.4149 -5.3632   79 5084978  15  1.977672 0.990729 -0.752797 1.228661   11.3915   4.5610  -3.7069   5.4150    25.2088   10.0931   -8.2031   11.9832
  gb16-7-4  2.5061 -5.8822   44 2553707   9  2.219196 1.254373 -0.883716 1.625030   12.1742   6.5559  -4.8961   8.2156    24.3168   13.0947   -9.7796   16.4099
  gb16-7-5  2.4264 -5.7365   52 3137370  11  2.300561 1.278492 -0.921860 1.635125   12.5470   5.9457  -4.6707   7.2208    25.5031   12.0853   -9.4936   14.6769
  gb16-7-6  2.3465 -5.5897   63 3951125  13  2.254071 1.218152 -0.896065 1.540238   12.6138   5.3547  -4.2624   6.4470    26.4054   11.2094   -8.9228   13.4960
  gb16-7-7  2.2666 -5.4421   71 4508496  14  2.121844 1.039612 -0.788405 1.290819   12.4815   5.0624  -4.0678   6.0570    27.1482   11.0111   -8.8478   13.1743
  gb16-8-0  2.9650 -5.6386   57 3409700  10  1.519140 0.889869 -0.648533 1.131204    7.4778   4.7121  -3.4310   5.9932    16.2198   10.2208   -7.4421   12.9996
  gb16-8-1  2.8860 -5.4921   68 4188259  13  1.459887 0.827765 -0.614781 1.040750    7.3762   4.0557  -3.0700   5.0414    16.1494    8.8796   -6.7214   11.0377
  gb16-8-2  2.8064 -5.3446   83 5322445  18  1.439482 0.719962 -0.557870 0.882053    7.6478   3.8389  -2.8967   4.7812    17.1026    8.5849   -6.4778   10.6920
  gb16-8-3  2.7265 -5.1966   92 6008269  20  1.407717 0.612390 -0.488783 0.735996    8.0996   3.7098  -2.8996   4.5200    18.6266    8.5313   -6.6681   10.3945
  gb16-8-4  2.8169 -5.7180   54 3234265  10  1.825072 1.091050 -0.779783 1.402318    9.1394   5.1877  -3.8559   6.5195    19.3465   10.9814   -8.1622   13.8006
  gb16-8-5  2.7375 -5.5716   64 3965637  13  1.817607 1.039490 -0.729698 1.349281    9.2400   4.6389  -3.5897   5.6882    19.7812    9.9311   -7.6849   12.1773
  gb16-8-6  2.6577 -5.4243   78 4990526  17  1.787338 0.955873 -0.690667 1.221079    9.4757   4.2024  -3.3337   5.0711    20.7498    9.2024   -7.3000   11.1047
  gb16-8-7  2.5777 -5.2763   88 5695582  17  1.689286 0.816816 -0.629639 1.003993    9.6454   4.0931  -3.2702   4.9160    21.7831    9.2439   -7.3854   11.1023
  gb16-9-0  3.2740 -5.4716   57 3675425   7  0.925542 0.544336 -0.385062 0.703610    4.8282   3.8234  -2.4839   5.1629    11.0121    8.7204   -5.6653   11.7755
  gb16-9-1  3.1960 -5.3250   68 4414109  10  0.880206 0.435650 -0.332615 0.538684    4.7005   3.1797  -2.1761   4.1834    10.8101    7.3126   -5.0045    9.6207
  gb16-9-2  3.1173 -5.1776   81 5368165  13  0.854063 0.342593 -0.276691 0.408494    4.7304   2.9743  -2.2076   3.7409    11.0326    6.9367   -5.1487    8.7248
  gb16-9-3  3.0379 -5.0299   91 6139600  19  0.933512 0.309365 -0.256694 0.362035    5.4972   2.9824  -2.3448   3.6200    13.0870    7.1002   -5.5822    8.6182
  gb16-9-4  3.1272 -5.5514   58 3613899   7  1.165054 0.676035 -0.471712 0.880358    5.7358   4.1577  -2.6951   5.6204    12.7787    9.2629   -6.0043   12.5216
  gb16-9-5  3.0488 -5.4047   68 4291649  11  1.113286 0.578786 -0.425087 0.732485    5.6531   3.5162  -2.6784   4.3541    12.6998    7.8993   -6.0171    9.7816
  gb16-9-6  2.9697 -5.2572   81 5269174  14  1.063773 0.477956 -0.377127 0.578785    5.7457   3.3068  -2.3817   4.2319    13.1385    7.5616   -5.4461    9.6771
  gb16-9-7  2.8901 -5.1092   92 6105332  18  1.098147 0.405753 -0.329874 0.481632    6.4056   3.3901  -2.5133   4.2669    15.0085    7.9432   -5.8888    9.9975
 gb16-10-0  3.5779 -5.3036   59 3938234   3  0.586494 0.366711 -0.249790 0.483633    3.4437   2.6372  -1.9807   3.2936     8.2900    6.3485   -4.7682    7.9287
 gb16-10-1  3.5012 -5.1577   68 4549924  10  0.627483 0.310899 -0.237713 0.384084    3.9850   3.3014  -1.8282   4.7746     9.6227    7.9719   -4.4145   11.5294
 gb16-10-2  3.4233 -5.0111   80 5464156  15  0.743798 0.272384 -0.222540 0.322229    4.7343   3.1770  -2.3469   4.0071    11.5214    7.7314   -5.7113    9.7516
 gb16-10-3  3.3445 -4.8643   90 6223877  17  0.910252 0.286795 -0.242964 0.330626    5.8026   3.2459  -2.4814   4.0104    14.2854    7.9910   -6.1090    9.8731
 gb16-10-4  3.4344 -5.3832   59 3910261   6  0.731770 0.425363 -0.298199 0.552526    4.0628   3.1888  -2.3538   4.0238     9.5356    7.4842   -5.5244    9.4440
 gb16-10-5  3.3569 -5.2369   68 4481947   9  0.727890 0.351000 -0.270051 0.431950    4.0967   3.1233  -2.0368   4.2099     9.6609    7.3655   -4.8032    9.9278
 gb16-10-6  3.2786 -5.0899   80 5402455  12  0.740014 0.280444 -0.229723 0.331164    4.2254   2.7531  -1.9906   3.5156    10.0800    6.5678   -4.7487    8.3869
 gb16-10-7  3.1994 -4.9426   92 6359601  18  0.859514 0.280359 -0.234430 0.326288    5.2502   2.9808  -2.2886   3.6730    12.7349    7.2304   -5.5513    8.9094
  gb17-1-0  4.4170 -3.5163  106 7068377  34  1.669658 0.539885 -0.457056 0.622714   12.6687   4.8116  -4.0001   5.6231    30.1822   11.4633   -9.5300   13.3966
  gb17-1-1  4.4973 -3.6610  104 6926166  29  1.463027 0.461562 -0.392820 0.530303   11.2238   4.4118  -3.6645   5.1591    26.6864   10.4899   -8.7131   12.2666
  gb17-1-2  4.5776 -3.8069  105 6918733  25  1.228632 0.375538 -0.316966 0.434110   10.1661   4.1900  -3.3786   5.0015    24.2202    9.9825   -8.0492   11.9158
  gb17-1-3  4.6577 -3.9536   99 6477852  23  1.005332 0.295670 -0.256384 0.334956    9.5021   4.0512  -3.2904   4.8121    22.7155    9.6848   -7.8658   11.5037
  gb17-1-5  4.6425 -3.5842  105 6755114  29  1.250817 0.383680 -0.322507 0.444854   10.4477   4.2900  -3.4939   5.0860    23.9425    9.8311   -8.0068   11.6554
  gb17-1-6  4.7228 -3.7295  106 6775384  26  1.031919 0.312776 -0.269024 0.356528    9.2981   4.0436  -3.1943   4.8928    21.5644    9.3780   -7.4084   11.3476
  gb17-1-7  4.8028 -3.8756   99 6273801  17  0.826982 0.264919 -0.224437 0.305402    8.4161   3.6213  -2.9139   4.3287    19.7161    8.4835   -6.8262   10.1407
  gb17-2-0  4.1086 -3.6794  105 7477786  33  2.105646 0.614050 -0.536463 0.691638   15.2075   4.8582  -4.1520   5.5644    39.7450   12.6970  -10.8514   14.5425
  gb17-2-1  4.1884 -3.8254  105 7388944  30  2.016449 0.580198 -0.501986 0.658410   14.6129   4.8400  -4.1012   5.5787    37.5290   12.4300  -10.5327   14.3274
  gb17-2-2  4.2685 -3.9723  105 7337150  25  1.772519 0.511465 -0.435075 0.587856   13.3768   4.6952  -3.9410   5.4494    33.9166   11.9047   -9.9924   13.8169
  gb17-2-3  4.3488 -4.1199   98 6739635  24  1.454833 0.407823 -0.357075 0.458572   11.9202   4.4434  -3.6699   5.2169    29.8764   11.1367   -9.1981   13.0753
  gb17-2-4  4.2559 -3.6012  105 7293249  35  1.914022 0.581614 -0.495276 0.667952   13.9724   4.8776  -4.0689   5.6863    35.0869   12.2485  -10.2177   14.2793
  gb17-2-5  4.3359 -3.7466  105 7182074  31  1.754621 0.526473 -0.451028 0.601917   12.9542   4.6317  -3.8966   5.3667    32.1076   11.4798   -9.6580   13.3017
  gb17-2-6  4.4161 -3.8931  106 7225415  29  1.502860 0.429072 -0.368787 0.489356   11.8752   4.4495  -3.6214   5.2775    29.2442   10.9573   -8.9181   12.9965
  gb17-2-7  4.4964 -4.0404   98 6605194  24  1.228354 0.342784 -0.299350 0.386218   10.6026   4.1665  -3.3904   4.9425    25.9765   10.2079   -8.3065   12.1092
  gb17-3-0  3.7979 -3.8456  104 7716615  30  2.405617 0.709566 -0.605971 0.813160   17.3938   5.0849  -4.3473   5.8226    47.8540   13.9897  -11.9603   16.0192
  gb17-3-1  3.8772 -3.9920  104 7531820  28  2.459841 0.768743 -0.653130 0.884356   17.5218   5.0980  -4.4251   5.7709    47.1644   13.7225  -11.9112   15.5339
  gb17-3-2  3.9571 -4.1392  107 7595077  25  2.271979 0.727742 -0.615710 0.839773   16.4810   5.0282  -4.2868   5.7697    43.4467   13.2553  -11.3006   15.2100
  gb17-3-3  4.0373 -4.2870  101 7122242  25  1.899017 0.596450 -0.505138 0.687762   14.3667   4.7660  -3.9355   5.5966    37.2284   12.3502  -10.1979   14.5024
  gb17-3-4  3.9455 -3.7658  105 7709957  35  2.358666 0.652157 -0.560666 0.743647   16.7658   5.2046  -4.4178   5.9914    45.3235   14.0698  -11.9428   16.1968
  gb17-3-5  4.0251 -3.9120  105 7602207  30  2.287099 0.684249 -0.583057 0.785442   16.5072   5.0920  -4.3183   5.8657    43.7565   13.4976  -11.4466   15.5486
  gb17-3-6  4.1052 -4.0591  106 7540306  26  2.075558 0.626513 -0.534538 0.718489   15.3378   4.8517  -4.1421   5.5614    39.9259   12.6295  -10.7822   14.4768
  gb17-3-7  4.1857 -4.2068  100 7034884  22  1.698481 0.501856 -0.430487 0.573226   13.2940   4.6207  -3.8484   5.3930    34.0713   11.8425   -9.8632   13.8218
  gb17-4-0  3.4903 -4.0127  105 7929464  32  2.319705 0.682809 -0.578219 0.787398   16.4541   4.9955  -4.2555   5.7356    45.4188   13.7894  -11.7466   15.8321
  gb17-4-1  3.5683 -4.1593  106 7862265  28  2.385883 0.743153 -0.633510 0.852795   16.4166   5.0335  -4.2523   5.8146    44.3264   13.5908  -11.4817   15.7000
  gb17-4-2  3.6472 -4.3066  109 7938597  27  2.213875 0.702850 -0.601757 0.803944   15.3213   4.8206  -4.1007   5.5404    40.5127   12.7465  -10.8431   14.6500
  gb17-4-3  3.7266 -4.4543  100 7149655  25  1.865389 0.589882 -0.499281 0.680482   13.1724   4.5961  -3.8460   5.3461    34.2055   11.9348   -9.9871   13.8826
  gb17-4-4  3.6368 -3.9328  105 7836046  33  2.435478 0.730525 -0.614835 0.846215   17.5351   5.1627  -4.4117   5.9137    48.5302   14.2884  -12.2099   16.3668
  gb17-4-5  3.7153 -4.0794  105 7677638  27  2.513784 0.805779 -0.683384 0.928174   17.5462   5.1176  -4.4587   5.7765    47.5096   13.8569  -12.0728   15.6411
  gb17-4-6  3.7946 -4.2268  107 7695657  26  2.343510 0.761976 -0.647881 0.876070   16.5430   5.0261  -4.3162   5.7361    43.8523   13.3232  -11.4413   15.2052
  gb17-4-7  3.8744 -4.3747  101 7162691  25  1.958787 0.640439 -0.533703 0.747175   14.3359   4.7402  -3.9309   5.5496    37.3232   12.3411  -10.2341   14.4482
  gb17-5-0  3.1871 -4.1802  107 8196610  31  1.921162 0.523225 -0.452671 0.593779   13.1283   4.5828  -3.8900   5.2757    35.7347   12.4742  -10.5883   14.3602
  gb17-5-1  3.2638 -4.3262  105 7804539  27  1.887088 0.540466 -0.466555 0.614377   12.3339   4.4030  -3.6624   5.1436    32.6958   11.6718   -9.7086   13.6351
  gb17-5-2  3.3417 -4.4729  108 7800733  25  1.699091 0.492455 -0.422549 0.562360   10.9616   4.1783  -3.4400   4.9166    28.3881   10.8208   -8.9087   12.7329
  gb17-5-3  3.4205 -4.6197  100 7078594  21  1.406698 0.401735 -0.339115 0.464355    9.0789   3.9043  -3.1770   4.6316    23.0592    9.9164   -8.0691   11.7637
  gb17-5-4  3.3306 -4.1006  106 8114483  30  2.103310 0.586346 -0.509194 0.663498   14.6425   4.7602  -4.0419   5.4786    40.1358   13.0481  -11.0791   15.0171
  gb17-5-5  3.4080 -4.2469  105 7794758  26  2.119266 0.621041 -0.538958 0.703124   14.2426   4.6694  -3.9447   5.3941    38.0897   12.4875  -10.5495   14.4255
  gb17-5-6  3.4865 -4.3939  107 7783115  25  1.950766 0.583374 -0.500675 0.666074   13.0106   4.4997  -3.7755   5.2240    34.0644   11.7812   -9.8849   13.6775
  gb17-5-7  3.5658 -4.5412  101 7226275  21  1.619252 0.488912 -0.414032 0.563793   10.9263   4.2562  -3.4883   5.0240    28.1025   10.9468   -8.9720   12.9216
  gb17-6-0  3.8915 -5.1349   59 4027476   7  0.528939 0.335849 -0.235989 0.435709    3.6425   3.2703  -2.2093   4.3312     9.2255    8.2828   -5.5958   10.9699
  gb17-6-1  3.8111 -4.9902   68 4640849  13  0.719666 0.334576 -0.259023 0.410129    4.9135   3.3233  -2.5656   4.0810    12.4041    8.3897   -6.4769   10.3026
  gb17-6-2  3.7306 -4.8444   79 5461287  16  0.950338 0.343310 -0.280732 0.405888    6.4293   3.5470  -2.5394   4.5546    16.2319    8.9551   -6.4111   11.4991
  gb17-6-3  3.6503 -4.6977   89 6296883  19  1.250359 0.388021 -0.325883 0.450160    8.4703   3.8069  -3.0577   4.5561    21.5199    9.6718   -7.7684   11.5753
  gb17-6-4  3.7459 -5.2110   59 3956736   7  0.560773 0.325580 -0.226067 0.425092    3.6935   3.3279  -2.2351   4.4208     9.1571    8.2509   -5.5414   10.9604
  gb17-6-5  3.6654 -5.0671   69 4639316  13  0.701034 0.314632 -0.248108 0.381157    4.5434   3.2904  -2.2663   4.3146    11.2476    8.1458   -5.6105   10.6812
  gb17-6-6  3.5851 -4.9218   80 5526523  17  0.861053 0.303216 -0.247328 0.359104    5.5672   3.2193  -2.4247   4.0139    13.8448    8.0060   -6.0300    9.9819
  gb17-6-7  3.5049 -4.7757   89 6215240  19  1.097608 0.324573 -0.279979 0.369167    7.1130   3.5217  -2.7255   4.3178    17.8135    8.8195   -6.8256   10.8133
  gb17-7-0  4.2003 -4.9719   58 3975239   8  0.457905 0.284758 -0.187734 0.381783    3.7091   3.2605  -2.2421   4.2788     9.4584    8.3142   -5.7175   10.9109
  gb17-7-1  4.1204 -4.8261   68 4685805  13  0.759216 0.330640 -0.263835 0.397445    5.6843   3.6850  -2.4696   4.9004    14.4670    9.3785   -6.2852   12.4718
  gb17-7-2  4.0403 -4.6791   80 5605256  16  1.057292 0.370416 -0.309657 0.431174    8.0591   3.9320  -3.0311   4.8328    20.5687   10.0353   -7.7362   12.3345
  gb17-7-3  3.9600 -4.5315   90 6334766  21  1.466378 0.468495 -0.398383 0.538607   11.1021   4.3961  -3.6114   5.1808    28.5177   11.2922   -9.2766   13.3077
  gb17-7-4  4.0527 -5.0502   58 3974998   7  0.489981 0.320088 -0.215004 0.425171    3.6468   3.2769  -2.2049   4.3488     9.3369    8.3898   -5.6452   11.1343
  gb17-7-5  3.9726 -4.9047   69 4727211  13  0.767272 0.349153 -0.272624 0.425682    5.4137   3.5834  -2.4228   4.7440    13.7995    9.1341   -6.1757   12.0926
  gb17-7-6  3.8924 -4.7582   80 5600061  15  1.025776 0.380172 -0.313994 0.446350    7.3909   3.7907  -2.9599   4.6214    18.8581    9.6721   -7.5524   11.7918
  gb17-7-7  3.8122 -4.6109   89 6283302  18  1.391531 0.460316 -0.383668 0.536964    9.9970   4.1693  -3.3528   4.9859    25.6329   10.6905   -8.5968   12.7842
  gb17-8-0  4.5115 -4.8064   57 3892323   9  0.353243 0.177967 -0.135526 0.220408    3.7761   3.3760  -2.2186   4.5335     9.3153    8.3282   -5.4730   11.1835
  gb17-8-1  4.4322 -4.6600   68 4632792  16  0.632822 0.217514 -0.180750 0.254279    5.8685   3.8187  -2.6412   4.9962    14.5259    9.4522   -6.5376   12.3667
  gb17-8-2  4.3524 -4.5127   81 5625040  17  0.898281 0.275372 -0.235685 0.315058    7.9354   3.9234  -3.0175   4.8293    19.8272    9.8031   -7.5396   12.0665
  gb17-8-3  4.2722 -4.3649   90 6326760  20  1.257017 0.372270 -0.319853 0.424687   10.5439   4.2544  -3.4770   5.0318    26.6580   10.7562   -8.7907   12.7218
  gb17-8-4  4.3637 -4.8861   57 3917253   8  0.398327 0.232132 -0.166543 0.297721    3.6097   3.3282  -2.1122   4.5442     9.0683    8.3612   -5.3062   11.4161
  gb17-8-5  4.2841 -4.7399   68 4681592  16  0.716020 0.266477 -0.220013 0.312941    5.9440   3.8020  -2.5244   5.0797    14.9480    9.5614   -6.3484   12.7744
  gb17-8-6  4.2041 -4.5928   80 5587791  18  1.011456 0.324217 -0.273144 0.375289    8.3062   3.9897  -3.0277   4.9517    21.0167   10.0949   -7.6608   12.5290
  gb17-8-7  4.1238 -4.4450   91 6384829  18  1.383929 0.439137 -0.368373 0.509902   10.9921   4.2781  -3.5232   5.0329    28.0762   10.9271   -8.9991   12.8551
  gb17-9-0  4.8191 -4.6385   61 4099376   9  0.366094 0.155065 -0.123538 0.186592    5.0151   3.6790  -2.1805   5.1775    11.9538    8.7693   -5.1975   12.3410
  gb17-9-1  4.7409 -4.4920   70 4711289  16  0.520821 0.177853 -0.148995 0.206710    6.5747   3.8929  -2.9123   4.8735    15.8113    9.3619   -7.0036   11.7201
  gb17-9-2  4.6619 -4.3448   80 5392045  18  0.706726 0.210340 -0.177155 0.243526    7.8672   3.9009  -2.9570   4.8447    19.0680    9.4546   -7.1670   11.7422
  gb17-9-3  4.5823 -4.1971   87 5869217  19  0.896989 0.260435 -0.220818 0.300051    9.0712   4.0206  -3.1518   4.8895    22.1330    9.8100   -7.6900   11.9300
  gb17-9-4  4.6727 -4.7185   59 4012579   8  0.327593 0.151382 -0.117883 0.184882    3.9855   2.9443  -2.3940   3.4945     9.6471    7.1267   -5.7948    8.4586
  gb17-9-5  4.5940 -4.5720   68 4600061  16  0.526987 0.183573 -0.152197 0.214948    6.0460   3.8038  -2.5863   5.0213    14.7245    9.2638   -6.2986   12.2290
  gb17-9-6  4.5147 -4.4247   78 5319063  20  0.801811 0.233139 -0.199985 0.266292    7.9169   3.9139  -3.0190   4.8089    19.4558    9.6185   -7.4192   11.8179
  gb17-9-7  4.4349 -4.2769   90 6155196  21  1.068044 0.299282 -0.255911 0.342652    9.7459   4.0109  -3.2574   4.7645    24.1777    9.9503   -8.0810   11.8197
 gb17-10-0  5.1221 -4.4702   72 4527863  10  0.541467 0.188368 -0.157718 0.219018    7.2563   3.8223  -3.1493   4.4953    16.7192    8.8069   -7.2562   10.3576
 gb17-10-1  5.0451 -4.3244   77 4828900  11  0.571795 0.199749 -0.165852 0.233646    7.8076   3.8179  -2.9858   4.6501    18.2193    8.9093   -6.9675   10.8511
 gb17-10-2  4.9670 -4.1780   84 5300609  12  0.620080 0.207144 -0.173868 0.240421    8.2091   3.7667  -2.9946   4.5387    19.3200    8.8648   -7.0477   10.6819
 gb17-10-3  4.8881 -4.0313   90 5719471  12  0.666824 0.221866 -0.188015 0.255718    8.1655   3.6432  -2.8972   4.3892    19.2582    8.5924   -6.8330   10.3518
 gb17-10-4  4.9788 -4.5501   67 4320896   9  0.431976 0.166192 -0.135544 0.196841    6.2261   3.9427  -2.9295   4.9560    14.5756    9.2302   -6.8581   11.6023
 gb17-10-5  4.9012 -4.4039   73 4696010  11  0.513003 0.183899 -0.153759 0.214039    7.1609   3.8685  -2.9201   4.8170    16.9359    9.1493   -6.9062   11.3924
 gb17-10-6  4.8227 -4.2571   81 5238736  14  0.638951 0.203707 -0.174021 0.233394    7.9339   3.7043  -2.8673   4.5414    18.9084    8.8283   -6.8334   10.8232
 gb17-10-7  4.7433 -4.1099   90 5910011  16  0.751480 0.231077 -0.197083 0.265072    8.5622   3.8804  -3.0695   4.6913    20.5118    9.2960   -7.3534   11.2386
  gb18-1-0  5.9560 -2.6811   62 2317591  13  1.725518 0.603868 -0.498658 0.709079   15.4360   8.1710  -6.0231  10.3189    20.1954   10.6904   -7.8802   13.5006
  gb18-1-1  6.0364 -2.8256   63 2469161  13  1.529739 0.597729 -0.491845 0.703612   13.4875   7.4261  -5.2215   9.6308    18.3472   10.1019   -7.1028   13.1009
  gb18-1-2  6.1169 -2.9714   65 2591138  14  1.453131 0.611714 -0.487445 0.735982   12.4135   6.9054  -5.3427   8.4682    16.9599    9.4345   -7.2994   11.5697
  gb18-1-3  6.1972 -3.1180   67 2751260  12  1.312903 0.579353 -0.456536 0.702171   11.1608   6.5673  -4.8776   8.2570    15.0807    8.8739   -6.5907   11.1571
  gb18-1-5  6.1814 -2.7486   53 1979835  13  1.425831 0.555787 -0.459891 0.651683   12.8052   8.3582  -6.3404  10.3760    16.0329   10.4650   -7.9386   12.9913
  gb18-1-6  6.2619 -2.8937   55 2064841  13  1.333013 0.567384 -0.454287 0.680482   11.8579   7.7326  -6.2807   9.1844    14.9402    9.7425   -7.9133   11.5718
  gb18-1-7  6.3421 -3.0396   57 2199837   8  1.190892 0.545084 -0.422022 0.668145   10.4770   7.1540  -4.6458   9.6623    13.1099    8.9518   -5.8132   12.0904
  gb18-2-0  5.6491 -2.8448   83 3358469  15  1.891874 0.653485 -0.550957 0.756013   17.9360   6.7710  -5.5310   8.0109    27.9146   10.5380   -8.6081   12.4678
  gb18-2-1  5.7291 -2.9906   85 3615587  17  1.739867 0.694126 -0.565661 0.822592   15.5571   6.0978  -4.9517   7.2440    25.2201    9.8854   -8.0273   11.7434
  gb18-2-2  5.8094 -3.1374   87 3839016  17  1.572896 0.725151 -0.566809 0.883492   13.0470   5.6546  -4.4713   6.8378    21.3846    9.2681   -7.3287   11.2075
  gb18-2-3  5.8899 -3.2848   88 3980580  16  1.379136 0.668394 -0.519394 0.817395   10.6892   5.2150  -3.9691   6.4609    17.3121    8.4461   -6.4283   10.4640
  gb18-2-4  5.7961 -2.7663   74 2870083  14  1.838425 0.639403 -0.525034 0.753772   16.8732   7.3387  -5.7524   8.9250    24.2233   10.5355   -8.2582   12.8128
  gb18-2-5  5.8763 -2.9116   75 3070848  17  1.705505 0.658412 -0.541165 0.775658   14.9830   6.5779  -5.1857   7.9702    22.3633    9.8181   -7.7400   11.8961
  gb18-2-6  5.9567 -3.0580   77 3275362  16  1.555124 0.685206 -0.541298 0.829113   12.8866   6.1795  -4.7645   7.5945    19.3770    9.2919   -7.1642   11.4195
  gb18-3-0  5.3390 -3.0115   99 4404880  19  1.750082 0.572866 -0.482317 0.663414   18.0571   6.1152  -5.0877   7.1426    32.1495   10.8877   -9.0584   12.7170
  gb18-3-1  5.4185 -3.1577  101 4704589  21  1.557378 0.583616 -0.479616 0.687616   15.0481   5.4133  -4.5408   6.2858    28.1853   10.1391   -8.5049   11.7733
  gb18-3-2  5.4985 -3.3049  102 4964971  21  1.337214 0.575377 -0.458500 0.692253   11.9876   4.8509  -3.8455   5.8563    23.0565    9.3300   -7.3962   11.2638
  gb18-3-3  5.5789 -3.4526  103 5139833  21  1.147961 0.520961 -0.412927 0.628994    9.4845   4.2184  -3.4642   4.9726    18.2692    8.1256   -6.6728    9.5784
  gb18-3-4  5.4863 -2.9315   93 3947196  16  1.846658 0.632055 -0.524761 0.739348   18.3144   6.3849  -5.2475   7.5224    30.7715   10.7278   -8.8167   12.6389
  gb18-3-5  5.5661 -3.0775   96 4281105  18  1.688265 0.671788 -0.550994 0.792582   15.6222   5.7257  -4.6775   6.7739    27.4835   10.0730   -8.2290   11.9170
  gb18-3-6  5.6464 -3.2245   99 4539428  21  1.504901 0.678118 -0.533953 0.822283   12.8283   5.2059  -4.1354   6.2763    22.9653    9.3195   -7.4032   11.2358
  gb18-3-7  5.7270 -3.3721   98 4678543  20  1.305266 0.634904 -0.485884 0.783924   10.2382   4.5531  -3.7494   5.3568    18.2511    8.1165   -6.6838    9.5493
  gb18-4-0  5.0320 -3.1792  103 5461119  23  1.408923 0.395040 -0.338284 0.451796   14.8282   5.2788  -4.4072   6.1504    29.1486   10.3768   -8.6635   12.0901
  gb18-4-1  5.1102 -3.3256  102 5589245  24  1.170824 0.340435 -0.291998 0.388872   12.1659   4.6379  -3.8635   5.4124    25.0881    9.5641   -7.9671   11.1612
  gb18-4-2  5.1892 -3.4728  103 5756491  24  0.976534 0.300608 -0.253745 0.347471    9.8385   4.1293  -3.3245   4.9341    20.9516    8.7936   -7.0797   10.5074
  gb18-4-3  5.2689 -3.6204  100 5574433  20  0.810700 0.265716 -0.221796 0.309636    8.1530   3.7887  -2.9106   4.6668    17.6284    8.1919   -6.2934   10.0905
  gb18-4-4  5.1782 -3.0990  102 5047248  22  1.544370 0.475283 -0.403918 0.546648   16.6166   5.6016  -4.6593   6.5438    31.3274   10.5607   -8.7843   12.3371
  gb18-4-5  5.2569 -3.2455  103 5275488  23  1.338877 0.444988 -0.373992 0.515983   13.6938   4.9613  -4.0557   5.8670    27.1666    9.8426   -8.0459   11.6393
  gb18-4-6  5.3364 -3.3928  103 5433976  22  1.119535 0.422371 -0.342182 0.502559   10.7697   4.4371  -3.6226   5.2517    22.0417    9.0812   -7.4142   10.7482
  gb18-4-7  5.4163 -3.5405  102 5413663  21  0.952616 0.369084 -0.304214 0.433953    8.6575   3.9374  -3.1536   4.7212    17.8862    8.1346   -6.5152    9.7539
  gb18-5-0  4.7297 -3.3472  106 6387641  28  1.349089 0.377517 -0.326573 0.428461   12.3113   4.8090  -3.9291   5.6889    26.4300   10.3240   -8.4350   12.2130
  gb18-5-1  4.8066 -3.4931  104 6397267  25  1.102950 0.311456 -0.267619 0.355293   10.2215   4.2987  -3.4692   5.1282    22.5432    9.4806   -7.6512   11.3100
  gb18-5-2  4.8846 -3.6396  104 6395497  23  0.914157 0.264762 -0.230099 0.299425    8.9426   3.9353  -3.1110   4.7597    20.1803    8.8807   -7.0204   10.7410
  gb18-5-3  4.9635 -3.7864  100 6160594  24  0.785772 0.236569 -0.202997 0.270141    8.4744   3.7715  -2.9749   4.5681    19.4512    8.6568   -6.8283   10.4852
  gb18-5-4  4.8730 -3.2673  105 5990942  29  1.343622 0.356924 -0.312628 0.401221   13.4227   5.0516  -4.1519   5.9514    27.6081   10.3904   -8.5396   12.2411
  gb18-5-5  4.9506 -3.4136  104 6043225  23  1.083532 0.288280 -0.249563 0.326997   10.7508   4.4316  -3.5814   5.2818    22.9635    9.4658   -7.6498   11.2819
  gb18-5-6  5.0291 -3.5605  105 6104550  25  0.914499 0.250273 -0.214761 0.285785    9.2474   4.0654  -3.1784   4.9525    20.3164    8.9317   -6.9828   10.8805
  gb18-5-7  5.1084 -3.7076  102 5988317  23  0.763897 0.230563 -0.193854 0.267271    8.2465   3.7185  -2.9095   4.5275    18.4685    8.3279   -6.5160   10.1397
  gb18-6-0  5.4349 -4.3011   82 4862122  16  0.860584 0.267947 -0.226105 0.309789    8.6018   3.9824  -3.1096   4.8551    18.8218    8.7140   -6.8043   10.6237
  gb18-6-1  5.3543 -4.1565   85 5037820  15  0.762159 0.234222 -0.198913 0.269530    8.2655   3.7569  -2.8108   4.7030    18.3656    8.3478   -6.2456   10.4499
  gb18-6-2  5.2738 -4.0107   90 5282582  12  0.668033 0.217173 -0.182793 0.251554    7.6321   3.5198  -2.6053   4.4342    17.1402    7.9047   -5.8510    9.9585
  gb18-6-3  5.1934 -3.8641   95 5603832  18  0.692832 0.214962 -0.181113 0.248811    7.7768   3.5619  -2.8214   4.3024    17.5575    8.0417   -6.3698    9.7135
  gb18-6-4  5.2896 -4.3775   77 4694829  13  0.691354 0.226096 -0.190935 0.261257    8.0991   3.9185  -3.1260   4.7109    18.2131    8.8117   -7.0297   10.5937
  gb18-6-5  5.2089 -4.2336   82 5015079  12  0.647270 0.213471 -0.180414 0.246529    8.1727   3.8081  -2.8224   4.7939    18.6710    8.6999   -6.4478   10.9520
  gb18-6-6  5.1284 -4.0884   88 5393130  13  0.642563 0.214289 -0.181523 0.247055    8.1567   3.6220  -2.9047   4.3393    18.8317    8.3621   -6.7061   10.0182
  gb18-6-7  5.0482 -3.9424   93 5733013  17  0.678922 0.219130 -0.184133 0.254128    8.1650   3.5769  -2.9321   4.2217    18.9031    8.2810   -6.7882    9.7738
  gb18-7-0  5.7434 -4.1377   90 4960918  18  1.215968 0.419210 -0.347870 0.490551    8.9549   3.9453  -3.1472   4.7435    18.0117    7.9355   -6.3301    9.5409
  gb18-7-1  5.6635 -3.9919   92 5071698  16  1.019888 0.352141 -0.293438 0.410843    7.8280   3.6949  -3.0199   4.3698    15.7982    7.4569   -6.0946    8.8191
  gb18-7-2  5.5832 -3.8450   96 5239243  18  0.904917 0.311486 -0.260867 0.362106    7.3897   3.6417  -2.8716   4.4118    15.0475    7.4156   -5.8474    8.9838
  gb18-7-3  5.5029 -3.6975   97 5261829  20  0.878397 0.321159 -0.262517 0.379801    7.5436   3.6828  -2.9605   4.4051    15.5363    7.5848   -6.0973    9.0724
  gb18-7-4  5.5961 -4.2161   86 4893203  16  1.044863 0.337707 -0.286575 0.388840    8.7181   3.8952  -2.9809   4.8095    18.3340    8.1916   -6.2688   10.1144
  gb18-7-5  5.5160 -4.0708   90 5129839  15  0.879968 0.273555 -0.233585 0.313524    7.9535   3.7221  -2.9161   4.5280    16.9073    7.9122   -6.1990    9.6254
  gb18-7-6  5.4356 -3.9243   93 5257221  17  0.784098 0.242120 -0.205063 0.279177    7.5660   3.6941  -2.8131   4.5750    16.2690    7.9432   -6.0489    9.8376
  gb18-7-7  5.3553 -3.7771   96 5374790  16  0.726024 0.240921 -0.203859 0.277983    7.3229   3.5887  -2.7768   4.4006    15.8714    7.7780   -6.0183    9.5377
  gb18-8-0  6.0525 -3.9708   94 4726418  18  1.471364 0.581430 -0.473239 0.689622    9.7366   4.1741  -3.4057   4.9424    17.2422    7.3917   -6.0311    8.7524
  gb18-8-1  5.9731 -3.8246   95 4795346  16  1.295859 0.519700 -0.415520 0.623881    8.5011   4.0435  -3.2664   4.8206    14.7841    7.0319   -5.6805    8.3834
  gb18-8-2  5.8931 -3.6775   97 4851878  18  1.197329 0.492222 -0.391147 0.593297    8.1308   4.1727  -3.2276   5.1177    14.1020    7.2371   -5.5979    8.8762
  gb18-8-3  5.8127 -3.5298   96 4774801  19  1.198465 0.536743 -0.416786 0.656699    8.5251   4.1672  -3.4182   4.9163    14.9735    7.3193   -6.0038    8.6349
  gb18-8-4  5.9051 -4.0508   94 4902612  17  1.379903 0.526053 -0.425967 0.626139    9.2329   3.9528  -3.2040   4.7017    17.4425    7.4675   -6.0529    8.8822
  gb18-8-5  5.8253 -3.9048   96 5053700  18  1.188642 0.448438 -0.370307 0.526568    8.0953   3.8191  -3.0500   4.5881    15.1953    7.1686   -5.7250    8.6122
  gb18-8-6  5.7451 -3.7578  100 5221658  19  1.070355 0.416894 -0.339147 0.494640    7.5879   3.7487  -3.0500   4.4473    14.2982    7.0637   -5.7473    8.3802
  gb18-8-7  5.6646 -3.6102  102 5222672  20  1.050057 0.444887 -0.351825 0.537949    7.9045   3.8739  -3.1292   4.6187    15.0614    7.3815   -5.9625    8.8005
  gb18-9-0  6.3594 -3.8023   88 4019610  13  1.323985 0.538234 -0.440273 0.636195   10.0072   4.8937  -3.8450   5.9424    15.3394    7.5012   -5.8937    9.1088
  gb18-9-1  6.2811 -3.6560   84 3884407  12  1.281059 0.496342 -0.407705 0.584979    9.6088   5.0518  -3.8366   6.2671    14.2159    7.4740   -5.6761    9.2719
  gb18-9-2  6.2020 -3.5090   81 3731710  15  1.274517 0.493939 -0.395928 0.591950    9.6990   5.3496  -4.0542   6.6451    14.0971    7.7755   -5.8926    9.6584
  gb18-9-3  6.1223 -3.3615   78 3517402  12  1.272557 0.552529 -0.437585 0.667472    9.7252   5.4017  -4.1420   6.6614    14.1841    7.8783   -6.0411    9.7155
  gb18-9-4  6.2133 -3.8827   92 4413427  17  1.454359 0.598002 -0.478096 0.717908   10.1056   4.5531  -3.5036   5.6026    16.5809    7.4706   -5.7486    9.1925
  gb18-9-5  6.1345 -3.7363   90 4392835  14  1.327894 0.535450 -0.437124 0.633776    9.0972   4.4090  -3.4550   5.3630    14.5324    7.0432   -5.5192    8.5672
  gb18-9-6  6.0550 -3.5891   88 4256565  17  1.282637 0.518571 -0.420785 0.616358    9.0156   4.7548  -3.5448   5.9648    14.2389    7.5096   -5.5985    9.4206
  gb18-9-7  5.9750 -3.4414   86 4062541  16  1.288894 0.574555 -0.441833 0.707276    9.2600   4.7783  -3.5423   6.0143    14.7368    7.6044   -5.6373    9.5715
 gb18-10-0  6.6626 -3.6326   77 3108666  10  0.902215 0.393097 -0.311385 0.474808    8.9829   5.6220  -4.2024   7.0416    12.2658    7.6766   -5.7383    9.6150
 gb18-10-1  6.5855 -3.4870   70 2796064   9  1.018598 0.434673 -0.346193 0.523153    9.9261   6.1907  -4.8299   7.5515    12.9322    8.0655   -6.2926    9.8385
 gb18-10-2  6.5073 -3.3407   65 2625399   9  1.118428 0.466169 -0.370773 0.561565   10.6640   6.8392  -5.0621   8.6162    13.4539    8.6284   -6.3865   10.8704
 gb18-10-3  6.4281 -3.1941   60 2395679   6  1.113992 0.496367 -0.394295 0.598440   10.3109   6.9081  -4.6380   9.1782    12.8404    8.6028   -5.7758   11.4298
 gb18-10-4  6.5197 -3.7128   82 3550262  13  1.140965 0.447334 -0.368894 0.525773    9.8553   5.3337  -4.2041   6.4633    14.1622    7.6646   -6.0413    9.2879
 gb18-10-5  6.4419 -3.5668   76 3270259  11  1.167936 0.454131 -0.372032 0.536230   10.0308   5.5762  -4.0669   7.0856    13.7894    7.6657   -5.5908    9.7406
 gb18-10-6  6.3632 -3.4201   72 3100588   9  1.168655 0.460113 -0.372877 0.547350   10.0427   6.1186  -4.2549   7.9822    13.4521    8.1958   -5.6994   10.6922
 gb18-10-7  6.2836 -3.2731   68 2886388  11  1.237277 0.500044 -0.401200 0.598887   10.4524   6.5809  -4.3687   8.7931    13.9446    8.7796   -5.8283   11.7309
  gb19-1-0  6.8269 -3.7569   80 3284206   9  0.668997 0.287376 -0.227136 0.347616    6.9740   4.5963  -3.2397   5.9528     9.8201    6.4720   -4.5619    8.3821
  gb19-1-1  6.9059 -3.9023   84 3519520   9  0.568009 0.236410 -0.187874 0.284947    6.0521   4.0166  -2.7923   5.2408     8.8526    5.8753   -4.0845    7.6660
  gb19-1-2  6.9850 -4.0489   89 3846037  10  0.476524 0.198534 -0.159036 0.238032    5.3725   3.5597  -2.4647   4.6547     8.1326    5.3885   -3.7310    7.0459
  gb19-1-3  7.0640 -4.1962   87 3840271  10  0.430946 0.174056 -0.140535 0.207578    4.9748   3.3453  -2.2771   4.4136     7.7482    5.2102   -3.5465    6.8740
  gb19-1-5  7.0519 -3.8267   81 3274718   8  0.371441 0.155465 -0.122935 0.187994    4.4705   3.6626  -2.4978   4.8274     6.2721    5.1386   -3.5044    6.7729
  gb19-1-6  7.1310 -3.9726   87 3664918  10  0.352074 0.135796 -0.110288 0.161303    4.2416   3.4207  -2.3896   4.4517     6.1571    4.9654   -3.4688    6.4621
  gb19-1-7  7.2098 -4.1194   85 3635366  10  0.358450 0.149606 -0.119852 0.179360    4.2472   3.4164  -2.2815   4.5512     6.3547    5.1116   -3.4136    6.8095
  gb19-2-0  6.5180 -3.9176   89 3928390  11  1.190033 0.517833 -0.407549 0.628116    9.6881   4.6642  -3.6747   5.6537    15.1080    7.2735   -5.7304    8.8166
  gb19-2-1  6.5966 -4.0641   92 4114607  12  1.133406 0.504083 -0.401087 0.607080    9.4472   4.4632  -3.5579   5.3685    15.3827    7.2674   -5.7933    8.7415
  gb19-2-2  6.6756 -4.2117   95 4375009  14  1.032076 0.441349 -0.352613 0.530086    8.8404   4.1563  -3.2848   5.0278    14.9041    7.0071   -5.5378    8.4764
  gb19-2-3  6.7546 -4.3599   91 4205980  15  0.893149 0.356385 -0.288474 0.424296    7.9594   3.8813  -3.1073   4.6553    13.6919    6.6767   -5.3453    8.0081
  gb19-2-4  6.6659 -3.8406   84 3526883   9  0.933186 0.402324 -0.318948 0.485700    8.5627   4.6857  -3.5826   5.7887    12.6450    6.9196   -5.2906    8.5486
  gb19-2-5  6.7448 -3.9866   89 3852970  10  0.840806 0.368188 -0.290591 0.445785    7.8785   4.3097  -3.2779   5.3415    12.1518    6.6472   -5.0558    8.2387
  gb19-2-6  6.8239 -4.1338   93 4174015  12  0.742240 0.310589 -0.251483 0.369696    7.1789   3.9026  -2.9688   4.8364    11.4818    6.2418   -4.7483    7.7352
  gb19-2-7  6.9029 -4.2817   89 3990016  13  0.630805 0.254838 -0.205714 0.303962    6.4584   3.6710  -2.7411   4.6009    10.5721    6.0092   -4.4870    7.5315
  gb19-3-0  6.2065 -4.0815   94 4478856  15  1.569204 0.661562 -0.526562 0.796562   10.6850   4.4093  -3.4449   5.3737    18.8500    7.7787   -6.0774    9.4801
  gb19-3-1  6.2845 -4.2286   95 4562406  16  1.638354 0.681034 -0.542386 0.819681   11.3261   4.5269  -3.6225   5.4314    20.6488    8.2531   -6.6042    9.9020
  gb19-3-2  6.3630 -4.3766   97 4655897  15  1.568813 0.621025 -0.506559 0.735491   11.1468   4.3716  -3.5512   5.1920    20.7303    8.1301   -6.6044    9.6559
  gb19-3-3  6.4419 -4.5251   91 4378239  14  1.426100 0.522896 -0.429105 0.616687   10.4775   4.2447  -3.4640   5.0254    19.5789    7.9319   -6.4730    9.3907
  gb19-3-4  6.3547 -4.0031   93 4300478  13  1.436945 0.624986 -0.491324 0.758648   10.4000   4.5170  -3.6247   5.4092    17.3005    7.5140   -6.0298    8.9982
  gb19-3-5  6.4331 -4.1500   96 4454711  15  1.452719 0.624587 -0.498802 0.750372   10.7365   4.4664  -3.5045   5.4282    18.5756    7.7275   -6.0633    9.3916
  gb19-3-6  6.5119 -4.2978  100 4671158  15  1.348338 0.557561 -0.448281 0.666842   10.3043   4.2935  -3.3675   5.2195    18.3339    7.6392   -5.9916    9.2868
  gb19-3-7  6.5910 -4.4462   94 4448477  15  1.190672 0.453975 -0.371128 0.536822    9.4362   4.1048  -3.3458   4.8639    17.0322    7.4092   -6.0391    8.7793
  gb19-4-0  5.8968 -4.2456   90 4668415  16  1.478965 0.556161 -0.459621 0.652701   10.1736   4.1469  -3.2519   5.0418    19.9953    8.1503   -6.3913    9.9092
  gb19-4-1  5.9736 -4.3929   86 4467200  17  1.654695 0.598164 -0.496076 0.700252   11.3025   4.3796  -3.5661   5.1932    22.4251    8.6895   -7.0753   10.3037
  gb19-4-2  6.0512 -4.5409   84 4246211  15  1.707570 0.595413 -0.499114 0.691713   11.7688   4.6068  -3.7279   5.4857    23.2374    9.0960   -7.3607   10.8314
  gb19-4-3  6.1294 -4.6892   75 3788735  14  1.683956 0.558812 -0.476055 0.641568   11.9129   4.7710  -3.8931   5.6489    23.1553    9.2734   -7.5670   10.9799
  gb19-4-4  6.0440 -4.1669   93 4634405  17  1.585605 0.623136 -0.505315 0.740956   10.6272   4.2608  -3.5126   5.0090    19.9208    7.9869   -6.5844    9.3895
  gb19-4-5  6.1213 -4.3142   92 4552772  17  1.709518 0.654030 -0.534972 0.773088   11.5060   4.3881  -3.5747   5.2015    22.0161    8.3964   -6.8399    9.9528
  gb19-4-6  6.1994 -4.4623   91 4471933  15  1.698476 0.628885 -0.520513 0.737256   11.6642   4.4118  -3.5852   5.2384    22.5135    8.5154   -6.9200   10.1108
  gb19-4-7  6.2779 -4.6109   83 4130329  13  1.607694 0.551231 -0.459909 0.642553   11.3313   4.5047  -3.6428   5.3667    21.7627    8.6517   -6.9963   10.3071
  gb19-5-0  5.5925 -4.4104   79 4459634  15  1.112588 0.370395 -0.309744 0.431046    9.2757   4.3070  -3.3081   5.3059    19.6052    9.1033   -6.9920   11.2147
  gb19-5-1  5.6681 -4.5571   72 4001829  16  1.311151 0.439799 -0.369296 0.510302   10.1312   4.7243  -3.7077   5.7409    21.0741    9.8271   -7.7124   11.9418
  gb19-5-2  5.7447 -4.7045   68 3685847  14  1.456329 0.497991 -0.417217 0.578765   10.7806   4.9745  -3.8996   6.0495    21.8597   10.0867   -7.9071   12.2663
  gb19-5-3  5.8222 -4.8520   59 3184773  11  1.527722 0.532677 -0.446354 0.619000   11.3373   5.3538  -4.3618   6.3457    22.2300   10.4976   -8.5526   12.4426
  gb19-5-4  5.7369 -4.3321   84 4580963  16  1.304520 0.448157 -0.373746 0.522568    9.7754   4.1809  -3.4068   4.9550    20.0495    8.5751   -6.9874   10.1628
  gb19-5-5  5.8131 -4.4791   78 4198196  15  1.495572 0.516329 -0.429831 0.602826   10.6492   4.5424  -3.5568   5.5281    21.7192    9.2644   -7.2542   11.2746
  gb19-5-6  5.8902 -4.6268   75 3906890  16  1.622132 0.545661 -0.454491 0.636832   11.5877   4.8209  -3.8130   5.8287    23.2335    9.6659   -7.6451   11.6868
  gb19-5-7  5.9682 -4.7748   67 3460674  14  1.655875 0.547906 -0.468442 0.627369   11.9816   5.0946  -4.0874   6.1018    23.4154    9.9562   -7.9879   11.9245
  gb19-6-0  6.2888 -5.3714   38 1931663   6  1.210295 0.611011 -0.459109 0.762913    8.9081   5.8681  -4.0938   7.6423    14.9480    9.8468   -6.8695   12.8240
  gb19-6-1  6.2096 -5.2260   44 2269000   8  1.340290 0.587906 -0.460516 0.715297   10.0834   5.3491  -4.4285   6.2697    17.5056    9.2864   -7.6882   10.8846
  gb19-6-2  6.1304 -5.0794   51 2660717  11  1.518717 0.568775 -0.470729 0.666820   11.3516   5.4109  -4.3836   6.4383    20.5288    9.7854   -7.9275   11.6433
  gb19-6-3  6.0514 -4.9320   59 3024302  12  1.606579 0.550009 -0.462501 0.637518   11.9242   5.3206  -4.1976   6.4435    22.4120   10.0002   -7.8896   12.1108
  gb19-6-4  6.1424 -5.4462   33 1662283   6  1.203594 0.576554 -0.437963 0.715146    9.2599   7.3091  -4.1946  10.4236    15.3467   12.1136   -6.9518   17.2754
  gb19-6-5  6.0632 -5.3016   38 1964200   7  1.338108 0.583191 -0.455071 0.711311   10.3480   6.4660  -4.5545   8.3774    17.7871   11.1143   -7.8288   14.3999
  gb19-6-6  5.9840 -5.1556   44 2311032  10  1.499322 0.591055 -0.472820 0.709289   11.5052   6.1728  -4.8925   7.4531    20.6423   11.0750   -8.7779   13.3721
  gb19-6-7  5.9052 -5.0088   51 2684470  10  1.555012 0.568497 -0.464085 0.672909   11.7293   5.7717  -4.3708   7.1726    21.9670   10.8094   -8.1857   13.4331
  gb19-7-0  6.5990 -5.2110   49 2448781   7  1.011095 0.588596 -0.412490 0.764701    7.0215   4.5178  -3.3066   5.7289    12.2279    7.8677   -5.7585    9.9769
  gb19-7-1  6.5204 -5.0645   58 2927095  11  1.185714 0.530842 -0.417461 0.644223    8.5406   4.6075  -3.5393   5.6758    15.2248    8.2136   -6.3093   10.1180
  gb19-7-2  6.4416 -4.9169   67 3378131  12  1.315828 0.489540 -0.402690 0.576390    9.6461   4.5367  -3.5899   5.4834    17.6658    8.3085   -6.5746   10.0423
  gb19-7-3  6.3626 -4.7686   75 3738599  12  1.449711 0.493383 -0.410179 0.576588   10.5640   4.4774  -3.5547   5.4000    19.8614    8.4179   -6.6832   10.1526
  gb19-7-4  6.4507 -5.2880   44 2261582   7  1.149710 0.617838 -0.463857 0.771818    8.1969   4.9616  -4.0985   5.8247    14.0420    8.4996   -7.0210    9.9781
  gb19-7-5  6.3719 -5.1419   52 2697781  11  1.326349 0.579804 -0.459342 0.700265    9.6528   5.1751  -4.0045   6.3456    17.0251    9.1275   -7.0629   11.1921
  gb19-7-6  6.2930 -4.9946   60 3122549  12  1.455470 0.535980 -0.444313 0.627647   10.7085   4.9707  -3.9045   6.0368    19.5544    9.0768   -7.1300   11.0237
  gb19-7-7  6.2140 -4.8467   67 3403957  12  1.571079 0.527649 -0.441645 0.613654   11.4387   4.8302  -3.8371   5.8232    21.5727    9.1094   -7.2365   10.9823
  gb19-8-0  6.9104 -5.0476   56 2742230   8  0.592210 0.359586 -0.239285 0.479888    4.5042   3.5543  -2.5909   4.5176     8.0501    6.3523   -4.6306    8.0740
  gb19-8-1  6.8323 -4.9006   67 3289618  11  0.724729 0.331935 -0.259501 0.404368    5.7120   3.6167  -2.6794   4.5539    10.2690    6.5020   -4.8170    8.1870
  gb19-8-2  6.7537 -4.7527   79 3810931  11  0.834969 0.320853 -0.262398 0.379308    6.7911   3.6849  -2.8129   4.5568    12.2559    6.6501   -5.0765    8.2237
  gb19-8-3  6.6748 -4.6042   87 4126702  12  0.985449 0.361658 -0.298183 0.425132    8.0298   3.7933  -3.0509   4.5357    14.5214    6.8599   -5.5174    8.2024
  gb19-8-4  6.7619 -5.1261   53 2595934   8  0.806639 0.484162 -0.321652 0.646671    5.7760   4.4854  -2.7134   6.2574    10.2208    7.9370   -4.8014   11.0726
  gb19-8-5  6.6835 -4.9793   63 3124212  11  0.959368 0.442930 -0.344354 0.541506    7.0741   4.2310  -2.9892   5.4728    12.7104    7.6020   -5.3707    9.8332
  gb19-8-6  6.6047 -4.8315   74 3696169  12  1.082270 0.408535 -0.334839 0.482231    8.1896   4.0575  -3.1018   5.0133    14.9785    7.4211   -5.6731    9.1691
  gb19-8-7  6.5257 -4.6830   83 4049271  12  1.230130 0.431589 -0.358968 0.504210    9.2980   4.1321  -3.2619   5.0023    17.2401    7.6617   -6.0482    9.2751
  gb19-9-0  7.2195 -4.8822   56 2620217   6  0.357154 0.167399 -0.129745 0.205053    3.7187   3.7803  -2.1079   5.4528     6.5193    6.6273   -3.6953    9.5593
  gb19-9-1  7.1425 -4.7351   67 3146524  10  0.422331 0.165618 -0.134172 0.197064    4.3723   3.4850  -2.4167   4.5533     7.5688    6.0328   -4.1834    7.8821
  gb19-9-2  7.0648 -4.5872   78 3630766  10  0.459623 0.173327 -0.140798 0.205855    4.8669   3.3502  -2.2189   4.4814     8.2965    5.7109   -3.7826    7.6393
  gb19-9-3  6.9865 -4.4390   84 3822939  10  0.516018 0.202711 -0.164410 0.241012    5.4673   3.4337  -2.5962   4.2712     9.1468    5.7446   -4.3434    7.1457
  gb19-9-4  7.0723 -4.9611   56 2632739   8  0.410675 0.234931 -0.172134 0.297729    3.7597   3.6516  -2.1027   5.2004     6.6825    6.4903   -3.7374    9.2433
  gb19-9-5  6.9949 -4.8139   67 3173641  12  0.524690 0.225913 -0.177989 0.273838    4.7933   3.6528  -2.3028   5.0027     8.4849    6.4660   -4.0763    8.8557
  gb19-9-6  6.9168 -4.6659   77 3627080  14  0.626242 0.232953 -0.192430 0.273476    5.8059   3.5965  -2.5163   4.6766    10.2134    6.3266   -4.4266    8.2267
  gb19-9-7  6.8382 -4.5174   86 3985691  14  0.733034 0.272169 -0.224617 0.319722    6.7660   3.6544  -2.8273   4.4814    11.7862    6.3658   -4.9251    7.8066
 gb19-10-1  7.4484 -4.5694   68 2996005   5  0.480599 0.260754 -0.197140 0.324369    5.3956   4.1274  -2.5229   5.7319     8.8130    6.7415   -4.1207    9.3622
 gb19-10-2  7.3715 -4.4224   78 3425785   5  0.410350 0.216382 -0.163895 0.268868    4.6895   3.5639  -2.3146   4.8131     7.4591    5.6687   -3.6817    7.6558
 gb19-10-3  7.2938 -4.2751   82 3542247   6  0.348118 0.180267 -0.135468 0.225066    4.2085   3.3482  -2.1709   4.5254     6.4975    5.1692   -3.3517    6.9868
 gb19-10-4  7.3803 -4.7945   58 2657311   6  0.430778 0.202758 -0.157377 0.248140    4.7655   3.9345  -2.6509   5.2181     8.1534    6.7317   -4.5356    8.9278
 gb19-10-5  7.3038 -4.6478   67 3016448   6  0.398050 0.180433 -0.143482 0.217383    4.5423   3.6550  -2.4543   4.8557     7.6055    6.1199   -4.1094    8.1303
 gb19-10-6  7.2264 -4.5004   77 3470084   8  0.402449 0.166716 -0.133214 0.200218    4.5741   3.5083  -2.2976   4.7190     7.4983    5.7511   -3.7665    7.7357
 gb19-10-7  7.1483 -4.3526   84 3770594   9  0.412380 0.160178 -0.131030 0.189326    4.6583   3.3468  -2.0896   4.6040     7.4593    5.3593   -3.3462    7.3724
  gb20-1-0  8.3740 -2.9345   58 1886341   8  2.224303 0.978853 -0.772855 1.184852   21.1865  10.6035  -7.8828  13.3242    25.2872   12.6559   -9.4086   15.9032
  gb20-1-1  8.4533 -3.0797   67 2230789   8  1.970644 0.831183 -0.657548 1.004817   18.2064   8.6195  -6.8604  10.3787    22.0657   10.4466   -8.3146   12.5787
  gb20-1-2  8.5326 -3.2261   78 2701948   9  1.725556 0.744693 -0.585465 0.903921   15.1341   7.1807  -5.5956   8.7658    18.7342    8.8888   -6.9266   10.8510
  gb20-1-3  8.6118 -3.3733   81 2821888   9  1.509836 0.720640 -0.556453 0.884827   12.3906   6.0517  -4.6965   7.4070    15.6468    7.6421   -5.9307    9.3535
  gb20-1-5  8.5989 -3.0039   68 2246163   9  1.707663 0.745385 -0.586905 0.903864   15.3715   8.1687  -5.9307  10.4067    18.0669    9.6011   -6.9706   12.2315
  gb20-1-6  8.6782 -3.1496   79 2659860  10  1.531329 0.719200 -0.556243 0.882158   12.8043   6.6836  -4.7660   8.6011    15.3944    8.0355   -5.7301   10.3410
  gb20-1-7  8.7573 -3.2962   81 2733237  10  1.379091 0.744730 -0.545482 0.943978   10.5263   5.6072  -4.5295   6.6849    12.9282    6.8866   -5.5630    8.2102
  gb20-2-0  8.0657 -3.0958   57 1959132   8  2.079723 0.947949 -0.730124 1.165774   20.4471   9.7845  -7.9924  11.5766    26.0739   12.4771  -10.1918   14.7624
  gb20-2-1  8.1446 -3.2422   67 2367334   8  1.824170 0.795133 -0.623962 0.966305   17.9597   8.2854  -6.0636  10.5073    23.0072   10.6140   -7.7678   13.4603
  gb20-2-2  8.2237 -3.3896   78 2845991   9  1.561752 0.646064 -0.512076 0.780051   15.2589   6.8228  -5.1819   8.4636    19.7848    8.8464   -6.7189   10.9739
  gb20-2-3  8.3030 -3.5377   81 3027469  10  1.322814 0.521479 -0.422958 0.620001   12.7317   5.9645  -4.7292   7.1998    16.8274    7.8832   -6.2505    9.5159
  gb20-2-4  8.2134 -3.0184   57 1923307   8  2.297379 1.016207 -0.794863 1.237550   22.2154  10.5356  -8.6216  12.4496    27.5782   13.0789  -10.7028   15.4550
  gb20-2-5  8.2924 -3.1644   68 2353609   8  2.013597 0.849705 -0.674138 1.025271   19.2239   8.5022  -6.5219  10.4824    24.0845   10.6519   -8.1709   13.1328
  gb20-2-6  8.3717 -3.3114   79 2814422   9  1.738633 0.719102 -0.572138 0.866066   16.1489   6.9965  -5.5723   8.4208    20.5462    8.9016   -7.0896   10.7137
  gb20-2-7  8.4510 -3.4591   81 2916775   9  1.486905 0.626074 -0.495414 0.756733   13.3091   6.3152  -4.9464   7.6841    17.2323    8.1768   -6.4045    9.9492
  gb20-3-0  7.7553 -3.2602   55 1930560   7  1.135480 0.584064 -0.448208 0.719919   12.1062   7.2217  -6.1559   8.2876    15.8033    9.4271   -8.0358   10.8185
  gb20-3-1  7.8335 -3.4071   66 2414746   8  1.010268 0.486752 -0.368590 0.604914   11.0559   6.4095  -4.3803   8.4388    14.5118    8.4131   -5.7495   11.0766
  gb20-3-2  7.9123 -3.5549   78 3019988  12  0.923001 0.383430 -0.305916 0.460944   10.0255   5.3580  -4.1903   6.5256    13.3943    7.1583   -5.5983    8.7183
  gb20-3-3  7.9915 -3.7033   82 3170250  12  0.807685 0.296252 -0.243464 0.349041    8.8656   4.7949  -3.7297   5.8600    12.0952    6.5416   -5.0885    7.9948
  gb20-3-4  7.9033 -3.1814   56 1984777   8  1.627667 0.775094 -0.585288 0.964901   16.4522   8.7149  -7.1122  10.3175    21.4176   11.3451   -9.2588   13.4314
  gb20-3-5  7.9819 -3.3282   67 2427973   9  1.442801 0.658461 -0.509357 0.807566   14.7603   7.2416  -5.5862   8.8971    19.2529    9.4458   -7.2865   11.6052
  gb20-3-6  8.0609 -3.4758   79 2987112  10  1.237794 0.519338 -0.414610 0.624065   12.7557   6.1054  -4.9077   7.3030    16.8429    8.0617   -6.4803    9.6430
  gb20-3-7  8.1402 -3.6241   82 3118835  12  1.059997 0.395028 -0.324126 0.465929   11.0042   5.3404  -4.1155   6.5653    14.7925    7.1788   -5.5323    8.8254
  gb20-4-0  7.4463 -3.4254   61 2236924   6  0.419713 0.209120 -0.159751 0.258490    4.7496   5.1107  -2.0001   8.2213     6.1687    6.6376   -2.5977   10.6776
  gb20-4-1  7.5233 -3.5725   70 2649317   7  0.398195 0.189507 -0.145608 0.233406    4.6153   4.0185  -2.4506   5.5864     6.0907    5.3031   -3.2340    7.3722
  gb20-4-2  7.6010 -3.7204   79 3111503   8  0.405422 0.182580 -0.141895 0.223265    4.7189   3.5666  -2.7983   4.3349     6.3934    4.8322   -3.7913    5.8732
  gb20-4-3  7.6794 -3.8686   80 3158080   9  0.449598 0.199000 -0.157507 0.240494    5.0640   3.8299  -2.4342   5.2257     7.0629    5.3417   -3.3950    7.2883
  gb20-4-4  7.5933 -3.3465   57 2071460   7  0.704025 0.361748 -0.278030 0.445465    7.7417   6.0064  -4.4215   7.5914    10.1038    7.8391   -5.7705    9.9076
  gb20-4-5  7.6707 -3.4936   67 2472952   8  0.648493 0.307589 -0.232597 0.382580    7.3903   5.3855  -3.2712   7.4999     9.7184    7.0821   -4.3017    9.8625
  gb20-4-6  7.7489 -3.6416   78 3049355  10  0.594457 0.259929 -0.208534 0.311324    6.9339   4.5052  -3.2377   5.7726     9.3337    6.0644   -4.3583    7.7705
  gb20-4-7  7.8275 -3.7900   81 3182481  10  0.561283 0.222594 -0.180627 0.264561    6.5567   4.1798  -3.1137   5.2459     9.0661    5.7796   -4.3054    7.2537
  gb20-5-0  7.1422 -3.5906   71 2663156   6  0.266320 0.143589 -0.108612 0.178566    3.6072   4.4618  -2.1291   6.7946     4.7441    5.8681   -2.8001    8.9362
  gb20-5-1  7.2180 -3.7372   76 2948607   6  0.230426 0.108656 -0.084556 0.132757    3.1141   3.6221  -1.9142   5.3300     4.2128    4.9000   -2.5896    7.2105
  gb20-5-2  7.2949 -3.8844   83 3402568   8  0.265516 0.127996 -0.098373 0.157620    3.3584   3.1593  -1.6564   4.6622     4.6984    4.4199   -2.3173    6.5224
  gb20-5-3  7.3726 -4.0318   83 3494996   7  0.319313 0.171910 -0.127301 0.216518    3.7109   3.0181  -2.0685   3.9677     5.3706    4.3679   -2.9936    5.7423
  gb20-5-4  7.2863 -3.5120   65 2402311   7  0.299402 0.127905 -0.100860 0.154950    3.6662   4.4777  -2.5130   6.4425     4.7685    5.8241   -3.2686    8.3796
  gb20-5-5  7.3627 -3.6588   72 2740702   7  0.270974 0.122502 -0.096519 0.148485    3.2744   3.7975  -2.1755   5.4195     4.3529    5.0482   -2.8920    7.2045
  gb20-5-6  7.4401 -3.8064   80 3189167   9  0.311877 0.146263 -0.112813 0.179713    3.6103   3.3589  -1.7973   4.9204     4.9463    4.6018   -2.4624    6.7412
  gb20-5-7  7.5182 -3.9542   82 3336134   8  0.360203 0.193795 -0.144745 0.242845    4.0493   3.1632  -2.3489   3.9776     5.7344    4.4796   -3.3264    5.6328
  gb20-6-0  7.8397 -4.5501   58 2495503   7  0.798010 0.457532 -0.337436 0.577627    8.6169   5.3460  -4.2121   6.4799    14.1807    8.7977   -6.9317   10.6637
  gb20-6-1  7.7604 -4.4049   67 2818597   7  0.686030 0.387496 -0.284885 0.490106    7.3020   4.5615  -3.4448   5.6782    11.6019    7.2475   -5.4732    9.0217
  gb20-6-2  7.6810 -4.2585   77 3191978   7  0.563765 0.320831 -0.233467 0.408195    5.9682   3.7417  -2.8910   4.5925     9.1291    5.7235   -4.4221    7.0248
  gb20-6-3  7.6017 -4.1112   80 3287764   7  0.443466 0.262884 -0.191324 0.334445    4.8898   3.7105  -2.2031   5.2179     7.1992    5.4629   -3.2436    7.6823
  gb20-6-4  7.6937 -4.6253   58 2550504   4  0.701528 0.416513 -0.308844 0.524181    7.5816   4.8523  -3.6119   6.0927    12.5282    8.0183   -5.9686   10.0680
  gb20-6-5  7.6143 -4.4808   68 2919071   6  0.611012 0.349577 -0.256908 0.442245    6.5949   4.3529  -3.0816   5.6241    10.5707    6.9770   -4.9393    9.0147
  gb20-6-6  7.5349 -4.3350   78 3288929   6  0.507188 0.290707 -0.212887 0.368527    5.4747   3.8121  -2.4149   5.2092     8.4853    5.9084   -3.7429    8.0738
  gb20-6-7  7.4559 -4.1883   81 3410739   6  0.407210 0.232518 -0.173475 0.291562    4.4982   3.4941  -2.3190   4.6692     6.7417    5.2368   -3.4756    6.9979
  gb20-7-0  8.1493 -4.3892   57 2304405   6  0.725495 0.349788 -0.271419 0.428156    7.8145   5.0507  -3.6595   6.4419    12.6792    8.1949   -5.9376   10.4522
  gb20-7-1  8.0705 -4.2428   67 2681867   7  0.644540 0.292038 -0.227854 0.356221    7.0995   4.4049  -3.4780   5.3319    11.0621    6.8636   -5.4192    8.3079
  gb20-7-2  7.9914 -4.0953   78 3051753   8  0.594158 0.248071 -0.196533 0.299610    6.5670   4.0898  -3.1611   5.0184     9.7881    6.0958   -4.7116    7.4799
  gb20-7-3  7.9122 -3.9472   81 3196121   9  0.562253 0.218687 -0.179507 0.257867    6.3715   4.0053  -3.0730   4.9375     9.1400    5.7456   -4.4082    7.0830
  gb20-7-4  8.0013 -4.4665   57 2396912   6  0.781460 0.411944 -0.307395 0.516493    8.4184   5.2337  -4.0941   6.3734    13.8072    8.5839   -6.7148   10.4531
  gb20-7-5  7.9223 -4.3205   68 2805794   6  0.675271 0.354113 -0.266767 0.441458    7.2631   4.5722  -3.2859   5.8585    11.4448    7.2046   -5.1778    9.2315
  gb20-7-6  7.8431 -4.1734   78 3188919   7  0.582034 0.295977 -0.225435 0.366519    6.2276   3.8440  -3.0648   4.6231     9.4213    5.8152   -4.6365    6.9939
  gb20-7-7  7.7640 -4.0256   80 3215566   9  0.514610 0.245477 -0.188290 0.302665    5.6214   3.7394  -2.5657   4.9130     8.1593    5.4276   -3.7241    7.1312
  gb20-8-0  8.4600 -4.2250   57 2263346   8  0.762620 0.408155 -0.304910 0.511400    7.4833   5.2819  -3.1834   7.3804    11.6472    8.2209   -4.9547   11.4871
  gb20-8-1  8.3817 -4.0782   68 2673337   9  0.762118 0.339641 -0.270635 0.408646    7.5309   4.6985  -3.6634   5.7337    11.2766    7.0355   -5.4854    8.5855
  gb20-8-2  8.3029 -3.9304   80 3069781  12  0.812609 0.299779 -0.246806 0.352751    8.3004   4.7494  -3.3836   6.1152    11.9198    6.8204   -4.8591    8.7817
  gb20-8-3  8.2238 -3.7821   82 3143186  12  0.902005 0.314073 -0.260055 0.368092    9.3385   4.9646  -3.8660   6.0633    12.9387    6.8786   -5.3563    8.4008
  gb20-8-4  8.3119 -4.3038   56 2239831   7  0.688095 0.338755 -0.259369 0.418142    7.3840   5.1653  -3.1309   7.1997    11.7802    8.2406   -4.9949   11.4862
  gb20-8-5  8.2332 -4.1571   67 2665119   9  0.694749 0.281642 -0.226940 0.336344    7.2599   4.4813  -3.5882   5.3744    11.1165    6.8618   -5.4943    8.2294
  gb20-8-6  8.1542 -4.0095   79 3113965  11  0.684660 0.242378 -0.200780 0.283975    7.3926   4.5428  -3.2886   5.7970    10.8540    6.6699   -4.8284    8.5114
  gb20-8-7  8.0749 -3.8612   83 3241582  12  0.722062 0.241069 -0.200201 0.281938    7.9011   4.5168  -3.2252   5.8084    11.1568    6.3779   -4.5541    8.2017
  gb20-9-0  8.7684 -4.0590   57 2187800   5  0.857643 0.524206 -0.368883 0.679530    6.8889   5.1540  -3.9649   6.3430     9.9704    7.4595   -5.7385    9.1804
  gb20-9-1  8.6912 -3.9121   68 2578047   7  0.944481 0.514346 -0.384017 0.644675    7.6699   4.9644  -3.5809   6.3479    10.7921    6.9853   -5.0386    8.9319
  gb20-9-2  8.6133 -3.7644   79 2944064   9  1.080567 0.538878 -0.412422 0.665334    8.9652   5.1988  -3.5816   6.8161    12.2450    7.1008   -4.8919    9.3096
  gb20-9-3  8.5348 -3.6163   81 2961036   9  1.253222 0.567138 -0.452561 0.681716   10.7423   5.6289  -4.0625   7.1953    14.2651    7.4748   -5.3947    9.5549
  gb20-9-4  8.6216 -4.1382   57 2240676   8  0.836614 0.487641 -0.356405 0.618877    7.5277   5.4549  -3.2239   7.6860    11.3218    8.2043   -4.8488   11.5599
  gb20-9-5  8.5439 -3.9912   68 2635157  10  0.882962 0.434311 -0.332924 0.535697    8.0508   5.0179  -3.8396   6.1962    11.6982    7.2913   -5.5792    9.0034
  gb20-9-6  8.4656 -3.8433   78 2971443  12  0.978074 0.408242 -0.325466 0.491018    9.0836   4.9489  -3.7870   6.1109    12.7366    6.9391   -5.3099    8.5684
  gb20-9-7  8.3868 -3.6950   82 3064403  10  1.102574 0.439801 -0.355366 0.524236   10.3918   5.3286  -3.8921   6.7652    14.0929    7.2265   -5.2783    9.1747
 gb20-10-0  9.0729 -3.8918   58 2030784   4  0.779888 0.548538 -0.345313 0.751763    4.7401   4.9804  -2.0022   7.9586     6.2593    6.5767   -2.6439   10.5095
 gb20-10-1  8.9969 -3.7455   68 2273809   6  0.910588 0.628847 -0.399598 0.858097    5.5885   4.3298  -3.2683   5.3913     7.2390    5.6085   -4.2336    6.9835
 gb20-10-2  8.9198 -3.5986   78 2623320   8  1.061291 0.679930 -0.427861 0.932000    6.7287   4.7224  -2.9255   6.5192     8.5776    6.0200   -3.7294    8.3105
 gb20-10-3  8.8419 -3.4514   81 2725129  10  1.220890 0.739655 -0.479663 0.999646    8.4598   5.2305  -3.5756   6.8855    10.5996    6.5536   -4.4800    8.6271
 gb20-10-4  8.9292 -3.9707   59 2193947   4  0.852255 0.544534 -0.371071 0.717997    5.9202   4.7535  -3.3071   6.1999     8.1822    6.5697   -4.5707    8.5688
 gb20-10-5  8.8526 -3.8241   68 2435792   7  0.980170 0.612029 -0.427597 0.796461    6.9334   5.1605  -3.0866   7.2344     9.3534    6.9617   -4.1640    9.7595
 gb20-10-6  8.7750 -3.6768   78 2785201   9  1.136672 0.659135 -0.464934 0.853335    8.2540   5.1730  -3.7917   6.5542    10.9037    6.8336   -5.0089    8.6583
 gb20-10-7  8.6967 -3.5291   82 2887176   9  1.303064 0.705169 -0.520367 0.889970    9.9428   5.2660  -4.2492   6.2828    12.8405    6.8007   -5.4875    8.1139
  gb21-1-0  9.9187 -2.1094   33  806177   2  0.212323 0.173491 -0.091916 0.255066    4.0371   9.7544  -1.9922  17.5166     3.1324    7.5684   -1.5457   13.5910
  gb21-1-1  9.9981 -2.2545   39  908955   2  0.235533 0.192450 -0.102232 0.282668    4.5615   7.7173  -2.9436  12.4911     3.5754    6.0490   -2.3072    9.7907
  gb21-1-2 10.0776 -2.4008   45 1015920   2  0.245215 0.200159 -0.106343 0.293975    4.8351   6.7295  -3.4243  10.0347     3.7796    5.2605   -2.6768    7.8442
  gb21-1-3 10.1570 -2.5479   46 1034308   3  0.316063 0.199337 -0.131556 0.267119    5.4005   6.0555  -4.0721   8.0389     4.1455    4.6483   -3.1258    6.1708
  gb21-1-5 10.1436 -2.1785   33  795647   2  0.172610 0.124365 -0.103086 0.145644    3.4029  11.4550  -1.0014  21.9085     2.4135    8.1242   -0.7103   15.5382
  gb21-2-0  9.6109 -2.2712   44 1093766   2  0.333111 0.272756 -0.144464 0.401048    6.0915   5.7671  -4.8824   6.6517     5.7022    5.3986   -4.5704    6.2267
  gb21-2-1  9.6899 -2.4175   53 1283920   2  0.365493 0.298978 -0.158375 0.439581    6.8086   6.9928  -2.9366  11.0491     6.4138    6.5874   -2.7664   10.4084
  gb21-2-2  9.7692 -2.5648   60 1472836   3  0.422199 0.283729 -0.174613 0.392845    7.4976   5.7177  -4.3238   7.1117     7.0463    5.3736   -4.0635    6.6836
  gb21-2-3  9.8487 -2.7127   62 1531349   3  0.458306 0.276052 -0.218764 0.333340    7.7270   5.7681  -4.5149   7.0212     7.1491    5.3367   -4.1773    6.4962
  gb21-2-4  9.7583 -2.1937   39  961219   2  0.278982 0.228210 -0.120887 0.335533    5.1976   7.0441  -3.7208  10.3674     4.4917    6.0874   -3.2155    8.9593
  gb21-2-5  9.8375 -2.3394   47 1113766   2  0.307430 0.251228 -0.133100 0.369357    5.8352   5.5554  -4.6705   6.4402     5.0844    4.8406   -4.0696    5.6116
  gb21-2-6  9.9170 -2.4863   53 1239663   3  0.362202 0.232718 -0.169253 0.296183    6.5088   7.0140  -2.6154  11.4126     5.6461    6.0843   -2.2687    9.8999
  gb21-2-7  9.9964 -2.6339   54 1259628   3  0.400943 0.241366 -0.191084 0.291648    6.8044   6.7387  -3.0638  10.4135     5.7964    5.7405   -2.6100    8.8710
  gb21-3-0  9.3004 -2.4363   54 1444652   2  0.354002 0.273534 -0.207248 0.339820    6.2343   7.2986  -2.1930  12.4043     6.4088    7.5030   -2.2544   12.7515
  gb21-3-1  9.3788 -2.5831   63 1735349   2  0.381139 0.312411 -0.165442 0.459379    6.8300   5.7197  -3.6630   7.7765     7.0975    5.9438   -3.8064    8.0811
  gb21-3-2  9.4578 -2.7308   73 1982628   4  0.477923 0.300937 -0.205209 0.396664    7.4891   5.7708  -3.3214   8.2201     7.7918    6.0040   -3.4557    8.5524
  gb21-3-3  9.5371 -2.8790   77 2047690   4  0.507552 0.288464 -0.209756 0.367172    7.5071   5.4814  -3.2118   7.7510     7.7501    5.6589   -3.3158    8.0020
  gb21-3-4  9.4482 -2.3573   50 1316475   2  0.363231 0.297730 -0.157668 0.437792    6.5101   7.7205  -2.2352  13.2057     6.4999    7.7084   -2.2317   13.1850
  gb21-3-5  9.5270 -2.5039   59 1566278   2  0.395589 0.323949 -0.171575 0.476323    7.2194   6.0783  -3.8538   8.3028     7.2682    6.1194   -3.8799    8.3589
  gb21-3-6  9.6062 -2.6514   69 1747985   3  0.448616 0.303695 -0.227331 0.380059    7.8605   6.2485  -3.7699   8.7272     7.8632    6.2507   -3.7712    8.7302
  gb21-3-7  9.6857 -2.7996   71 1831529   3  0.476489 0.293418 -0.224435 0.362401    7.9726   6.0131  -3.4354   8.5907     7.8853    5.9472   -3.3978    8.4967
  gb21-4-0  8.9924 -2.6018   57 1743806   6  0.573118 0.276913 -0.213804 0.340022    6.7321   7.0347  -2.9547  11.1146     7.1455    7.4666   -3.1361   11.7970
  gb21-4-1  9.0696 -2.7488   68 2062625   6  0.591860 0.291427 -0.221985 0.360870    6.6734   5.4489  -3.7474   7.1504     7.1887    5.8697   -4.0368    7.7025
  gb21-4-2  9.1475 -2.8965   78 2351268   7  0.616374 0.321230 -0.244419 0.398041    6.4492   5.0595  -3.6527   6.4664     7.0449    5.5269   -3.9901    7.0637
  gb21-4-3  9.2261 -3.0447   80 2413060   7  0.624164 0.358804 -0.267426 0.450181    5.9508   4.6735  -3.3677   5.9792     6.5810    5.1684   -3.7243    6.6124
  gb21-4-4  9.1391 -2.5227   56 1632869   5  0.452924 0.258654 -0.190309 0.326998    6.3629   7.0017  -3.5678  10.4355     6.6803    7.3509   -3.7457   10.9560
  gb21-4-5  9.2168 -2.6697   67 1912731   5  0.482009 0.275047 -0.200223 0.349872    6.6784   5.5199  -3.7238   7.3159     7.0704    5.8439   -3.9424    7.7453
  gb21-4-6  9.2951 -2.8175   77 2199086   6  0.519243 0.277975 -0.205847 0.350103    6.8155   5.3682  -3.6686   7.0677     7.2780    5.7325   -3.9176    7.5474
  gb21-4-7  9.3740 -2.9658   80 2275728   6  0.535611 0.279265 -0.206691 0.351838    6.5618   5.1848  -3.3338   7.0357     7.0339    5.5578   -3.5737    7.5419
  gb21-5-0  8.6888 -2.7677   58 1898205   8  1.345643 0.614354 -0.477429 0.751279   12.6525   8.5433  -5.6890  11.3977    14.0676    9.4988   -6.3253   12.6724
  gb21-5-1  8.7648 -2.9142   67 2178649   9  1.269632 0.577902 -0.458268 0.697537   11.2936   6.9067  -5.5853   8.2282    12.7924    7.8233   -6.3265    9.3201
  gb21-5-2  8.8419 -3.0612   78 2568460   9  1.176238 0.609118 -0.463500 0.754736    9.5732   5.9214  -4.6107   7.2321    11.1075    6.8704   -5.3496    8.3912
  gb21-5-3  8.9198 -3.2085   80 2652881  10  1.106924 0.650933 -0.444039 0.857827    8.0837   4.9950  -3.9865   6.0035     9.5866    5.9237   -4.7277    7.1197
  gb21-5-4  8.8326 -2.6888   57 1784664   8  0.929069 0.416142 -0.323840 0.508445    9.1988   6.9608  -5.4531   8.4685     9.9328    7.5163   -5.8883    9.1443
  gb21-5-5  8.9092 -2.8355   67 2115279   8  0.901018 0.418283 -0.322293 0.514273    8.3977   6.5917  -4.1429   9.0405     9.2470    7.2583   -4.5619    9.9548
  gb21-5-6  8.9868 -2.9829   78 2497489   8  0.863646 0.462381 -0.345077 0.579686    7.3423   5.5293  -3.1930   7.8656     8.2654    6.2244   -3.5944    8.8544
  gb21-5-7  9.0652 -3.1307   81 2592907  10  0.849137 0.505874 -0.335387 0.676360    6.5559   5.0164  -3.0330   6.9997     7.5202    5.7542   -3.4792    8.0293
  gb21-6-0  9.3874 -3.7260   58 1902559   6  0.571196 0.402601 -0.255646 0.549555    3.2921   3.5743  -2.4415   4.7072     3.9261    4.2627   -2.9117    5.6137
  gb21-6-1  9.3078 -3.5809   67 2172772   8  0.652124 0.431171 -0.271529 0.590812    3.9267   4.6986  -2.1918   7.2054     4.6627    5.5792   -2.6026    8.5559
  gb21-6-2  9.2283 -3.4346   77 2465645   9  0.727413 0.468594 -0.287240 0.649947    4.6067   4.1193  -2.3905   5.8481     5.4281    4.8538   -2.8167    6.8909
  gb21-6-3  9.1489 -3.2875   80 2558053   8  0.767290 0.487380 -0.303099 0.671662    5.2849   4.0453  -3.1062   4.9845     6.1601    4.7153   -3.6206    5.8100
  gb21-6-4  9.2416 -3.8014   58 1950402   5  0.662870 0.471122 -0.299077 0.643166    3.5725   4.0064  -2.6624   5.3504     4.4724    5.0156   -3.3330    6.6981
  gb21-6-5  9.1620 -3.6571   68 2239424   7  0.768641 0.529194 -0.321276 0.737111    4.3049   4.3989  -1.9391   6.8587     5.3344    5.4508   -2.4028    8.4988
  gb21-6-6  9.0825 -3.5114   78 2541970  10  0.910183 0.591085 -0.350923 0.831247    5.4645   4.1787  -3.1868   5.1706     6.6901    5.1158   -3.9015    6.3302
  gb21-6-7  9.0033 -3.3649   80 2625802  10  1.008760 0.625612 -0.392438 0.858786    6.5787   4.7337  -2.7376   6.7299     7.9460    5.7176   -3.3065    8.1287
  gb21-7-0  9.6964 -3.5645   56 1648801   4  0.623582 0.443057 -0.273814 0.612300    5.2211   6.2824  -3.5286   9.0362     5.4662    6.5773   -3.6942    9.4604
  gb21-7-1  9.6174 -3.4183   66 1908401   4  0.575408 0.364488 -0.258538 0.470438    5.1712   5.3248  -2.2421   8.4076     5.4579    5.6201   -2.3664    8.8737
  gb21-7-2  9.5382 -3.2709   77 2209731   4  0.542964 0.310742 -0.224816 0.396667    5.3792   4.4930  -2.9077   6.0783     5.7245    4.7814   -3.0943    6.4684
  gb21-7-3  9.4588 -3.1229   80 2300964   4  0.524986 0.280371 -0.213145 0.347596    5.7837   4.4687  -3.2967   5.6406     6.1977    4.7885   -3.5327    6.0444
  gb21-7-4  9.5486 -3.6421   57 1788800   4  0.528639 0.324221 -0.224588 0.423855    3.6583   4.0225  -2.7498   5.2951     4.1071    4.5160   -3.0872    5.9448
  gb21-7-5  9.4695 -3.4963   68 2111496   4  0.539645 0.364917 -0.244609 0.485224    3.8091   4.5060  -2.5952   6.4168     4.2781    5.0607   -2.9147    7.2067
  gb21-7-6  9.3902 -3.3493   78 2408130   5  0.560665 0.366963 -0.249460 0.484466    4.3203   4.4661  -1.9314   7.0008     4.8479    5.0115   -2.1672    7.8557
  gb21-7-7  9.3109 -3.2015   80 2435906   7  0.610324 0.374515 -0.261627 0.487403    5.2247   4.1211  -3.0096   5.2326     5.8328    4.6008   -3.3599    5.8417
  gb21-8-0 10.0066 -3.3998   49 1271592   3  0.884996 0.708025 -0.394001 1.022048    8.5513   8.8553  -3.6359  14.0746     7.4241    7.6880   -3.1566   12.2193
  gb21-8-1  9.9282 -3.2531   58 1531633   3  0.707707 0.541240 -0.352737 0.729743    7.8285   6.6478  -4.1384   9.1573     7.0724    6.0057   -3.7387    8.2728
  gb21-8-2  9.8492 -3.1054   69 1775414   3  0.584831 0.405900 -0.263447 0.548352    7.6153   5.7569  -4.4094   7.1043     7.1148    5.3786   -4.1197    6.6375
  gb21-8-3  9.7699 -2.9572   71 1839332   3  0.515742 0.311383 -0.245162 0.377604    7.7842   6.1469  -3.7601   8.5337     7.5122    5.9322   -3.6287    8.2356
  gb21-8-5  9.7799 -3.3322   64 1733578   4  0.665659 0.462322 -0.288635 0.636008    6.8466   5.8636  -3.6211   8.1061     6.6769    5.7182   -3.5314    7.9051
  gb21-8-6  9.7007 -3.1847   75 2019216   4  0.582240 0.345955 -0.244760 0.447150    6.8534   5.4147  -3.8234   7.0059     6.8395    5.4037   -3.8156    6.9918
  gb21-8-7  9.6213 -3.0366   77 2060793   4  0.537606 0.291589 -0.213294 0.369885    7.1909   5.5776  -3.1628   7.9925     7.3203    5.6780   -3.2197    8.1363
  gb21-9-0 10.3144 -3.2333   38  922658   3  0.866884 0.701923 -0.380084 1.023763    8.3154   8.3547  -6.4826  10.2268     5.8989    5.9268   -4.5987    7.2548
  gb21-9-1 10.2372 -3.0865   46 1117806   3  0.674448 0.527419 -0.332510 0.722328    7.3826   9.4982  -4.2625  14.7339     5.5362    7.1227   -3.1965   11.0490
  gb21-9-2 10.1591 -2.9389   53 1263324   3  0.538480 0.381317 -0.242195 0.520440    6.9487   7.8519  -2.5902  13.1136     5.4787    6.1909   -2.0422   10.3395
  gb21-9-3 10.0804 -2.7909   54 1288626   3  0.454570 0.284300 -0.195983 0.372618    6.8623   7.0018  -2.9757  11.0278     5.6609    5.7760   -2.4547    9.0972
  gb21-9-4 10.1679 -3.3127   43 1072201   3  0.937499 0.759093 -0.411115 1.107071    9.0202  10.3827  -5.6096  15.1559     7.0457    8.1099   -4.3816   11.8382
  gb21-9-5 10.0901 -3.1658   52 1301453   3  0.736275 0.581638 -0.327855 0.835421    8.0964   7.8254  -3.7526  11.8981     6.6500    6.4274   -3.0822    9.7725
  gb21-9-6 10.0116 -3.0181   60 1479624   3  0.595486 0.420457 -0.268058 0.572856    7.7154   6.3909  -4.1679   8.6140     6.6324    5.4939   -3.5828    7.4049
  gb21-9-7  9.9327 -2.8699   62 1521647   3  0.511291 0.318732 -0.221593 0.415872    7.7183   5.6960  -4.5565   6.8354     6.9075    5.0976   -4.0779    6.1173
 gb21-10-1 10.5417 -2.9204   32  669208   2  0.411068 0.332348 -0.240914 0.423781    4.3760  12.9174  -1.6691  24.1656     2.6236    7.7445   -1.0007   14.4883
 gb21-10-2 10.4645 -2.7736   37  763674   2  0.307809 0.237491 -0.181043 0.293939    3.8696  10.7091  -1.6254  19.7928     2.4385    6.7485   -1.0243   12.4727
 gb21-10-4 10.4744 -3.1458   32  716200   2  0.696549 0.622968 -0.285132 0.960803    6.5498  11.6245  -4.1138  19.1351     4.1418    7.3508   -2.6014   12.1003
 gb21-10-5 10.3977 -2.9993   38  891290   3  0.554982 0.434451 -0.273514 0.595387    6.0525   8.5944  -4.1672  13.0216     4.0640    5.7708   -2.7981    8.7435
 gb21-10-7 10.2415 -2.7045   46 1060783   3  0.364441 0.234721 -0.154882 0.314559    5.5029   6.2919  -4.1227   8.4611     4.0828    4.6682   -3.0588    6.2776

